Limitations and Improvements of the Intelligent Driver Model (IDM)

This contribution analyzes the widely used and well-known "intelligent driver model (briefly IDM), which is a second order car-following model governed by a system of ordinary differential equations. Although this model was intensively studied in recent years for properly capturing traffic phenomena and driver braking behavior, a rigorous study of the well-posedness has, to our knowledge, never been performed. First it is shown that, for a specific class of initial data, the vehicles' velocities become negative or even diverge to $-\infty$ in finite time, both undesirable properties for a car-following model. Various modifications of the IDM are then proposed in order to avoid such ill-posedness. The theoretical remediation of the model, rather than post facto by ad-hoc modification of code implementations, allows a more sound numerical implementation and preservation of the model features. Indeed, to avoid inconsistencies and ensure dynamics close to the one of the original model, one may need to inspect and clean large input data, which may result in practically impossible scenarios for large-scale simulations. Although well-posedness issues occur only for specific initial data, this may happen frequently when different traffic scenarios are analyzed, and especially in presence of lane-changing, on ramps and other network components as it is the case for most commonly used micro-simulators. On the other side, it is shown that well-posedness can be guaranteed by straight-forward improvements, such as those obtained by slightly changing the acceleration to prevent the velocity from becoming negative.

==> Tikz_data/Example_3_1_11.csv <==
0,5.5,0
0.0303030303030303,5.50045913679694,-0.000347024567293424
0.0606060606060606,5.50183653949973,-0.00134911092984068
0.0909090909090909,5.50413220873942,-0.00295077712078463
0.121212121212121,5.50734608665116,-0.00509995683038373
0.151515151515152,5.51147801705797,-0.00774775408622472
0.181818181818182,5.51652741139888,-0.0108482035066661
0.212121212121212,5.52249372413215,-0.0143581351345288
0.242424242424242,5.52937674564535,-0.0182369646666687
0.272727272727273,5.53717536054032,-0.022445919391153
0.303030303030303,5.54588752516968,-0.0269480246036724
0.333333333333333,5.55551026763687,-0.0317081036075412
0.363636363636364,5.56603968779613,-0.0366927777136976
0.393939393939394,5.5774709572525,-0.0418704662407028
0.424242424242424,5.58979831936182,-0.0472113865147423
0.454545454545455,5.60301504302788,-0.0526875054343683
0.484848484848485,5.61711216727978,-0.0582712168731018
0.515151515151515,5.63207890002406,-0.0639359428332646
0.545454545454545,5.64790260820676,-0.0696563762128797
0.575757575757576,5.66456852135135,-0.0754081929850578
0.606060606060606,5.68205973155871,-0.0811680521979964
0.636363636363636,5.70035719350715,-0.0869135959749806
0.666666666666667,5.71943972445238,-0.0926234495143825
0.696969696969697,5.73928400422752,-0.0982772210896617
0.727272727272727,5.75986457524311,-0.103855502049365
0.757575757575758,5.78115379779357,-0.109339840206297
0.787878787878788,5.80312157825518,-0.114712174481831
0.818181818181818,5.82573708105723,-0.1199549004812
0.848484848484849,5.84896904429266,-0.125051201994098
0.878787878787879,5.87278565950319,-0.129985029327031
0.909090909090909,5.89715457167937,-0.134741099303315
0.939393939393939,5.92204287926051,-0.13930489526308
0.96969696969697,5.94741713413474,-0.143662667063265
1,5.97324334163897,-0.147801431077622
1.03030303030303,5.99948696055893,-0.151708970196715
1.06060606060606,6.02611248744378,-0.155373778323467
1.09090909090909,6.05308598007083,-0.158784491933413
1.12121212121212,6.08038337584503,-0.161930267687968
1.15151515151515,6.10798175388716,-0.164800904076921
1.18181818181818,6.13585813124726,-0.167386799491899
1.21212121212121,6.16398946290463,-0.16967895222637
1.24242424242424,6.19235264176786,-0.171668960475639
1.27272727272727,6.22092449867475,-0.173349022336852
1.3030303030303,6.2496818023924,-0.174711935808995
1.33333333333333,6.27860125961716,-0.17575109879289
1.36363636363636,6.30766064824929,-0.176460378327826
1.39393939393939,6.33684790046118,-0.176833497181237
1.42424242424242,6.36615434106618,-0.176864855448659
1.45454545454545,6.39557086098684,-0.176549301054387
1.48484848484848,6.42508814509934,-0.175882064910127
1.51515151515152,6.45469667223341,-0.174858760915001
1.54545454545455,6.48438671517241,-0.173475385955542
1.57575757575758,6.51414834065326,-0.171728319905697
1.60606060606061,6.54397140936649,-0.169614325626825
1.63636363636364,6.57384557595623,-0.167130548967699
1.66666666666667,6.60376199214246,-0.164274430548051
1.6969696969697,6.63371924803086,-0.161043470337853
1.72727272727273,6.66371473396175,-0.157435623317062
1.75757575757576,6.69374544230584,-0.153449136708165
1.78787878787879,6.72380826956755,-0.149082530259158
1.81818181818182,6.75390001638501,-0.14433459624354
1.84848484848485,6.78401738753008,-0.139204399460322
1.87878787878788,6.81415699190833,-0.13369127723402
1.90909090909091,6.84431534255905,-0.127794839414656
1.93939393939394,6.87448885665523,-0.121514968377762
1.96969696969697,6.9046748426475,-0.114851794890828
2,6.9348733742154,-0.107805683129075
2.03030303030303,6.96508361698532,-0.10037730874155
2.06060606060606,6.99530463275293,-0.0925676061169336
2.09090909090909,7.02553545095649,-0.0843777659869771
2.12121212121212,7.05577506867683,-0.0758092354264994
2.15151515151515,7.08602245063738,-0.0668637178533883
2.18181818181818,7.11627652920415,-0.0575431730286007
2.21212121212121,7.14653620438573,-0.0478498170561625
2.24242424242424,7.17680034383331,-0.0377861223831679
2.27272727272727,7.20706821658949,-0.0273548171014428
2.3030303030303,7.23733989543577,-0.0165589446850321
2.33333333333333,7.2676151117504,-0.00540183886551446
2.36363636363636,7.29789357820162,0.00611292561517263
2.39393939393939,7.3281749973579,0.0179815333916444
2.42424242424242,7.35845906168789,0.0301999284750692
2.45454545454545,7.38874545356041,0.0427638142531682
2.48484848484848,7.4190338452445,0.0556686534902157
2.51515151515152,7.44932389890935,0.0689096683270388
2.54545454545455,7.47961526662438,0.0824818402810178
2.57575757575758,7.50990776321847,0.0963799370568712
2.60606060606061,7.54020140792556,0.110598469189095
2.63636363636364,7.57049611657528,0.125131730804289
2.66666666666667,7.60079180167721,0.139973867875225
2.6969696969697,7.63108837265623,0.155118878291897
2.72727272727273,7.66138573585255,0.170560611861512
2.75757575757576,7.69168379452169,0.186292770308495
2.78787878787879,7.72198244883449,0.20230890727449
2.81818181818182,7.7522815958771,0.218602428318357
2.84848484848485,7.78258112986057,0.235166591175046
2.87878787878788,7.81288102114539,0.251994621337378
2.90909090909091,7.84318127070454,0.269079740695894
2.93939393939394,7.87348183889628,0.286415092759606
2.96969696969697,7.90378268912509,0.303993790504071
3,7.93408378784173,0.321808916371389


==> Tikz_data/Example_3_1_12.csv <==
0,6,0
0.0303030303030303,6.00045913679694,3.47921561689944e-08
0.0606060606060606,6.00183653949973,5.33844043672295e-07
0.0909090909090909,6.00413220873942,2.73512327311754e-06
0.121212121212121,6.00734608665116,8.6270363420966e-06
0.151515151515152,6.01147801705797,2.0875321366105e-05
0.181818181818182,6.01652765832019,4.27767683426595e-05
0.212121212121212,6.02249453876888,7.83470665782768e-05
0.242424242424242,6.02937792249114,0.000132280474365469
0.272727272727273,6.03717642658064,0.000209722000265922
0.303030303030303,6.04588801503753,0.000316263772487192
0.333333333333333,6.0555099987685,0.000457945038882704
0.363636363636364,6.06603894571637,0.000641237495595595
0.393939393939394,6.07747018255064,0.000873040399679335
0.424242424242424,6.08979801432102,0.0011607221201168
0.454545454545455,6.10301510244352,0.00151187937305097
0.484848484848485,6.1171123756066,0.001934313218712
0.515151515151515,6.13207902977107,0.00243602906141716
0.545454545454545,6.14790252817017,0.00302523664957091
0.575757575757576,6.16456844969884,0.0037102107995303
0.606060606060606,6.18205977307823,0.0044995538873966
0.636363636363636,6.20035725191952,0.00540208468816736
0.666666666666667,6.21943963032175,0.00642655705994925
0.696969696969697,6.23928364287681,0.00758165991929708
0.727272727272727,6.25986401466944,0.00887601724121384
0.757575757575758,6.28115346127717,0.0103181880591507
0.787878787878788,6.30312268877039,0.011916666465007
0.818181818181818,6.32574014309739,0.0136798140965368
0.848484848484849,6.34897228586321,0.0156157903489132
0.878787878787879,6.37278720734072,0.0177330747004652
0.909090909090909,6.39715300142761,0.0200399039028345
0.939393939393939,6.42203750904035,0.0225442031000755
0.96969696969697,6.44740831811423,0.0252535858286559
1,6.47323276360327,0.0281753540174561
1.03030303030303,6.49947792748032,0.0313164979877696
1.06060606060606,6.52611063873698,0.0346836964533028
1.09090909090909,6.55309747338364,0.038283316520175
1.12121212121212,6.58040439262897,0.0421214621595318
1.15151515151515,6.60800254549554,0.0462042370181493
1.18181818181818,6.63587172516037,0.0505374695670851
1.21212121212121,6.66399203568981,0.0551266297366719
1.24242424242424,6.69234345634538,0.0599768352896408
1.27272727272727,6.7209058415838,0.0650928518211215
1.3030303030303,6.74965892105693,0.0704790927586424
1.33333333333333,6.77858229961183,0.0761396193621303
1.36363636363636,6.8076554572907,0.0820781407239108
1.39393939393939,6.83685774933096,0.0882980137687079
1.42424242424242,6.8661709049096,0.0948023606631334
1.45454545454545,6.89558734224391,0.101594266484487
1.48484848484848,6.92509989795664,0.108676341339758
1.51515151515152,6.95470105688181,0.116050889839708
1.54545454545455,6.98438311516145,0.12371992361729
1.57575757575758,7.01413818024566,0.131685161327647
1.60606060606061,7.04395817089254,0.139948028648109
1.63636363636364,7.07383481716821,0.148509658278199
1.66666666666667,7.10375966044684,0.157370889939627
1.6969696969697,7.13372405341062,0.166532270376292
1.72727272727273,7.16372171744013,0.175994115907642
1.75757575757576,7.19375210478684,0.185756512548534
1.78787878787879,7.22381291845362,0.195819182014678
1.81818181818182,7.25390171297073,0.206181598566016
1.84848484848485,7.28401596344757,0.216842991459507
1.87878787878788,7.31415306557267,0.227802344949121
1.90909090909091,7.34431033561373,0.239058398285844
1.93939393939394,7.3744850104176,0.250609645717677
1.96969696969697,7.40467424741025,0.262454336489634
2,7.43487512459682,0.274590474843742
2.03030303030303,7.46508593834185,0.287015851006458
2.06060606060606,7.49530676225275,0.299727982147032
2.09090909090909,7.52553686789808,0.312724123474432
2.12121212121212,7.55577549608977,0.326001347244989
2.15151515151515,7.58602186144598,0.339556542973538
2.18181818181818,7.6162751523911,0.353386417433422
2.21212121212121,7.64653453115576,0.367487494656491
2.24242424242424,7.6767991337768,0.381856115933101
2.27272727272727,7.70706807009732,0.396488439812117
2.3030303030303,7.73734042423121,0.411380442150398
2.33333333333333,7.76761578559401,0.426527955929117
2.36363636363636,7.79789417074664,0.441926649548734
2.39393939393939,7.82817535566622,0.457572057742611
2.42424242424242,7.8584591082049,0.473459628158909
2.45454545454545,7.8887451880899,0.489584721360579
2.48484848484848,7.91903334692349,0.505942610825373
2.51515151515152,7.94932332818299,0.522528482945835
2.54545454545455,7.97961486722074,0.539337437029307
2.57575757575758,8.00990769126416,0.556364485297925
2.60606060606061,8.04020152160625,0.573604553304224
2.63636363636364,8.07049626622942,0.591052545685224
2.66666666666667,8.10079192064759,0.608703423424157
2.6969696969697,8.13108841668535,0.626552154349668
2.72727272727273,8.16138568369029,0.644593713621492
2.75757575757576,8.19168364853296,0.662823083730453
2.78787878787879,8.22198223560694,0.681235254498464
2.81818181818182,8.25228136682877,0.699825223078526
2.84848484848485,8.28258096163801,0.718587993954729
2.87878787878788,8.31288093699719,0.737518578942255
2.90909090909091,8.34318121020268,0.756612004968108
2.93939393939394,8.37348177570574,0.775863549102625
2.96969696969697,8.40378262272247,0.795268566554211
3,8.43408371900411,0.814822424761311


==> Tikz_data/Example_3_1_21.csv <==
0,0,0
0.0303030303030303,0.0303030251939385,-0.0225766794888631
0.0606060606060606,0.0606058386097739,-0.0432574993361829
0.0909090909090909,0.0909078285835785,-0.0621650174784924
0.121212121212121,0.121206936949527,-0.0794102300038353
0.151515151515152,0.151499189501207,-0.0950936410269515
0.181818181818182,0.181777858904204,-0.109306570079964
0.212121212121212,0.21203374836449,-0.122131591752297
0.242424242424242,0.242255192149535,-0.133642604258196
0.272727272727273,0.272425200826841,-0.143908714140051
0.303030303030303,0.302521410079607,-0.152994308654137
0.333333333333333,0.332516080706726,-0.160959055770615
0.363636363636364,0.362376098622789,-0.16785790417353
0.393939393939394,0.39206297485808,-0.173741083260814
0.424242424242424,0.421532845558581,-0.178654103144282
0.454545454545455,0.450736780654168,-0.182637943603654
0.484848484848485,0.479623149605313,-0.185733584026895
0.515151515151515,0.508125262458152,-0.18797880297677
0.545454545454545,0.536172750015214,-0.189408611805758
0.575757575757576,0.563695518686691,-0.19005660103922
0.606060606060606,0.590623750490441,-0.189954940375398
0.636363636363636,0.616887903051988,-0.189134378685413
0.666666666666667,0.64241870960452,-0.187624244013272
0.696969696969697,0.667147178988892,-0.18545244357586
0.727272727272727,0.691004595653621,-0.182645463762946
0.757575757575758,0.713923841153877,-0.179228432009635
0.787878787878788,0.735856329249633,-0.17522638559331
0.818181818181818,0.756757337384551,-0.170664241355103
0.848484848484849,0.776589657793812,-0.165566290389786
0.878787878787879,0.795327152731597,-0.159956271071459
0.909090909090909,0.812954754471089,-0.153857369053554
0.939393939393939,0.829468465304469,-0.147292217268835
0.96969696969697,0.84487535754292,-0.140282895929393
1,0.859193573516626,-0.132850932526652
1.03030303030303,0.872452325574768,-0.125017301831364
1.06060606060606,0.884692772138867,-0.116802334571824
1.09090909090909,0.895964935401148,-0.108225751091507
1.12121212121212,0.906308373850309,-0.0993079560845863
1.15151515151515,0.915764039294103,-0.0900687559642097
1.18181818181818,0.924376345881806,-0.0805271573585845
1.21212121212121,0.932193170104219,-0.0707013671109771
1.24242424242424,0.939265850793667,-0.0606087922797133
1.27272727272727,0.945649189124002,-0.0502660401381781
1.3030303030303,0.951401448610597,-0.0396889181748157
1.33333333333333,0.956584355110351,-0.0288924340931299
1.36363636363636,0.961262004502411,-0.0178910313593906
1.39393939393939,0.965481299150768,-0.00669977624100144
1.42424242424242,0.969272664146908,0.00466716988324805
1.45454545454545,0.972666592599741,0.0161963084290974
1.48484848484848,0.975694243063265,0.0278746957359215
1.51515151515152,0.978387439536567,0.0396899430667306
1.54545454545455,0.980778671463823,0.0516302166081703
1.57575757575758,0.982901093734295,0.0636842374705213
1.60606060606061,0.984788526682334,0.0758412816877002
1.63636363636364,0.986475456087382,0.0880911802172586
1.66666666666667,0.987993010559298,0.100424013168371
1.6969696969697,0.989352076049435,0.112829321087029
1.72727272727273,0.990563252555462,0.125297465873372
1.75757575757576,0.991638048964691,0.137819027005309
1.78787878787879,0.992588289114617,0.150384731809328
1.81818181818182,0.993426111792917,0.162985455460498
1.84848484848485,0.994163970737447,0.175612220982465
1.87878787878788,0.994814634636247,0.188256199247454
1.90909090909091,0.995391187127534,0.200908708976268
1.93939393939394,0.995907026799709,0.213561216738292
1.96969696969697,0.996372525082537,0.226205186518812
2,0.996788303168643,0.23883181680058
2.03030303030303,0.997157711837118,0.251432496304461
2.06060606060606,0.997484457482349,0.263998602862408
2.09090909090909,0.997772367335038,0.276521491320798
2.12121212121212,0.998025389462202,0.288992493540429
2.15151515151515,0.998247592767171,0.301402918396522
2.18181818181818,0.998443166989593,0.313744051778717
2.21212121212121,0.998616422705429,0.326007156591079
2.24242424242424,0.998771791326956,0.338183472752093
2.27272727272727,0.998912176065654,0.350264303343236
2.3030303030303,0.999037381610924,0.362240961098762
2.33333333333333,0.999148480990011,0.374104700738214
2.36363636363636,0.999246619263984,0.385846937369417
2.39393939393939,0.999332981032693,0.397459249266299
2.42424242424242,0.999408790434768,0.408933377868899
2.45454545454545,0.999475311147623,0.420261227783362
2.48484848484848,0.999533846387449,0.43143486678194
2.51515151515152,0.99958573890922,0.442446525802993
2.54545454545455,0.999632371006689,0.453288598950988
2.57575757575758,0.999674483583032,0.46395394070298
2.60606060606061,0.999712007990658,0.474435835686769
2.63636363636364,0.999745280611275,0.484727750791357
2.66666666666667,0.999774651009717,0.494823652222021
2.6969696969697,0.99980048100863,0.504718005994817
2.72727272727273,0.999823144688473,0.514405777936572
2.75757575757576,0.999843028387517,0.523882433684892
2.78787878787879,0.999860530701848,0.533143938688155
2.81818181818182,0.999876062485363,0.542186758205515
2.84848484848485,0.99989004601477,0.551007857598058
2.87878787878788,0.999902600133123,0.55960482707679
2.90909090909091,0.999913721576176,0.567975882081137
2.93939393939394,0.999923568822473,0.576119763876944
2.96969696969697,0.999932288180235,0.584035793670922
3,0.99994001378736,0.59172387261066


==> Tikz_data/Example_3_1_22.csv <==
0,0,0
0.0303030303030303,0.0303030251939385,4.58122419518191e-06
0.0606060606060606,0.0606058386097739,3.6200791687039e-05
0.0909090909090909,0.0909078285835785,0.000120616090747749
0.121212121212121,0.121206936949527,0.000282176143548082
0.151515151515152,0.151499189501207,0.000543837944770944
0.181818181818182,0.181778260035883,0.000927178007426058
0.212121212121212,0.212035011519876,0.00145231608246599
0.242424242424242,0.242256868145647,0.00213793288117695
0.272727272727273,0.27242643049192,0.00300136824273478
0.303030303030303,0.302521451720294,0.00405862255282668
0.333333333333333,0.33251483757524,0.00532435674365122
0.363636363636364,0.362374595094026,0.00681190530936948
0.393939393939394,0.392062399614075,0.0085333067148595
0.424242424242424,0.421533226859243,0.010499239449909
0.454545454545455,0.450736735101879,0.0127191629322544
0.484848484848485,0.47961734074288,0.0152013344616966
0.515151515151515,0.508114218311696,0.0179528092201002
0.545454545454545,0.536161300466325,0.0209794402713946
0.575757575757576,0.563691238187845,0.0242859967298408
0.606060606060606,0.590630110392839,0.0278759404537191
0.636363636363636,0.616901007514193,0.0317514887776914
0.666666666666667,0.642431412843724,0.0359138425611794
0.696969696969697,0.6671532031854,0.0403631862088617
0.727272727272727,0.691002648855339,0.0450986876706739
0.757575757575758,0.713920413681813,0.0501184984418085
0.787878787878788,0.735851555005244,0.0554197535627148
0.818181818181818,0.756747726991556,0.0609987593761628
0.848484848484849,0.77657907789886,0.0668513358929026
0.878787878787879,0.795320478288091,0.0729713817530572
0.909090909090909,0.812955874964327,0.079352196020068
0.939393939393939,0.829479620962056,0.0859866544881207
0.96969696969697,0.844896475545179,0.0928672096821457
1,0.85922160420701,0.0999858908578179
1.03030303030303,0.872480578670274,0.107334304001557
1.06060606060606,0.88470937688711,0.114903631830526
1.09090909090909,0.895954383039066,0.122684633792634
1.12121212121212,0.906273032195212,0.13066781560504
1.15151515151515,0.915720795863395,0.138843494371668
1.18181818181818,0.924340002279153,0.147201074972678
1.21212121212121,0.932174554307787,0.155730021615008
1.24242424242424,0.939270752582519,0.164419930329622
1.27272727272727,0.945677295504492,0.17326052897151
1.3030303030303,0.951445279242769,0.182241677219684
1.33333333333333,0.956628197734335,0.191353366577182
1.36363636363636,0.961281942684096,0.200585720371068
1.39393939393939,0.965464803564876,0.209928993752429
1.42424242424242,0.969234198183872,0.219373336139095
1.45454545454545,0.972625381207018,0.228908324139095
1.48484848484848,0.975664011510796,0.238523933227446
1.51515151515152,0.978376301219867,0.248210308073558
1.54545454545455,0.9807890334235,0.25795773955777
1.57575757575758,0.982929562175569,0.267756664771343
1.60606060606061,0.984825812494553,0.277597667016464
1.63636363636364,0.986506280363541,0.287471475806246
1.66666666666667,0.988000032730225,0.297368966864727
1.6969696969697,0.989336707506906,0.30728116212687
1.72727272727273,0.990539770695972,0.317199079550204
1.75757575757576,0.991615341001366,0.327113599078744
1.78787878787879,0.99257242691116,0.337015888322193
1.81818181818182,0.993420469692464,0.346897260399224
1.84848484848485,0.99416917990659,0.356749169374123
1.87878787878788,0.994828537409054,0.366563210256791
1.90909090909091,0.99540879134957,0.376331119002744
1.93939393939394,0.995920460172053,0.386044772513117
1.96969696969697,0.996374331614623,0.395696188634654
2,0.996781462709597,0.405277526159721
2.03030303030303,0.997148629356982,0.414781159261145
2.06060606060606,0.997476080145832,0.424199679174483
2.09090909090909,0.997766706305821,0.433525856188039
2.12121212121212,0.998023513839057,0.442752740462209
2.15151515151515,0.99824960784731,0.451873662372668
2.18181818181818,0.998448192532018,0.460882232510362
2.21212121212121,0.998622571194282,0.469772341681518
2.24242424242424,0.998776146234869,0.478538160907635
2.27272727272727,0.99891241915421,0.487174141425491
2.3030303030303,0.999034988776476,0.495675014860438
2.33333333333333,0.999145510625931,0.504035969183244
2.36363636363636,0.999243967325942,0.512252599753762
2.39393939393939,0.99933125268527,0.52032079148918
2.42424242424242,0.999408292454319,0.528236833922676
2.45454545454545,0.999476044325128,0.535997421203422
2.48484848484848,0.999535497931381,0.543599652096582
2.51515151515152,0.999587674848399,0.551041029983311
2.54545454545455,0.999633628593143,0.558319462860757
2.57575757575758,0.999674444624215,0.56543326334206
2.60606060606061,0.999711231697495,0.572381149611401
2.63636363636364,0.999744360572827,0.579162294281699
2.66666666666667,0.999773853004815,0.585776188452452
2.6969696969697,0.999799981482715,0.592222634310719
2.72727272727273,0.999823028351596,0.598501788944636
2.75757575757576,0.999843285812342,0.604614164343427
2.78787878787879,0.999861055921653,0.610560627397396
2.81818181818182,0.999876650592041,0.61634239989793
2.84848484848485,0.999890391591835,0.6219610585375
2.87878787878788,0.999902610545179,0.627418534909658
2.90909090909091,0.999913637724333,0.632717103132307
2.93939393939394,0.999923495719869,0.63785899904789
2.96969696969697,0.99993222792036,0.642846666065757
3,0.999939963264428,0.647682853161316


==> Tikz_data/Example_3_1_31.csv <==
0,-0.777777777777778
0.0303030303030303,-0.713034961908427
0.0606060606060606,-0.652567314157443
0.0909090909090909,-0.595945799088581
0.121212121212121,-0.542797776205211
0.151515151515152,-0.492797790048529
0.181818181818182,-0.44566009264692
0.212121212121212,-0.401132782810417
0.242424242424242,-0.358994149620871
0.272727272727273,-0.319045000274015
0.303030303030303,-0.281106747005403
0.333333333333333,-0.245019776570734
0.363636363636364,-0.210641948918208
0.393939393939394,-0.177847196275925
0.424242424242424,-0.146524207665277
0.454545454545455,-0.116575034034201
0.484848484848485,-0.0879102905959824
0.515151515151515,-0.0604513856540483
0.545454545454545,-0.0341294937760067
0.575757575757576,-0.00888378606445395
0.606060606060606,0.0153391977895024
0.636363636363636,0.0385861793083642
0.666666666666667,0.060897760809952
0.696969696969697,0.0823090242480382
0.727272727272727,0.102850100465708
0.757575757575758,0.122546626041424
0.787878787878788,0.141419954919456
0.818181818181818,0.159490144953507
0.848484848484849,0.176775900835895
0.878787878787879,0.193294541812212
0.909090909090909,0.209062244644088
0.939393939393939,0.224094273710161
0.96969696969697,0.238405192638016
1,0.252009053682612
1.03030303030303,0.26491956264054
1.06060606060606,0.277149792887167
1.09090909090909,0.288713744799217
1.12121212121212,0.299633366643454
1.15151515151515,0.309930696338136
1.18181818181818,0.319626823246204
1.21212121212121,0.328741943215417
1.24242424242424,0.337295394914918
1.27272727272727,0.345305680889438
1.3030303030303,0.352790476494127
1.33333333333333,0.359766629581903
1.36363636363636,0.36625085778344
1.39393939393939,0.372264856080401
1.42424242424242,0.377830391216585
1.45454545454545,0.382967259914101
1.48484848484848,0.387693519869055
1.51515151515152,0.392025545499379
1.54545454545455,0.395978078667753
1.57575757575758,0.399564275895311
1.60606060606061,0.402795753263469
1.63636363636364,0.405682629910394
1.66666666666667,0.408234407603692
1.6969696969697,0.410462537027964
1.72727272727273,0.412376088539836
1.75757575757576,0.413982595135592
1.78787878787879,0.415288294622693
1.81818181818182,0.416298210677922
1.84848484848485,0.417016236916697
1.87878787878788,0.417445224208958
1.90909090909091,0.41758707134831
1.93939393939394,0.417442819063154
1.96969696969697,0.417013096388858
2,0.416298806043852
2.03030303030303,0.415299952725277
2.06060606060606,0.414016125795681
2.09090909090909,0.412446652960408
2.12121212121212,0.4105907311824
2.15151515151515,0.408447561182352
2.18181818181818,0.406016484947493
2.21212121212121,0.403297125581638
2.24242424242424,0.400289528743857
2.27272727272727,0.396994289605694
2.3030303030303,0.393412790420829
2.33333333333333,0.389547216378418
2.36363636363636,0.385400527004645
2.39393939393939,0.380976570004506
2.42424242424242,0.376280189019108
2.45454545454545,0.371317323164941
2.48484848484848,0.366095097513556
2.51515151515152,0.360621903724352
2.54545454545455,0.354907470106077
2.57575757575758,0.348962589360389
2.60606060606061,0.34279916939303
2.63636363636364,0.336430482659841
2.66666666666667,0.329870783493909
2.6969696969697,0.323135262698875
2.72727272727273,0.316239987861695
2.75757575757576,0.309201829706775
2.78787878787879,0.302038375503333
2.81818181818182,0.294767830663829
2.84848484848485,0.287408909283872
2.87878787878788,0.279980497348974
2.90909090909091,0.272501494297243
2.93939393939394,0.264990835039283
2.96969696969697,0.257467250117971
3,0.249949113051964


==> Tikz_data/Example_3_1_32.csv <==
0,0
0.0303030303030303,0.000451666416338647
0.0606060606060606,0.00177643847911457
0.0909090909090909,0.00392837475147712
0.121212121212121,0.0068610182785962
0.151515151515152,0.0105277028669996
0.181818181818182,0.0148817763637744
0.212121212121212,0.0198769459467543
0.242424242424242,0.0254673967251574
0.272727272727273,0.0316077177218639
0.303030303030303,0.0382531076037473
0.333333333333333,0.0453595623708117
0.363636363636364,0.0528839521416498
0.393939393939394,0.0607836748616344
0.424242424242424,0.0690170532929826
0.454545454545455,0.0775429307071032
0.484848484848485,0.0863207284034996
0.515151515151515,0.095310568195236
0.545454545454545,0.104473374848984
0.575757575757576,0.113770831690462
0.606060606060606,0.123164914270429
0.636363636363636,0.132618333694441
0.666666666666667,0.142094803229724
0.696969696969697,0.151559119229113
0.727272727272727,0.160977228165327
0.757575757575758,0.170316279631433
0.787878787878788,0.179544665337324
0.818181818181818,0.188631751422427
0.848484848484849,0.197548026766905
0.878787878787879,0.206268535261308
0.909090909090909,0.214770610678335
0.939393939393939,0.223033521235254
0.96969696969697,0.231038417287399
1,0.238768277392828
1.03030303030303,0.246207854159251
1.06060606060606,0.253343621263003
1.09090909090909,0.26016372300792
1.12121212121212,0.266657552443318
1.15151515151515,0.272818401290593
1.18181818181818,0.278645450396645
1.21212121212121,0.284138266870604
1.24242424242424,0.289296490021943
1.27272727272727,0.294119823394708
1.3030303030303,0.298608029408799
1.33333333333333,0.302760927125352
1.36363636363636,0.306578393585294
1.39393939393939,0.310060369099888
1.42424242424242,0.313208102057331
1.45454545454545,0.316027417342046
1.48484848484848,0.318523272011281
1.51515151515152,0.320699990217438
1.54545454545455,0.322561424451951
1.57575757575758,0.324111021650054
1.60606060606061,0.325351890718402
1.63636363636364,0.326286871432613
1.66666666666667,0.326918604587497
1.6969696969697,0.327249603223027
1.72727272727273,0.32728315902617
1.75757575757576,0.327024233827867
1.78787878787879,0.326477008960095
1.81818181818182,0.325645632111975
1.84848484848485,0.324534327720385
1.87878787878788,0.323147481427495
1.90909090909091,0.32148972245431
1.93939393939394,0.319566003462464
1.96969696969697,0.317381677459304
2,0.314942571290526
2.03030303030303,0.312255159456472
2.06060606060606,0.309326660903668
2.09090909090909,0.306164721287204
2.12121212121212,0.302777459783618
2.15151515151515,0.299173505907752
2.18181818181818,0.295362028625469
2.21212121212121,0.291352757944919
2.24242424242424,0.287155998926247
2.27272727272727,0.282782638106583
2.3030303030303,0.278244142188346
2.33333333333333,0.273552339507583
2.36363636363636,0.268719433793101
2.39393939393939,0.263758066276663
2.42424242424242,0.258681127684057
2.45454545454545,0.253501706809876
2.48484848484848,0.248233033001949
2.51515151515152,0.242888413223081
2.54545454545455,0.237481164390571
2.57575757575758,0.232024541718229
2.60606060606061,0.226531662200408
2.63636363636364,0.221015326531335
2.66666666666667,0.215488114771309
2.6969696969697,0.209962348354236
2.72727272727273,0.204449951579755
2.75757575757576,0.198962378363924
2.78787878787879,0.193510539734365
2.81818181818182,0.188104732628406
2.84848484848485,0.182754570511647
2.87878787878788,0.177468916288185
2.90909090909091,0.17225583702163
2.93939393939394,0.167123142923804
2.96969696969697,0.162077992613381
3,0.157126697976111


==> Tikz_data/Example_3_3_1.csv <==
0,5,0
0.0303030303030303,5.00046187258848,-0.00129580802838093
0.0606060606060606,5.00186785775633,-0.0049055501899959
0.0909090909090909,5.00417777925882,-0.0104981747186812
0.121212121212121,5.00740470176096,-0.0178250813219166
0.151515151515152,5.01154846521066,-0.0266936866518572
0.181818181818182,5.01714983470113,-0.0369518215350424
0.212121212121212,5.02303956568636,-0.0484756252019772
0.242424242424242,5.0297132327456,-0.0611660118318428
0.272727272727273,5.03786938183986,-0.0749421603794318
0.303030303030303,5.04602553093413,-0.0897363319882982
0.333333333333333,5.05614269870771,-0.105494141625378
0.363636363636364,5.06655058337775,-0.122169561496124
0.393939393939394,5.07783834549791,-0.139726172494073
0.424242424242424,5.09046874861288,-0.158135853452613
0.454545454545455,5.10309915172784,-0.177375611450311
0.484848484848485,5.11773262403307,-0.197430870902811
0.515151515151515,5.13253816713854,-0.218292526530069
0.545454545454545,5.14827968375771,-0.239958200691814
0.575757575757576,5.1651843301116,-0.262433073011408
0.606060606060606,5.18208897646549,-0.285728491059493
0.636363636363636,5.20092739473767,-0.309865536973561
0.666666666666667,5.21982378863799,-0.334873718060193
0.696969696969697,5.23963860355917,-0.360794962460376
0.727272727272727,5.26038705571531,-0.387685517375278
0.757575757575758,5.28117060942043,-0.415618975668966
0.787878787878788,5.30359919820646,-0.444694665578216
0.818181818181818,5.3260277869925,-0.475042294995395
0.848484848484849,5.34926921071392,-0.506839255703929
0.878787878787879,5.37318680248254,-0.540330343180623
0.909090909090909,5.39719589696825,-0.575866437291762
0.939393939393939,5.42240422131241,-0.6139798230307
0.96969696969697,5.44761254565657,-0.655538860355799
1,5.47346747943568,-0.702159514972463
1.03030303030303,5.49976091542437,-0.75766944503344
1.06060606060606,5.52616057655069,-0.843508730713275
1.09090909090909,5.55333268993153,NaN
1.12121212121212,5.58050480331237,NaN
1.15151515151515,5.60814308540134,NaN
1.18181818181818,5.63603694274301,NaN
1.21212121212121,5.66403060439336,NaN
1.24242424242424,5.69250848124403,NaN
1.27272727272727,5.72098635809471,NaN
1.3030303030303,5.74977402701664,NaN
1.33333333333333,5.77869707644528,NaN
1.36363636363636,5.80769212537106,NaN
1.39393939393939,5.83694112354862,NaN
1.42424242424242,5.86619012172618,NaN
1.45454545454545,5.89563613913475,NaN
1.48484848484848,5.9251492763698,NaN
1.51515151515152,5.95471882953919,NaN
1.54545454545455,5.98444022658871,NaN
1.57575757575758,6.01416162363823,NaN
1.60606060606061,6.04400184606962,NaN
1.63636363636364,6.0738725414786,NaN
1.66666666666667,6.10377615433909,NaN
1.6969696969697,6.13374943081365,NaN
1.72727272727273,6.1637227072882,NaN
1.75757575757576,6.19376789988268,NaN
1.78787878787879,6.22382619443652,NaN
1.81818181818182,6.25390912479202,NaN
1.84848484848485,6.28403384244572,NaN
1.87878787878788,6.31415856009942,NaN
1.90909090909091,6.34432486836459,NaN
1.93939393939394,6.37449600970301,NaN
1.96969696969697,6.40468024725712,NaN
2,6.4348825039724,NaN
2.03030303030303,6.46508476068768,NaN
2.06060606060606,6.49531181258281,NaN
2.09090909090909,6.52554028283806,NaN
2.12121212121212,6.55577836713705,NaN
2.15151515151515,6.5860272540528,NaN
2.18181818181818,6.61627614096856,NaN
2.21212121212121,6.64653911775452,NaN
2.24242424242424,6.67680215265929,NaN
2.27272727272727,6.70707008852464,NaN
2.3030303030303,6.73734253221247,NaN
2.33333333333333,6.76761534202223,NaN
2.36363636363636,6.79789576359934,NaN
2.39393939393939,6.82817618517644,NaN
2.42424242424242,6.85846015058674,NaN
2.45454545454545,6.88874677969994,NaN
2.48484848484848,6.91903382020057,NaN
2.51515151515152,6.94932473942216,NaN
2.54545454545455,6.97961565864376,NaN
2.57575757575758,7.00990834508941,NaN
2.60606060606061,7.04020211057706,NaN
2.63636363636364,7.0704962289084,NaN
2.66666666666667,7.10079241292141,NaN
2.6969696969697,7.13108859693441,NaN
2.72727272727273,7.16138604307452,NaN
2.75757575757576,7.19168410835449,NaN
2.78787878787879,7.22198242811896,NaN
2.81818181818182,7.25228179250454,NaN
2.84848484848485,7.28258115689013,NaN
2.87878787878788,7.31288099945746,NaN
2.90909090909091,7.34318124367992,NaN
2.93939393939394,7.37348179724248,NaN
2.96969696969697,7.4037826274532,NaN
3,7.43408370399237,NaN


==> Tikz_data/Example_3_3_2.csv <==
0,0,0
0.0303030303030303,0.0303030249290691,-0.0830479870624912
0.0606060606060606,0.060605822419662,-0.153395842923796
0.0909090909090909,0.0909077283914949,-0.214362162187404
0.121212121212121,0.121206581155416,-0.268158235190405
0.151515151515152,0.151498334726561,-0.316339654235822
0.181818181818182,0.181760298240928,-0.360010741212661
0.212121212121212,0.212016007324642,-0.40001516740829
0.242424242424242,0.242231306007517,-0.437113978140313
0.272727272727273,0.272370185585237,-0.471740383605529
0.303030303030303,0.302509065162958,-0.504374037301518
0.333333333333333,0.33241566972174,-0.535376633860869
0.363636363636364,0.36228783999729,-0.565002416803839
0.393939393939394,0.391962637226519,-0.593592106778175
0.424242424242424,0.421336254850314,-0.621310748578914
0.454545454545455,0.450709872474109,-0.648431180100676
0.484848484848485,0.479337013445044,-0.675164075665401
0.515151515151515,0.507900029404402,-0.701688119917247
0.545454545454545,0.53591897174076,-0.728284091762679
0.575757575757576,0.56326179643112,-0.755118127264105
0.606060606060606,0.590604621121481,-0.782497456051304
0.636363636363636,0.616344714717449,-0.810704983418533
0.666666666666667,0.642036757485374,-0.840063610631077
0.696969696969697,0.666702638749708,-0.871049943796302
0.727272727272727,0.690325357273788,-0.904128664647656
0.757575757575758,0.713897217451957,-0.940033687187265
0.787878787878788,0.735085599817344,-0.979659930784937
0.818181818181818,0.756273982182731,-1.02425071959619
0.848484848484849,0.776008058699972,-1.07567574055386
0.878787878787879,0.794532350668596,-1.13662773040433
0.909090909090909,0.812862009660355,-1.21161347663674
0.939393939393939,0.828640818964183,-1.30845329692798
0.96969696969697,0.844419628268011,-1.44275681886965
1,0.858613421121167,-1.65250821625829
1.03030303030303,0.871732325211081,-2.0726672295681
1.06060606060606,0.884558806458912,-5.60303662529455
1.09090909090909,0.895258835450082,NaN
1.12121212121212,0.905958864441253,NaN
1.15151515151515,0.915270548067858,NaN
1.18181818181818,0.923821076534972,NaN
1.21212121212121,0.932053855697809,NaN
1.24242424242424,0.938745027639021,NaN
1.27272727272727,0.945436199580234,NaN
1.3030303030303,0.951069534996792,NaN
1.33333333333333,0.956240591168662,NaN
1.36363636363636,0.961152431988678,NaN
1.39393939393939,0.96514999496972,NaN
1.42424242424242,0.969147557950762,NaN
1.45454545454545,0.972431329853522,NaN
1.48484848484848,0.97547192989399,NaN
1.51515151515152,0.978304294627654,NaN
1.54545454545455,0.980576192582921,NaN
1.57575757575758,0.982848090538189,NaN
1.60606060606061,0.984665804825205,NaN
1.63636363636364,0.986367042913851,NaN
1.66666666666667,0.987938602993913,NaN
1.6969696969697,0.98923572388353,NaN
1.72727272727273,0.990532844773147,NaN
1.75757575757576,0.991551163843607,NaN
1.78787878787879,0.992518689710726,NaN
1.81818181818182,0.993390241334019,NaN
1.84848484848485,0.994099001244714,NaN
1.87878787878788,0.994807761155409,NaN
1.90909090909091,0.995352308699211,NaN
1.93939393939394,0.995877773801804,NaN
1.96969696969697,0.996350866425501,NaN
2,0.996751899443534,NaN
2.03030303030303,0.997152932461568,NaN
2.06060606060606,0.997455733452178,NaN
2.09090909090909,0.997752915270381,NaN
2.12121212121212,0.998011956529714,NaN
2.15151515151515,0.998228141957267,NaN
2.18181818181818,0.998444327384819,NaN
2.21212121212121,0.998604369291837,NaN
2.24242424242424,0.998764179614438,NaN
2.27272727272727,0.998904376139203,NaN
2.3030303030303,0.999026532217122,NaN
2.33333333333333,0.999147228080645,NaN
2.36363636363636,0.999237565718571,NaN
2.39393939393939,0.999327903356496,NaN
2.42424242424242,0.999404101317877,NaN
2.45454545454545,0.999469671268462,NaN
2.48484848484848,0.999533597563834,NaN
2.51515151515152,0.999582026836984,NaN
2.54545454545455,0.999630456110134,NaN
2.57575757575758,0.999671814978964,NaN
2.60606060606061,0.999708856758944,NaN
2.63636363636364,0.999744488413561,NaN
2.66666666666667,0.999771864656085,NaN
2.6969696969697,0.999799240898609,NaN
2.72727272727273,0.999821572490876,NaN
2.75757575757576,0.999841429416349,NaN
2.78787878787879,0.999860268757662,NaN
2.81818181818182,0.999874931067003,NaN
2.84848484848485,0.999889593376344,NaN
2.87878787878788,0.999902342649927,NaN
2.90909090909091,0.999913485424993,NaN
2.93939393939394,0.99992339116601,NaN
2.96969696969697,0.999932190574391,NaN
3,0.999940004873583,NaN


==> Tikz_data/Example_3_3_3.csv <==
0,1,-3
0.000457068997289795,0.999999999999956,-2.99124354441786
0.00125327671957112,0.999999999997533,-2.976081168059
0.00468750703324132,0.9999999995172,-2.91198209207807
0.00952807645504785,0.999999991758222,-2.82502058613864
0.0188019460124675,0.999999875028449,-2.66877290200833
0.0301908300363136,0.999999169193457,-2.49315668070526
0.0499605187447868,0.999993769793938,-2.22339135234673
0.0737566741460285,0.999970406993167,-1.94775682447981
0.102536995738444,0.999889471101877,-1.668184001078
0.138910180235093,0.99962778789132,-1.37774389853674
0.182525378730957,0.998891510644743,-1.09616644117843
0.232976762840491,0.997061044017221,-0.843352915951998
0.306951902717811,0.991185290596611,-0.564414950351446
0.381946512124601,0.97907444545399,-0.366363768789665
0.456953324002691,0.957873049601649,-0.234489935872814
0.531960405960952,0.924755799832021,-0.159780423165926
0.606959696165513,0.877659794238752,-0.141787590827735
0.68194335526861,0.815950072704157,-0.191449755087728
0.743081752014313,0.756244503642665,-0.303369282844008
0.790588077644607,0.704999493010435,-0.462240130870106
0.834405838092893,0.653190761498646,-0.703822081147732
0.893891623961111,0.582634063863665,-1.32166301110665
0.920147019161912,0.550916456062906,-1.81302009241326
0.958810836980736,0.505082692666295,-3.12409023868403
0.981986224588023,0.475989244023192,-4.68031150796249
1.00075165554959,0.455686699355141,-7.01570993225323
1.01756319705077,0.437002189073451,-11.1972743546785
1.02955313733269,0.423385538725471,-17.4664079084256
1.03839553751607,0.413186328887552,-27.1240385147891
1.04489204021981,0.405607203958628,-30
1.04960571554488,0.400062223485075,-30
1.05301165024294,0.396031539573864,-30
1.05551810495951,0.39305237967066,-30
1.05698999564149,0.391308183645249,-30
1.05831473900997,0.390017755841253,-30
1.05938786351331,0.388970925750401,-30
1.06016081176001,0.38821608245453,-30
1.06072356740978,0.387666068565758,-30
1.0611371887698,0.387261575909081,-30
1.06144018359297,0.38696514109628,-30
1.06165628671877,0.386753651022117,-30
1.06181548093032,0.386597820054855,-30
1.06193233465351,0.386483416163022,-30
1.06201705924582,0.386400457809568,-30
1.06207824669854,0.386340540689342,-30
1.06212325989028,0.386296459229618,-30
1.06215626160497,0.386264139111502,-30
1.0621799535641,0.386240935683945,-30
1.06219727204118,0.38622397390008,-30
1.06220999630415,0.386211511483367,-30
1.0622192860332,0.386202412803152,-30
1.06222594044672,0.386195895179442,-30
1.06223084080307,0.386191095522878,-30
1.0622344367987,0.386187573405179,-30
1.06223703572134,0.386185027866681,-30
1.06223892055257,0.386183181746576,-30
1.06224030671038,0.386181824055347,-30
1.06224132270786,0.386180828921292,-30
1.06224204982462,0.386180116735074,-30
1.06224258348975,0.386179594027772,-30
1.0622429754604,0.386179210105313,-30
1.06224326068183,0.386178930740104,-30
1.06224346586394,0.386178729770786,-30
1.06224361690445,0.386178581831392,-30
1.06224372770549,0.386178473305272,-30
1.06224380752537,0.386178395124208,-30
1.06224386565055,0.386178338192425,-30
1.0622439083813,0.386178296338987,-30
1.06224393969077,0.386178265672347,-30
1.06224396202734,0.386178243794375,-30
1.06224397848571,0.386178227673911,-30
1.06224399056962,0.386178215838097,-30
1.06224399933323,0.386178207254414,-30
1.06224400566375,0.386178201053874,-30
1.06224401032187,0.386178196491389,-30
1.06224401373772,0.38617819314567,-30
1.06224401619046,0.386178190743288,-30
1.0622440179837,0.386178188986858,-30
1.06224401930146,0.386178187696155,-30
1.06224402026368,0.386178186753692,-30
1.06224402095305,0.386178186078476,-30
1.06224402146077,0.386178185581182,-30
1.0622440218334,0.386178185216204,-30
1.06224402210273,0.386178184952405,-30
1.06224402229808,0.386178184761064,-30
1.06224402244175,0.38617818462034,-30
1.06224402254707,0.386178184517186,-30
1.06224402262245,0.386178184443353,-30
1.06224402267777,0.386178184389162,-30
1.06224402271841,0.386178184349358,-30
1.06224402274799,0.386178184320385,-30
1.06224402276928,0.386178184299538,-30
1.06224402278494,0.386178184284196,-30
1.06224402279643,0.386178184272943,-30
1.0622440228047,0.386178184264845,-30
1.06224402281073,0.386178184258939,-30
1.06224402281517,0.386178184254593,-30
1.06224402281841,0.38617818425141,-30
1.06224402282072,0.386178184249148,-30
1.06224402282243,0.386178184247473,-30
1.06224402282369,0.386178184246241,-30
1.0622440228246,0.386178184245353,-30
1.06224402282525,0.38617818424471,-30
1.06224402282575,0.38617818424423,-30


==> Tikz_data/Example_6_11_1.csv <==
0,4,0
0.0505050505050505,4.00127537562163,0
0.101010101010101,4.00510148388,0
0.151515151515152,4.01147801705797,0
0.202020202020202,4.02039753401204,0
0.252525252525253,4.03185764178962,0
0.303030303030303,4.04586280434809,0
0.353535353535354,4.0624054879685,0
0.404040404040404,4.08146602833339,0
0.454545454545455,4.1030126305268,0
0.505050505050505,4.12700136903432,0
0.555555555555556,4.153376187743,0
0.606060606060606,4.18206889994143,0
0.656565656565657,4.21299918831972,0
0.707070707070707,4.24606056867557,0
0.757575757575758,4.28112534266767,0
0.808080808080808,4.31806799548059,0
0.858585858585859,4.35675662181657,0
0.909090909090909,4.39705292524975,0
0.95959595959596,4.43881221822619,0
1.01010101010101,4.48188342206386,0
1.06060606060606,4.52610906695262,0
1.11111111111111,4.57132529195427,0
1.16161616161616,4.61736207157825,0
1.21212121212121,4.66409404576117,0
1.26262626262626,4.7114503183771,0
1.31313131313131,4.7593509015563,0
1.36363636363636,4.80771481706716,0
1.41414141414141,4.85646009631615,0
1.46464646464646,4.90550428931842,0
1.51515151515152,4.95479173842458,0
1.56565656565657,5.00429461904469,0
1.61616161616162,5.05398319304114,0
1.66666666666667,5.10382660170147,0
1.71717171717172,5.15379286573838,0
1.76767676767677,5.20384888830036,0
1.81818181818182,5.25397154947366,0
1.86868686868687,5.30415876849994,0
1.91919191919192,5.35440811838734,0
1.96969696969697,5.40471412740642,0
2.02020202020202,5.45506827909011,0
2.07070707070707,5.50545901223374,0
2.12121212121212,5.55587172089505,0
2.17171717171717,5.60628968726504,0
2.22222222222222,5.6567179116784,0
2.27272727272727,5.70716020774923,0
2.32323232323232,5.75761396930836,0
2.37373737373737,5.80807706590596,0
2.42424242424242,5.85854785196245,0
2.47474747474747,5.90902490604796,0
2.52525252525253,5.95950706601286,0
2.57575757575758,6.00999341080461,2.05035044591198e-07
2.62626262626263,6.06048317569715,3.57000195479843e-05
2.67676767676768,6.11097573448409,0.000212233559095042
2.72727272727273,6.16147056469989,0.000632482058953006
2.77777777777778,6.21196727457876,0.0013860679787835
2.82828282828283,6.26246552578197,0.00255238531307398
2.87878787878788,6.31296501136893,0.00420115234766377
2.92929292929293,6.36346548234567,0.006393799561464
2.97979797979798,6.41396679466275,0.0091840065320952
3.03030303030303,6.46446881813084,0.0126196295944919
3.08080808080808,6.51497142102413,0.0167431820890047
3.13131313131313,6.56547447008039,0.0215918343614001
3.18181818181818,6.61597782141635,0.027198255447294
3.23232323232323,6.66648141155325,0.0335910409353439
3.28282828282828,6.71698525674232,0.0407939069601898
3.33333333333333,6.76748935741046,0.048827790663449
3.38383838383838,6.81799369664916,0.0577108982030504
3.43434343434343,6.86849824021453,0.0674587047532356
3.48484848484848,6.91900293652732,0.0780839545045578
3.53535353535354,6.96950771667287,0.0895966606638825
3.58585858585859,7.02001249440114,0.102004105454387
3.63636363636364,7.07051723267022,0.115311470041214
3.68686868686869,7.12102200571926,0.12952152838252
3.73737373737374,7.17152682373141,0.144633745999702
3.78787878787879,7.22203169096028,0.16064575171733
3.83838383838384,7.27253660738042,0.177553360937237
3.88888888888889,7.32304156868735,0.195350575638521
3.93939393939394,7.37354656629751,0.214029584377542
3.98989898989899,7.4240515873483,0.233580762287926
4.04040404040404,7.47455661469807,0.253992671080561
4.09090909090909,7.52506162692609,0.275252059043602
4.14141414141414,7.57556662363391,0.297343821695494
4.19191919191919,7.6260716267737,0.320250065242393
4.24242424242424,7.6765766378139,0.343951229412482
4.29292929292929,7.72708165741753,0.368426853150009
4.34343434343434,7.77758668550595,0.39365557541328
4.39393939393939,7.82809172125889,0.41961513517467
4.44444444444444,7.87859676311441,0.446282371420617
4.49494949494949,7.92910180876898,0.473633223151619
4.54545454545455,7.97960685517737,0.501642729382244
4.5959595959596,8.03011189856259,0.530285028489966
4.64646464646465,8.08061694011884,0.559533416739241
4.6969696969697,8.13112198313516,0.589362052613352
4.74747474747475,8.18162702756847,0.619745680955892
4.7979797979798,8.23213207330886,0.650659133458065
4.84848484848485,8.28263712017954,0.682077328658683
4.8989898989899,8.33314216793692,0.713975271944162
4.94949494949495,8.38364721627053,0.746328055548532
5,8.4341522648031,0.779110858553428


==> Tikz_data/Example_6_11_2.csv <==
0,0,0
0.0505050505050505,0.0505049458208012,0
0.101010101010101,0.101008008378422,0
0.151515151515152,0.151499189501207,0
0.202020202020202,0.201960833952656,0
0.252525252525253,0.252349111925395,0
0.303030303030303,0.302570680222622,0
0.353535353535354,0.352495787066052,0
0.404040404040404,0.401958395302911,0
0.454545454545455,0.450756182405933,0
0.505050505050505,0.49865054047336,0
0.555555555555556,0.545366576228947,0
0.606060606060606,0.590593111021955,0
0.656565656565657,0.633982680827154,0
0.707070707070707,0.675225490684078,0
0.757575757575758,0.714025280803343,0
0.808080808080808,0.750087150608487,0
0.858585858585859,0.783199829911558,0
0.909090909090909,0.813235682985156,0
0.95959595959596,0.840150708562432,0
1.01010101010101,0.863984539837091,0
1.06060606060606,0.88486044446339,0
1.11111111111111,0.902985324556136,0
1.16161616161616,0.918649297575316,0
1.21212121212121,0.932121093537075,0
1.26262626262626,0.943582841962233,0
1.31313131313131,0.953240909340373,0
1.36363636363636,0.961314004712646,0
1.41414141414141,0.968033179671775,0
1.46464646464646,0.973641171597527,0
1.51515151515152,0.978335164270207,0
1.56565656565657,0.982225726374875,0
1.61616161616162,0.98541921186681,0
1.66666666666667,0.988025356414096,0
1.71717171717172,0.990157277397627,0
1.76767676767677,0.991932323917037,0
1.81818181818182,0.993442788470669,0
1.86868686868687,0.994701121644148,0
1.91919191919192,0.995718182619213,0
1.96969696969697,0.996515686739866,0
2.02020202020202,0.997126205512369,0
2.07070707070707,0.997593166605248,0
2.12121212121212,0.997970853849291,0
2.17171717171717,0.998321069038055,0
2.22222222222222,0.998627670420613,0
2.27272727272727,0.998878220397657,0
2.32323232323232,0.999083063364531,0
2.37373737373737,0.999250669233955,0
2.42424242424242,0.999387587507571,0
2.47474747474747,0.999499479976689,0
2.52525252525253,0.999590979696671,0
2.57575757575758,0.999665760850534,5.55898703984916e-05
2.62626262626263,0.999726875454348,0.00173742651542023
2.67676767676768,0.999776823725306,0.00559035065217905
2.72727272727273,0.999817692405993,0.011342924810965
2.77777777777778,0.999851046678252,0.0187645577356883
2.82828282828283,0.99987823848711,0.0276537285405333
2.87878787878788,0.999900494501329,0.0378360976378083
2.92929292929293,0.999918810072257,0.0491593123595056
2.97979797979798,0.999933761172798,0.0614904006119403
3.03030303030303,0.999945868346304,0.0747100730367148
3.08080808080808,0.999955658260288,0.0887112330938455
3.13131313131313,0.999963663706422,0.103398977061764
3.18181818181818,0.999970460016004,0.118687921474612
3.23232323232323,0.999976301177232,0.134500171463121
3.28282828282828,0.999981122259359,0.150767679361868
3.33333333333333,0.999984921592657,0.167425951313186
3.38383838383838,0.999987766814253,0.184413900620815
3.43434343434343,0.999989794868129,0.201673847749901
3.48484848484848,0.999991212005122,0.219151520326996
3.53535353535354,0.999992293782922,0.236796053140058
3.58585858585859,0.999993385066073,0.254559988138451
3.63636363636364,0.999994634001072,0.272397561485169
3.68686868686869,0.999995743813413,0.290262996347043
3.73737373737374,0.999996673778296,0.308113517273036
3.78787878787879,0.999997406883513,0.325907206815757
3.83838383838384,0.999997943231597,0.343602959402417
3.88888888888889,0.999998300039822,0.361160481334821
3.93939393939394,0.99999851164021,0.378540290789374
3.98989898989899,0.99999862947952,0.395703717817079
4.04040404040404,0.999998722119258,0.412612904343536
4.09090909090909,0.999998875235671,0.429230804168945
4.14141414141414,0.999999090424206,0.445523496150681
4.19191919191919,0.999999279884926,0.461460436069555
4.24242424242424,0.999999437744128,0.477011845265821
4.29292929292929,0.999999561349849,0.492150952064328
4.34343434343434,0.99999965101665,0.506853997947628
4.39393939393939,0.999999710025612,0.521100237555979
4.44444444444444,0.999999744624338,0.534871938687342
4.49494949494949,0.999999764026952,0.548154382297382
4.54545454545455,0.999999780414102,0.560935862499467
4.5959595959596,0.999999808893649,0.573207690798763
4.64646464646465,0.999999844688846,0.584966438116
4.6969696969697,0.999999874643752,0.596212016541124
4.74747474747475,0.999999898930694,0.606945766622101
4.7979797979798,0.999999917989366,0.617172018797656
4.84848484848485,0.999999932526835,0.626898093397267
4.8989898989899,0.999999943517538,0.636134300641173
4.94949494949495,0.99999995220328,0.644893940640365
5,0.99999996009324,0.653193303396594


==> Tikz_data/Example_6_11_3.csv <==
0,0
0.0505050505050505,0
0.101010101010101,0
0.151515151515152,0
0.202020202020202,0
0.252525252525253,0
0.303030303030303,0
0.353535353535354,0
0.404040404040404,0
0.454545454545455,0
0.505050505050505,0
0.555555555555556,0
0.606060606060606,0
0.656565656565657,0
0.707070707070707,0
0.757575757575758,0
0.808080808080808,0
0.858585858585859,0
0.909090909090909,0
0.95959595959596,0
1.01010101010101,0
1.06060606060606,0
1.11111111111111,0
1.16161616161616,0
1.21212121212121,0
1.26262626262626,0
1.31313131313131,0
1.36363636363636,0
1.41414141414141,0
1.46464646464646,0
1.51515151515152,0
1.56565656565657,0
1.61616161616162,0
1.66666666666667,0
1.71717171717172,0
1.76767676767677,0
1.81818181818182,0
1.86868686868687,0
1.91919191919192,0
1.96969696969697,0
2.02020202020202,0
2.07070707070707,0
2.12121212121212,0
2.17171717171717,0
2.22222222222222,0
2.27272727272727,0
2.32323232323232,0
2.37373737373737,0
2.42424242424242,0
2.47474747474747,0
2.52525252525253,0
2.57575757575758,0.00985019222418937
2.62626262626263,0.0557707835174182
2.67676767676768,0.0959202340135407
2.72727272727273,0.131131430851812
2.77777777777778,0.16208540062611
2.82828282828283,0.189347250605578
2.87878787878788,0.213386767016861
2.92929292929293,0.234597402544105
2.97979797979798,0.25330974718225
3.03030303030303,0.269804306304752
3.08080808080808,0.284319275212815
3.13131313131313,0.297055903518791
3.18181818181818,0.308184694103894
3.23232323232323,0.317850404880384
3.28282828282828,0.32617325205298
3.33333333333333,0.333255476933909
3.38383838383838,0.339183406825139
3.43434343434343,0.34402922185647
3.48484848484848,0.347852572857637
3.53535353535354,0.350702080545159
3.58585858585859,0.352616734747397
3.63636363636364,0.353628418763516
3.68686868686869,0.353764892490197
3.73737373737374,0.353048902825943
3.78787878787879,0.351500727450148
3.83838383838384,0.349139584291782
3.88888888888889,0.345984994535437
3.93939393939394,0.342058113719422
3.98989898989899,0.337383013401102
4.04040404040404,0.331987893914489
4.09090909090909,0.325906207554556
4.14141414141414,0.319175105483124
4.19191919191919,0.311835936168459
4.24242424242424,0.30393708206205
4.29292929292929,0.295531388438875
4.34343434343434,0.286676009736553
4.39393939393939,0.277432055954775
4.44444444444444,0.26786404785323
4.49494949494949,0.258039201147539
4.54545454545455,0.248026563698156
4.5959595959596,0.237896026476893
4.64646464646465,0.227713720514513
4.6969696969697,0.217542815501729
4.74747474747475,0.207445577591457
4.7979797979798,0.197480125435507
4.84848484848485,0.187699321981145
4.8989898989899,0.17814971874989
4.94949494949495,0.168870572722971
5,0.159892951838794


==> Tikz_data/Example_6_2_1.csv <==
0,5.5,0
0.0303030303030303,5.50045913679694,0.151056014692378
0.0606060606060606,5.50183653949973,0.30119375573921
0.0909090909090909,5.50413220873942,0.450413223140496
0.121212121212121,5.50734608665116,0.598714416896235
0.151515151515152,5.51147801705797,0.746097337006428
0.181818181818182,5.51652736843996,0.892561983471075
0.212121212121212,5.52249356976338,1.03810835629018
0.242424242424242,5.52937649178949,1.18273645546373
0.272727272727273,5.53717507173272,1.32644628099174
0.303030303030303,5.54588728811929,1.4692378328742
0.333333333333333,5.55551016078716,1.61111111111111
0.363636363636364,5.56603975088603,1.75206611570248
0.393939393939394,5.57747116087737,1.8921028466483
0.424242424242424,5.58979853453442,2.03122130394858
0.454545454545455,5.60301505694214,2.16942148760331
0.484848484848485,5.61711221175757,2.30670339761249
0.515151515151515,5.63207896361517,2.44306703397613
0.545454545454545,5.64790267024837,2.57851239669422
0.575757575757576,5.66456856058684,2.71303948576676
0.606060606060606,5.68205973086747,2.84664830119376
0.636363636363636,5.70035714463436,2.97933884297521
0.666666666666667,5.71943963273885,3.11111111111111
0.696969696969697,5.73928389333949,3.24196510560147
0.727272727272727,5.75986449190205,3.37190082644628
0.757575757575758,5.78115386100628,3.50091827364555
0.787878787878788,5.8031219412147,3.62901744719927
0.818181818181818,5.82573752652587,3.75619834710744
0.848484848484849,5.84896931212896,3.88246097337007
0.878787878787879,5.87278550837962,4.00780532598715
0.909090909090909,5.89715384079986,4.13223140495868
0.939393939393939,5.92204155007817,4.25573921028467
0.96969696969697,5.94741539206943,4.37832874196511
1,5.97324163779497,4.5
1.03030303030303,5.99948607344252,4.62075298438935
1.06060606060606,6.02611396198485,4.74058769513315
1.09090909090909,6.05308971770998,4.85950413223141
1.12121212121212,6.08038737169318,4.97750229568412
1.15151515151515,6.10798459546164,5.09458218549128
1.18181818181818,6.13585898650489,5.2107438016529
1.21212121212121,6.16398806827478,5.32598714416897
1.24242424242424,6.19234929018554,5.44031221303949
1.27272727272727,6.22092002761369,5.55371900826447
1.3030303030303,6.24967758189812,5.6662075298439
1.33333333333333,6.27859918034004,5.77777777777778
1.36363636363636,6.307662119634,5.88842975206612
1.39393939393939,6.33685103939087,5.99816345270891
1.42424242424242,6.36615773368629,6.10697887970616
1.45454545454545,6.39557348520281,6.21487603305785
1.48484848484848,6.42508937332322,6.32185491276401
1.51515151515152,6.45469627413054,6.42791551882461
1.54545454545455,6.484384860408,6.53305785123967
1.57575757575758,6.51414560163908,6.63728191000919
1.60606060606061,6.54396876400745,6.74058769513315
1.63636363636364,6.57384441039704,6.84297520661157
1.66666666666667,6.60376275095081,6.94444444444445
1.6969696969697,6.63372057910309,7.04499540863178
1.72727272727273,6.66371610698242,7.14462809917356
1.75757575757576,6.69374647421311,7.24334251606979
1.78787878787879,6.72380872778424,7.34113865932048
1.81818181818182,6.75389982204963,7.43801652892562
1.84848484848485,6.78401661872785,7.53397612488522
1.87878787878788,6.81415588690223,7.62901744719927
1.90909090909091,6.84431430302086,7.72314049586777
1.93939393939394,6.87448845089657,7.81634527089073
1.96969696969697,6.9046750868215,7.90863177226814
2,6.93487377972773,8.00000000000001
2.03030303030303,6.96508401690989,8.09044995408632
2.06060606060606,6.99530490778821,8.1799816345271
2.09090909090909,7.02553553066395,8.26859504132232
2.12121212121212,7.05577493271944,8.356290174472
2.15151515151515,7.08602213001804,8.44306703397613
2.18181818181818,7.11627610750416,8.52892561983472
2.21212121212121,7.14653581900327,8.61386593204776
2.24242424242424,7.17680018722187,8.69788797061525
2.27272727272727,7.20706824343947,8.7809917355372
2.3030303030303,7.23733996568293,8.8631772268136
2.33333333333333,7.26761517533478,8.94444444444445
2.36363636363636,7.29789359979738,9.02479338842976
2.39393939393939,7.32817495677218,9.10422405876952
2.42424242424242,7.35845895425975,9.18273645546374
2.45454545454545,7.38874529055973,9.2603305785124
2.48484848484848,7.41903365427091,9.33700642791553
2.51515151515152,7.44932372429114,9.4127640036731
2.54545454545455,7.47961516981739,9.48760330578513
2.57575757575758,7.50990771395741,9.56152433425162
2.60606060606061,7.54020137009318,9.63452708907255
2.63636363636364,7.57049607537622,9.70661157024794
2.66666666666667,7.60079174681378,9.77777777777779
2.6969696969697,7.63108829845135,9.84802571166208
2.72727272727273,7.66138564137266,9.91735537190083
2.75757575757576,7.6916836836997,9.98576675849404
2.78787878787879,7.72198233059269,10.0532598714417
2.81818181818182,7.7522814842501,10.1198347107438
2.84848484848485,7.78258104390865,10.1854912764004
2.87878787878788,7.81288093966442,10.2502295684114
2.90909090909091,7.84318118890025,10.3140495867769
2.93939393939394,7.87348175639446,10.3769513314968
2.96969696969697,7.90378260582025,10.4389348025712
3,7.93408370399237,10.5


==> Tikz_data/Example_6_2_2.csv <==
0,0,5
0.0303030303030303,0.0303030251939385,4.96969696969697
0.0606060606060606,0.0606058386097739,4.93939393939394
0.0909090909090909,0.0909078285835785,4.90909090909091
0.121212121212121,0.121206936949527,4.87878787878788
0.151515151515152,0.151499189501207,4.84848484848485
0.181818181818182,0.181777822946236,4.81818181818182
0.212121212121212,0.212033625142921,4.78787878787879
0.242424242424242,0.242255004519452,4.75757575757576
0.272727272727273,0.272425016765477,4.72727272727273
0.303030303030303,0.302521311332549,4.6969696969697
0.333333333333333,0.332516131434124,4.66666666666667
0.363636363636364,0.362376314045563,4.63636363636364
0.393939393939394,0.392063289904132,4.60606060606061
0.424242424242424,0.421533083508999,4.57575757575758
0.454545454545455,0.450736313121239,4.54545454545455
0.484848484848485,0.479621002954405,4.51515151515152
0.515151515151515,0.508124042898676,4.48484848484849
0.545454545454545,0.536173353854399,4.45454545454546
0.575757575757576,0.563697616043182,4.42424242424243
0.606060606060606,0.590626304383167,4.3939393939394
0.636363636363636,0.616889688489024,4.36363636363637
0.666666666666667,0.642418832671959,4.33333333333334
0.696969696969697,0.667145595939705,4.30303030303031
0.727272727272727,0.691002631996529,4.27272727272728
0.757575757575758,0.713923393420528,4.24242424242424
0.787878787878788,0.735854493513989,4.21212121212121
0.818181818181818,0.75675527133854,4.18181818181818
0.848484848484849,0.776588303179024,4.15151515151515
0.878787878787879,0.79532717848428,4.12121212121212
0.909090909090909,0.812956499867141,4.09090909090909
0.939393939393939,0.829471883104433,4.06060606060606
0.96969696969697,0.844879957136979,4.03030303030303
1,0.859198364069596,4
1.03030303030303,0.872455759171094,3.96969696969697
1.06060606060606,0.88469188369301,3.93939393939394
1.09090909090909,0.895958869216619,3.90909090909091
1.12121212121212,0.906300243829729,3.87878787878788
1.15151515151515,0.915756599735888,3.84848484848485
1.18181818181818,0.924371767514171,3.81818181818182
1.21212121212121,0.932192816119185,3.78787878787879
1.24242424242424,0.939270052881065,3.75757575757576
1.27272727272727,0.945657023505477,3.72727272727273
1.3030303030303,0.951410512073614,3.6969696969697
1.33333333333333,0.9565905410422,3.66666666666667
1.36363636363636,0.961260296988677,3.63636363636364
1.39393939393939,0.965474296396492,3.60606060606061
1.42424242424242,0.969264334256852,3.57575757575758
1.45454545454545,0.972659858975353,3.54545454545455
1.48484848484848,0.975690964127018,3.51515151515152
1.51515151515152,0.978388388456288,3.48484848484849
1.54545454545455,0.98078351587703,3.45454545454546
1.57575757575758,0.982908375472529,3.42424242424243
1.60606060606061,0.984795641495496,3.3939393939394
1.63636363636364,0.98647863336806,3.36363636363637
1.66666666666667,0.987990505272596,3.33333333333334
1.6969696969697,0.989347460088151,3.30303030303031
1.72727272727273,0.990558410968458,3.27272727272728
1.75757575757576,0.991634341476412,3.24242424242425
1.78787878787879,0.992586541362245,3.21212121212122
1.81818181818182,0.993426606563521,3.18181818181819
1.84848484848485,0.994166439205138,3.15151515151515
1.87878787878788,0.994818247599328,3.12121212121212
1.90909090909091,0.995394546245659,3.09090909090909
1.93939393939394,0.99590815583103,3.06060606060606
1.96969696969697,0.996371306643739,3.03030303030303
2,0.996786455623817,3
2.03030303030303,0.997155878582811,2.96969696969697
2.06060606060606,0.997483097788024,2.93939393939394
2.09090909090909,0.997771752021869,2.90909090909091
2.12121212121212,0.998025596581876,2.87878787878788
2.15151515151515,0.998248503280685,2.84848484848485
2.18181818181818,0.998444460446047,2.81818181818182
2.21212121212121,0.99861757292083,2.78787878787879
2.24242424242424,0.99877206206301,2.75757575757576
2.27272727272727,0.998911734601195,2.72727272727273
2.3030303030303,0.999036767859201,2.6969696969697
2.33333333333333,0.999147892922222,2.66666666666667
2.36363636363636,0.999246196519126,2.63636363636364
2.39393939393939,0.999332803388165,2.60606060606061
2.42424242424242,0.999408876276968,2.57575757575758
2.45454545454545,0.999475615942548,2.54545454545455
2.48484848484848,0.999534261151295,2.51515151515152
2.51515151515152,0.999586088678984,2.48484848484849
2.54545454545455,0.999632413310768,2.45454545454546
2.57575757575758,0.99967433723925,2.42424242424243
2.60606060606061,0.999711816029698,2.3939393939394
2.63636363636364,0.999745102009282,2.36363636363637
2.66666666666667,0.999774526808529,2.33333333333334
2.6969696969697,0.99980043383037,2.30303030303031
2.72727272727273,0.999823178250141,2.27272727272728
2.75757575757576,0.999843127015584,2.24242424242425
2.78787878787879,0.999860658846847,2.21212121212122
2.81818181818182,0.999876164236481,2.18181818181819
2.84848484848485,0.999890045449444,2.15151515151515
2.87878787878788,0.999902581751319,2.12121212121212
2.90909090909091,0.999913704486755,2.09090909090909
2.93939393939394,0.999923554521303,2.06060606060606
2.96969696969697,0.999932277089311,2.03030303030303
3,0.999940004873583,2


==> Tikz_data/Example_6_2_3.csv <==
0,1,-1
0.0303030303030303,0.999999156774081,-1
0.0606060606060606,0.999986508573865,-1
0.0909090909090909,0.999931702448,-1
0.121212121212121,0.999784170947172,-1
0.151515151515152,0.999473205493126,-1
0.181818181818182,0.998908148459359,-1
0.212121212121212,0.997978755020409,-1
0.242424242424242,0.996555778844422,-1
0.272727272727273,0.99449207592282,-1
0.303030303030303,0.991624246316218,-1
0.333333333333333,0.987774943450267,-1
0.363636363636364,0.982755952407797,-1
0.393939393939394,0.976372122014921,-1
0.424242424242424,0.968426213971718,-1
0.454545454545455,0.958724704427689,-1
0.484848484848485,0.947083297703345,-1
0.515151515151515,0.933337901710274,-1
0.545454545454545,0.917354177075638,-1
0.575757575757576,0.899031758492503,-1
0.606060606060606,0.878311051080071,-1
0.636363636363636,0.855179499614415,-1
0.666666666666667,0.829677095041971,-1
0.696969696969697,0.801900903968321,-1
0.727272727272727,0.772008421022037,-1
0.757575757575758,0.740219557881213,-1
0.787878787878788,0.706797421688473,-1
0.818181818181818,0.672039289023244,-1
0.848484848484849,0.636283184491778,-1
0.878787878787879,0.599886417088778,-1
0.909090909090909,0.563213475817166,-1
0.939393939393939,0.52662351915433,-1
0.96969696969697,0.490457949630815,-1
1,0.455028531453847,-1
1.03030303030303,0.420606451236633,-1
1.06060606060606,0.387412441699333,-1
1.09090909090909,0.355604807291659,-1
1.12121212121212,0.325334678811802,-1
1.15151515151515,0.296733016384344,-1
1.18181818181818,0.269892700380593,-1
1.21212121212121,0.24486776984069,-1
1.24242424242424,0.221673346240097,-1
1.27272727272727,0.200286164084732,-1
1.3030303030303,0.180645614793296,-1
1.33333333333333,0.162655198037689,-1
1.36363636363636,0.146184528912441,-1
1.39393939393939,0.131113870134568,-1
1.42424242424242,0.117389825274152,-1
1.45454545454545,0.104956850696374,-1
1.48484848484848,0.0937476786230593,-1
1.51515151515152,0.0836842333358028,-1
1.54545454545455,0.0746785450919567,-1
1.57575757575758,0.0666336424692686,-1
1.60606060606061,0.0594444047914149,-1
1.63636363636364,0.0529983572711663,-1
1.66666666666667,0.0471795187461405,-1
1.6969696969697,0.0419341223873373,-1
1.72727272727273,0.0372348531880184,-1
1.75757575757576,0.0330450655984587,-1
1.78787878787879,0.029325705072681,-1
1.81818181818182,0.0260354510034405,-1
1.84848484848485,0.0231308535064605,-1
1.87878787878788,0.0205664620658557,-1
1.90909090909091,0.0182949440722511,-1
1.93939393939394,0.016267191305404,-1
1.96969696969697,0.0144359598808742,-1
2,0.0127923489367283,-1
2.03030303030303,0.0113280434682038,-1
2.06060606060606,0.0100296638035638,-1
2.09090909090909,0.00888324560735698,-1
2.12121212121212,0.00787425483117521,-1
2.15151515151515,0.00698760191585546,-1
2.18181818181818,0.00620765504590881,-1
2.21212121212121,0.00551825225310409,-1
2.24242424242424,0.00490271216231752,-1
2.27272727272727,0.00434596081977412,-1
2.3030303030303,0.00384736524020335,-1
2.33333333333333,0.00340407426656808,-1
2.36363636363636,0.00301180631834841,-1
2.39393939393939,0.00266611672724171,-1
2.42424242424242,0.00236239915468772,-1
2.45454545454545,0.00209588693467322,-1
2.48484848484848,0.00186165432281971,-1
2.51515151515152,0.00165461763219399,-1
2.54545454545455,0.00146953623573831,-1
2.57575757575758,0.00130201484374182,-1
2.60606060606061,0.00115223767693207,-1
2.63636363636364,0.00101920219119833,-1
2.66666666666667,0.00090158778277083,-1
2.6969696969697,0.000798025750374798,-1
2.72727272727273,0.000707099425961699,-1
2.75757575757576,0.000627344298304799,-1
2.78787878787879,0.000557248127692311,-1
2.81818181818182,0.00049525104989423,-1
2.84848484848485,0.000439745667522362,-1
2.87878787878788,0.000389616056531095,-1
2.90909090909091,0.000345137374056947,-1
2.93939393939394,0.000305746853106359,-1
2.96969696969697,0.000270864125643588,-1
3,0.000239958910038696,-1


==> Tikz_data/IDM_acc.csv <==
0,-2.19
0.000269040462291861,-2.18673387614015
0.00405835476403761,-2.1413080285088
0.00862890479569437,-2.08790593627352
0.0132734826430869,-2.03512716818552
0.0180000598956948,-1.98288622473481
0.0228040564771445,-1.93123930605834
0.0276938722520743,-1.88010223005302
0.0326647764440564,-1.82953110312522
0.0377256399932393,-1.7794428789418
0.0428715767702912,-1.72989364874734
0.0481119789271337,-1.68080130887427
0.0534418002603473,-1.63222202235184
0.0588710123393447,-1.58407442822787
0.064394404862296,-1.53641485153523
0.0700225983755558,-1.48916245142737
0.075750217699114,-1.44237379265947
0.0815886150620923,-1.39596831400572
0.0875322496276913,-1.35000292021765
0.0935933044723303,-1.30439706413509
0.0997660768185438,-1.25920808350368
0.106073430202359,-1.21428679991811
0.112610008716141,-1.16901007916046
0.119440731792325,-1.12302262351515
0.126556783744797,-1.07649046480683
0.133998415455119,-1.02926169125973
0.14175728685387,-0.981505000773913
0.14987990654735,-0.933055666214902
0.15835882126923,-0.884085386246932
0.167248639785725,-0.83441341033145
0.176543540539799,-0.784214380137024
0.186309024482604,-0.733286451513626
0.196542257516644,-0.681806439228466
0.207324104599962,-0.629543050887471
0.218657375698507,-0.576672557792368
0.230646137744112,-0.52291896009668
0.243304487364033,-0.468450319585912
0.256775178206196,-0.412914450596737
0.271097400713142,-0.356448288004826
0.286489362053183,-0.298545041031428
0.303057705525802,-0.239228933420145
0.321215819056885,-0.177569140692466
0.341340539345192,-0.113035070866473
0.364863433487479,-0.0422910022797783
0.392274981180271,0.0342994555897934
0.421511672203672,0.10966370195931
0.44812265002184,0.173078928368099
0.473689695815493,0.229735982058806
0.499019247913449,0.282047978263671
0.524417436503519,0.330955361475956
0.550054010231015,0.376966639019281
0.576075004481708,0.420450769056811
0.602539165783688,0.461569000637269
0.629561491694845,0.500531160144865
0.657162572829235,0.537376476206081
0.685454468056402,0.572246282776254
0.714441411406025,0.605124389984017
0.744244151159186,0.636114316408873
0.774860360513436,0.665170661382734
0.806428083082251,0.692371714035727
0.838945103781096,0.717654554470187
0.872576999805603,0.741077417633095
0.907329103161588,0.762564770977758
0.943410731515238,0.782155620737776
0.980847290285229,0.799762117080414
1.01992288914177,0.815400426776819
1.06071114525035,0.828964999758242
1.10364350985433,0.840437133777271
1.14892443595659,0.849674995517123
1.19736069510125,0.856586233910507
1.24965389760548,0.860919790322226
1.30770613623313,0.862309188949138
1.36629567827929,0.860453717754104
1.42311100046233,0.855877343831024
1.47911685709839,0.848989037175201
1.53477010323427,0.840067424246703
1.59044459316118,0.829305330894547
1.64645251585649,0.816839053905255
1.70272519362259,0.802854483699144
1.75829204309555,0.787785537940334
1.81333998664213,0.771778268244989
1.86800653727387,0.754956723278773
1.92243742058449,0.737414831737615
1.97670262351486,0.719249645345647
2.03087644448371,0.700541407336934
2.08500132839258,0.681368796001548
2.13911705491956,0.66180150421014
2.19325365298296,0.641904368413177
2.24743288317646,0.62173823169885
2.30167965855339,0.601356716896242
2.35600625147754,0.580812942218223
2.41024663220014,0.56022324254046
2.46272406238076,0.540274285464379
2.51318549339694,0.521103767572079
2.56207512697219,0.502573749362674
2.60948366908431,0.484672851445223
2.65567896975952,0.467317318040319
2.70068779464355,0.450510251067255
2.74469531622782,0.434192392331425
2.78769959976212,0.418371777979404
2.82983959048874,0.403002524524658
2.87109815010431,0.388094424570822
2.91158531152693,0.373609839009159
2.95127451636272,0.359559206496359
2.99025612845828,0.345910448323043
3.02849678052931,0.332674284608225
3.06607255763706,0.319822637356554
3.10294406461117,0.307366551831804
3.13917643818586,0.295280966672385
3.17472408714744,0.283577459537908
3.209643209557,0.272233360364671
3.24388092720802,0.261261165955101
3.27748554189415,0.250640220951847
3.31039513906648,0.240384422391112
3.34265006596215,0.230475036167238
3.37417601083444,0.220928214149378
3.40500480474403,0.211727119148919
3.43504379249082,0.202891622606903
3.46431300647816,0.194407447270678
3.49269126715914,0.186300617742592
3.52017937862223,0.178561041642703
3.54660550514456,0.171226270154822
3.57192995179912,0.164295406386221
3.59587249455624,0.157831721276081
3.61897753224568,0.151676666579784
3.64210015769171,0.145598557947814
3.66527685818822,0.139588621679876
3.6885167839273,0.133645517542628
3.70347760747556,0.129863882921889
3.70548805761178,0.129358352520018
3.70717041552123,0.128935804273087
3.70861069852246,0.128574406302052
3.7091614811448,0.128436288387158
3.70936711351029,0.128385151874361
3.7100826815359,0.128207570859064
3.71090975847067,0.128002688364279
3.71153212778643,0.127848790775157
3.71234275043039,0.127648694974939
3.71271830243345,0.127556209533804
3.71593722849742,0.126766257002934
3.71644055993615,0.126643598614483
3.71915029200631,0.125984236739054
3.72254954503602,0.125163596833127
3.72410856241071,0.124790010554058
3.72582762481378,0.124378894242475
3.72610081944542,0.124313687036321
3.72646688861087,0.124227693282097
3.73547663002462,0.122119882992202
3.74189332849141,0.120628813938919
3.74283893304094,0.120409786593912
3.7430181097703,0.120368521225238
3.74406313107577,0.120133632779135
3.7528639190635,0.118163788822376
3.75945915148975,0.116697264966902
3.76003337564789,0.116570936525133
3.7681057557611,0.114841288271025
3.77599512553841,0.113161978460915
3.77681424026779,0.112988410870424
3.77735465089797,0.1128774567751
3.79039868032203,0.110213822755382
3.79282673783177,0.1097210561645
3.793657813362,0.109552610376406
3.79378493164805,0.109528710948109
3.79819610120873,0.108724652952821
3.82603505416952,0.103707270602862
3.85834203190335,0.0980042405407157
3.86766029119261,0.0963823985998955
3.8765169984923,0.0948502307977701
3.87819273690818,0.0945613503384342
3.87839025867598,0.0945335941008492
3.88508405191813,0.0936068499200484
3.92934702546929,0.0875409922100595
3.95951165671836,0.0834660354704964
3.96272212527329,0.0830352337494578
3.96311942971332,0.0829952927488294
3.98065467571159,0.0812304410771883
4.02248525460686,0.0770038753327421
4.04180238399194,0.0750439698205681
4.04460634506019,0.0747590452795514
4.04631428698298,0.0745854380609443
4.04697087089251,0.0745186872217312
4.04733128798136,0.0744855424572818
4.04973948670572,0.0743209866393937
4.081450650451,0.072111754223593
4.11816940963323,0.0694575394118338
4.12483628833342,0.0689648257002927
4.13151722980818,0.0684677960931145
4.13171579999607,0.0684529734550937
4.1317896992147,0.0684525704428497
4.13531225331932,0.0685368283339805
4.16307412253742,0.0690764337232975
4.19525898350137,0.0694347547578561
4.2279590616221,0.0695189527834398
4.2612231804547,0.0693295909357484
4.29501293213126,0.0688674001202274
4.32937650327926,0.0681323283518717
4.36427325028935,0.0671259478312407
4.39975086788856,0.0658476954101109
4.43576689671684,0.0643000153503696
4.47236843491678,0.062481911883593
4.50951191811555,0.0603966740012837
4.54040284788366,0.0584867490435843
4.55028369745372,0.0578433204727194
4.55358185778775,0.0576251087304142
4.55413286769827,0.0575884861878914
4.55429772469916,0.0575778680796738
4.55462950372301,0.0576037005770834
4.5694417235957,0.0587015876522122
4.60461367322523,0.0608881438223157
4.64052940307446,0.0625429391752791
4.67716349590607,0.0636687708890449
4.71459549551126,0.0642717340274307
4.75278168029521,0.064354880729368
4.79180323765725,0.0639223188732865
4.83161241406375,0.0629787363445913
4.87229209794033,0.0615266090309185
4.91379091210504,0.0595725196914991
4.95619354277251,0.0571175801760005
4.96821287794097,0.0563420649969242
4.97747481166,0.055793289077366
4.99020295526302,0.056356058474501
5.03320634602628,0.0576740226559351
5.07729174148715,0.0581547322585831
5.12261622711403,0.0578129044670874
5.16911966424371,0.0566620175887254
5.21693896732348,0.0547126678281313
5.26600923678125,0.0519825116016777
5.31647507935918,0.0484796419749673
5.36826736262618,0.0442261443488346
5.39313082514919,0.0419677500473476
5.39871059620643,0.0414427454077477
5.39951212833475,0.041375849432067
5.40079966597498,0.0413672789344877
5.43847413386927,0.040821796742289
5.49401241046946,0.0390533113114818
5.55073575865593,0.0361950374331452
5.60850298188688,0.03233189067455
5.66733880894735,0.0275401983442549
5.72709631023415,0.0219090750682868
5.78777366485515,0.0155148467572499
5.80489998081407,0.0136008161746134
5.82054437188326,0.0118137720650932
5.82190565168893,0.0116565832868929
5.82234570149145,0.0116245973966268
5.8372585003547,0.0106163857983378
5.89417552615004,0.00630108158845205
5.95189741976774,0.0012527141039605
6.0104304343992,-0.00445328268086123
6.02986527171133,-0.00646213791670465
6.03334213208687,-0.00682426708656102
6.03496825111158,-0.00694872700716523
6.07490665078537,-0.0101597114828924
6.13164943144558,-0.0151837257597408
6.18903621547171,-0.0207348504115675
6.22611821026871,-0.0245349169488887
6.24244129820238,-0.0262543210471488
6.24466835140665,-0.0264873728704357
6.24822483252613,-0.0267776685066784
6.29486596119036,-0.0307455965053488
6.3505531965659,-0.0358303925166961
6.40651965315801,-0.0412553951124527
6.45328401255417,-0.0459851693175127
6.45571778136277,-0.0462355450985398
6.45687059518412,-0.0463310450020875
6.48545436225065,-0.0486958539327716
6.53881997377775,-0.0533086585825132
6.59201754235124,-0.058119235934883
6.64477644010236,-0.0630537074666776
6.66206257812848,-0.0646989813393004
6.66642469099695,-0.0651160855253222
6.66721803867845,-0.0651894256640605
6.67239030693347,-0.0655871459439083
6.71509839922235,-0.0689379481038442
6.76325744105662,-0.0728385270480053
6.80986818994501,-0.0767094037432846
6.8539664183653,-0.0804357335600054
6.86849447549236,-0.0816737057204579
6.87539175903348,-0.0822629015262274
6.8797371002459,-0.08261158760345
6.89399585835563,-0.0835985390230359
6.92538564070987,-0.0857990141322243
6.95712534486319,-0.088056684112311
6.99622069255985,-0.0908722673571793
7.04097303143505,-0.0941276971492201
7.07370844222704,-0.0965218657157484
7.08250367369305,-0.0971660902674555
7.08929080224316,-0.0976633720894609
7.09311520551841,-0.0978926758373254
7.13620234242242,-0.100439204034312
7.1907519019651,-0.103700893579186
7.24882560417708,-0.107191055997876
7.29940078490459,-0.110223574979172
7.30279781401456,-0.110402203251321
7.344971777699,-0.112381713143106
7.40965720572607,-0.115422859473632
7.47814711928763,-0.118615370533205
7.50181480795322,-0.11970567669127
7.51224387759338,-0.120182998541599
7.51837502955041,-0.120410325578436
7.585625724171,-0.12288446106759
7.61269886893322,-0.123866181924614
7.61826585149858,-0.124064418689274
7.62545730490277,-0.124284020194031
7.69905927577563,-0.126499169964744
7.72313104601938,-0.127207300386076
7.72814336920884,-0.127329735699139
7.7910079609018,-0.128816852181317
7.8285937767294,-0.129677584117726
7.83556626615328,-0.12980353342118
7.91338591300504,-0.131134651565798
7.9341382252694,-0.131472875708599
7.93913764290313,-0.1315332629407
8.00431523819521,-0.132250940285071
8.03700852085159,-0.132584715277809
8.04563072492696,-0.132647058364413
8.11618550553023,-0.132996776711045
8.14517490643003,-0.133116714419605
8.15206182291507,-0.133118606827278
8.23136559408959,-0.133050181196483
8.2508467508583,-0.133017869855645
8.25416372741149,-0.133002179123738
8.32447085551177,-0.132566786793627
8.35698297860377,-0.132340190936274
8.36598285724802,-0.132251035201102
8.38827648218347,-0.132023214711278
8.40773201897886,-0.131818623604664
8.41795200065501,-0.131695254763257
8.45295654595501,-0.131247793470168
8.46442146479919,-0.131095062532265
8.4847724455092,-0.130789550925291
8.51300337522131,-0.130356927753817
8.54136247479573,-0.129869793801955
8.56696970013051,-0.129417360783964
8.5822789878064,-0.129121066045357
8.61259944270885,-0.128521233048029
8.62567356070725,-0.128252603959124
8.66104116419325,-0.127479583262233
8.70110819893143,-0.126547062188697
8.73105648977389,-0.125818691156517
8.77503049322838,-0.124677938005493
8.7833028004949,-0.124458258678393
8.79882475734018,-0.12403432400271
8.81638448996885,-0.123544814205835
8.82321613386318,-0.123351361030928
8.83545965019374,-0.12300120071802
8.84876939270465,-0.122614257986047
8.85461777052582,-0.122442342307197
8.85718256804587,-0.122366590708609
8.85850198366422,-0.122436728880303
8.90812846087707,-0.12506964373697
9.00412276954853,-0.130012326618898
9.09632765112901,-0.134576927005058
9.18549418738885,-0.138822732648226
9.27185380645479,-0.142777416480521
9.35598684104051,-0.146480280001373
9.43803212182443,-0.149947191765994
9.51840272954613,-0.153203338626387
9.5971909988839,-0.156258626671405
9.67470384266087,-0.159130066866075
9.7510091829772,-0.161824452750334
9.82634186234106,-0.164353816071592
9.90075692060118,-0.166723310569768
9.97443769147152,-0.168941823241233
10.0474327810412,-0.171013652430823
10.1198871622309,-0.172945644291874
10.1918468196926,-0.174741661524687
10.2634271968306,-0.176407199050718
10.3346740116704,-0.177945902653812
10.4056793493981,-0.179362359411973
10.4764901708367,-0.180660103697363
10.5471796177885,-0.181843105568817
10.6177969157214,-0.18291482994336
10.6883995409398,-0.18387882465643
10.7590397105875,-0.184738491531566
10.829761682525,-0.185497087697052
10.9006211832394,-0.186157938979133
10.9716511345672,-0.186724101885221
11.0429112249028,-0.187198804641751
11.1144244680829,-0.187584964754818
11.1862548485337,-0.187885687450573
11.2584166335467,-0.188103794130768
11.3309784065918,-0.188242241779404
11.4039465789083,-0.188303785118239
11.4773946665361,-0.188291209674658
11.5513218833596,-0.188207223741496
11.625806944453,-0.188054421064236
11.7008424738379,-0.187835477525576
11.7765126567234,-0.18755277816448
11.8528039557106,-0.187208975997114
11.9298063373152,-0.186806233891227
12.0075004352255,-0.186347188532859
12.0859822871896,-0.185833770682582
12.1652269517049,-0.185268605240066
12.2453368814156,-0.184653383878797
12.3262817124837,-0.183990723139716
12.4081706586596,-0.183282071586685
12.4909680595279,-0.18253003979194
12.5747901944423,-0.181735832311353
12.65959616498,-0.180902055802142
12.7455096816368,-0.180029671913745
12.8324846176613,-0.179121285175379
12.9206524226505,-0.17817761821117
13.0099616676437,-0.177201275572155
13.1005518853285,-0.176192746358912
13.1923661933568,-0.175154637720549
13.2855525405334,-0.174087212487184
13.3800484095125,-0.172993082927354
13.4760103114281,-0.171872296352542
13.5733698626502,-0.170727472821082
13.6722923032684,-0.169558455730816
13.7727029955923,-0.168367876871046
13.8747759355784,-0.167155389641853
13.978429782011,-0.165923641543324
14.0838470720359,-0.164672112992385
14.1909392314253,-0.163403471189407
14.2998969030558,-0.162117042907372
14.4106236127131,-0.16081551942562
14.5233173541608,-0.159498096053705
14.6378729605134,-0.158167492414677
14.7544946197068,-0.156822797559678
14.8730675630818,-0.155466763086558
14.9938005845022,-0.15409839945703
15.1165683171847,-0.152720492510695
15.2415820429081,-0.151332004403275
15.3687048279914,-0.149935754518693
15.4981477742127,-0.148530688839352
15.6297615319653,-0.147119655547637
15.7637539996714,-0.145701615496409
15.8999627250832,-0.144279436691561
16.0385891291987,-0.142852123299599
16.1794574926068,-0.141422546856715
16.2450880457605,-0.140763668601089
16.2545345563399,-0.140669207395968
16.2750338953903,-0.140464546073609
16.2757823623283,-0.140473388356849
16.2845910110533,-0.141008028201753
16.2971652222434,-0.141772440962395
16.3155534054218,-0.142892475626932
16.32549174398,-0.143499204503172
16.354142538453,-0.145257264484268
16.3767915393967,-0.146644769690363
16.402491794492,-0.148233187529648
16.4198142333131,-0.149301289596007
16.4278042207652,-0.149796159958061
16.4712779350309,-0.152500202710456
16.4977654648949,-0.154161069064773
16.5224232647892,-0.155704861256268
16.5322482072855,-0.156341275704925
16.593351117355,-0.160299808407271
16.6630407542222,-0.16478744305156
16.7331153999294,-0.169267834729507
16.7696408848807,-0.171589508206939
16.7729063431747,-0.171805592198637
16.8211916420509,-0.175080611785427
16.8914812624369,-0.17982575836148
16.9621929602996,-0.184569906348426
17.0124208255335,-0.187920162549729
17.0181363487386,-0.188300307502152
17.0200818074615,-0.188436955799468
17.0597404966533,-0.191266919248393
17.13051276038,-0.196298309233035
17.2016732462782,-0.20133020669337
17.2498986381305,-0.204723228084338
17.2620842335161,-0.205578249301815
17.2659172602895,-0.205846999716563
17.2707803638093,-0.206212208270476
17.3296400211242,-0.210649840967056
17.4007293169334,-0.215988722086553
17.4721616796845,-0.22132703482027
17.5109365242138,-0.22421244599461
17.5149954901771,-0.224518467658569
17.5358510304766,-0.226159476830449
17.6068229605267,-0.231728945030484
17.6388255323817,-0.23423514176993
17.6527328461049,-0.23536456307481
17.7236618455115,-0.241111464958936
17.7547853757597,-0.243625475829227
17.7618809274124,-0.24419859018097
17.7767661558495,-0.245447151260154
17.8473955161977,-0.251358354510324
17.874688235734,-0.253636142795761
17.8863109490203,-0.254607675204614
17.8981260343738,-0.255632138859441
17.9683630837044,-0.261709805509216
17.9943067960952,-0.263948750334259
18.0095385905089,-0.265262246582269
18.026406999683,-0.266775071102494
18.0961546332336,-0.273016952413487
18.1249213540266,-0.275584316777726
18.1327935314123,-0.276286101965443
18.1343421366926,-0.276428386045643
18.1689775244031,-0.279641982955784
18.238152817577,-0.286043221436467
18.2529105568049,-0.28740552847816
18.2598024697871,-0.288052116446708
18.3096455777301,-0.292838960693584
18.3781776450517,-0.299399536400567
18.3823571400859,-0.299804793657778
18.4173450257055,-0.303287245733401
18.4851179782151,-0.310014141802423
18.5047378212637,-0.311956400185812
18.5157556809047,-0.313188882746991
18.5753684004871,-0.319854229403762
18.6405663986755,-0.327134141108684
18.7057961157448,-0.334401278641276
18.7710607931564,-0.341649766664464
18.8363586817556,-0.348873069021298
18.9016940700743,-0.356065222362013
18.967065900038,-0.363219587521796
19.0324797288736,-0.370330175024038
19.0979351278903,-0.377390277260393
19.1103811327205,-0.37872594910673
19.1210064159168,-0.37986442920819
19.1239115454141,-0.380175416520337
19.1262892076657,-0.380494765379208
19.1717332058247,-0.386610605031495
19.2321319723713,-0.394717501186665
19.2924792223274,-0.402786133669143
19.3527800551137,-0.410809757962215
19.4130322959885,-0.418780572870911
19.4732416477505,-0.426691748174193
19.5334071490446,-0.434535513494984
19.5935350113609,-0.442304988445886
19.6536256230718,-0.449992500099912
19.7136855659883,-0.45759114823945
19.742050041855,-0.461147977164268
19.7430635182111,-0.461274670958961
19.744600991012,-0.461518827394978
19.7768907768776,-0.466712075531159
19.8319911197777,-0.475529263000789
19.8869922586739,-0.484266685222637
19.9418883944933,-0.492914859906031
19.9966902758619,-0.501466894769758
20.0513932737558,-0.509913472757777
20.1060082701097,-0.518247684708906
20.1605319018021,-0.526460448011552
20.2149751516159,-0.534544882149107
20.2693360470991,-0.542492207479572
20.3236255784466,-0.550295606765307
20.3492315787735,-0.553927283130073
20.354102408661,-0.554614448030587
20.3577988911225,-0.555135147942472
20.3617495123143,-0.555690888800538
20.3623658214343,-0.555777515260443
20.3633331916993,-0.555959253401195
20.3956539118548,-0.562028208072863
20.4451999378441,-0.571240137245003
20.4946031311515,-0.580306265414085
20.5438791974639,-0.589220278616615
20.5930218586272,-0.597971929457607
20.6420455766179,-0.606554783093528
20.6909452159124,-0.614959044089096
20.7397349628752,-0.623178381703965
20.7884109477402,-0.631203513088786
20.8369870123411,-0.639028240901087
20.8854606395698,-0.646643840096808
20.9338453394343,-0.654044286529791
20.9743465718175,-0.660077782142086
20.9809015686679,-0.661040085443919
20.9815788702506,-0.661139287839937
20.9826259888103,-0.661329315676282
21.0140684803267,-0.667002920365507
21.0438555714938,-0.672288122447528
21.0474043941624,-0.672934157484649
21.0854303794384,-0.67979223659614
21.1060964323673,-0.683455524739339
21.1078082871384,-0.683765354315467
21.1360404712453,-0.688885971511902
21.1674303611166,-0.694474746024688
21.1689596698878,-0.694744160048107
21.1707949516267,-0.695079329675744
21.2040919781913,-0.701109359226763
21.2332031565267,-0.706279398347799
21.2382000872266,-0.707175942339356
21.2424101386939,-0.70793181421097
21.2485860727936,-0.709040000895277
21.2517729232686,-0.709611690386733
21.2566003812807,-0.710477257240081
21.2616927377946,-0.711390953520729
21.268137878436,-0.712546645131072
21.271493685464,-0.713148550589575
21.2793526934218,-0.714557242218744
21.2839068074858,-0.715376870627758
21.3010317136108,-0.718453991897867
21.31266923262,-0.720523082436611
21.319593318368,-0.72177167187885
21.3429267012592,-0.725933888048468
21.3448956731448,-0.726284863393236
21.3662445396182,-0.730105573422276
21.3756887258627,-0.731776772453038
21.3826272361732,-0.733023200349236
21.4054404828327,-0.737072602820764
21.4086804149123,-0.737646335351143
21.4122009543178,-0.738271738673579
21.4204322891684,-0.739733174325578
21.4223559542726,-0.740074295067323
21.4233951910548,-0.740258687520689
21.4236963616144,-0.740287705709596
21.4280727295071,-0.740279365487072
21.4775940683,-0.740295236448215
21.5315681674049,-0.740527769086555
21.5878145706134,-0.740984955442814
21.6466782805711,-0.741672511774436
21.7093609420021,-0.742611590210785
21.7774178948598,-0.743840304720775
21.8585270416388,-0.745543373233176
21.9457469893551,-0.747607482640727
22.0191445777855,-0.749488181167494
22.085322864129,-0.751267023807007
22.1475192851411,-0.752989466904397
22.2072863772116,-0.754673772783788
22.2650974053572,-0.756315650255776
22.3214854124322,-0.757916468762285
22.3766047898005,-0.759469384449595
22.4307338226206,-0.760972776971727
22.4839344397818,-0.762420230652145
22.5363814097456,-0.763809392857446
22.5881001003735,-0.765134651086707
22.6392127183013,-0.766393534265006
22.6897275966453,-0.76758121321261
22.7397363798314,-0.768695299830023
22.789238672714,-0.769731663270299
22.8383067928237,-0.770688070946883
22.8869357029034,-0.77156100539497
22.935184463646,-0.772348406740502
22.9830454289321,-0.773047294887943
23.0305682447106,-0.77365578577863
23.0777438724694,-0.774171374899282
23.1246150365916,-0.774592347968167
23.1711719250155,-0.774916622935989
23.2174519180047,-0.775142644853732
23.2634449308691,-0.77526871116951
23.3091840334709,-0.77529341543768
23.3546591894882,-0.775215397341508
23.3999000535584,-0.77503338902011
23.4448965046646,-0.774746341187417
23.4896756285026,-0.7743531141615
23.5342274698083,-0.773852941723437
23.578576751153,-0.773244803832426
23.6227138122749,-0.772528192775483
23.6666613565142,-0.771702200686081
23.7104100693206,-0.770766556402246
23.7539809020042,-0.769720457816553
23.7973649928513,-0.768563848443757
23.8405817217822,-0.76729602689142
23.8836225536236,-0.76591713714583
23.9265056191859,-0.764426569767925
23.9692227214691,-0.762824653267375
24.011790887854,-0.761110864629055
24.0542021774335,-0.759285706212351
24.0964726626312,-0.757348736001665
24.1385946867123,-0.755300617037572
24.1805833621936,-0.753140989701206
24.2224315629228,-0.750870653610377
24.2641534549636,-0.748489332176645
24.305742109854,-0.74599796825371
24.347211097379,-0.743396351742831
24.3885538037779,-0.740685552169907
24.4297830313204,-0.737865437562538
24.4708925332097,-0.734937191981299
24.5118944373125,-0.731900758644207
24.5527828152102,-0.728757430899222
24.5935692162872,-0.725507223309499
24.6342480534046,-0.722151528688073
24.6748301202275,-0.718690451273445
24.715310233583,-0.715125471769522
24.7556987697778,-0.711456759740135
24.7959907293034,-0.707685895497374
24.8361957797079,-0.703813145351008
24.8763095005963,-0.699840147678323
24.9163412487599,-0.695767230476939
24.9562864752044,-0.691596153083387
24.9961541682348,-0.68732731623511
25.0359402240205,-0.682962538874117
25.0756528941671,-0.678502338066828
25.1152886260138,-0.673948575082076
25.1548550117632,-0.669301882164325
25.1943487418323,-0.664564193199568
25.233777344319,-0.659736191085089
25.2731375034527,-0.654819908034991
25.3124363475579,-0.64981612147589
25.351670833367,-0.644726926726767
25.3908478238138,-0.639553182328152
25.4299643944603,-0.634297063185236
25.4690269216457,-0.628959542767378
25.5080325753254,-0.623542878669419
25.5469876073585,-0.61804811452732
25.5858894679695,-0.612477561206769
25.6247438923725,-0.606832389567916
25.6635484352624,-0.601114986869751
25.7023085258649,-0.595326625709311
25.7410219638742,-0.589469746223551
25.7796939370651,-0.583545714505409
25.8183221084649,-0.577557078366125
25.8569114736541,-0.57150529207053
25.8954600140826,-0.56539293794973
25.933972183309,-0.559221613456075
25.9724458344914,-0.552994003167598
26.0108852720286,-0.546711787369176
26.0492887496124,-0.540377662631842
26.0876602040402,-0.53399342484499
26.1259976625313,-0.527561880432511
26.1643048386699,-0.521084916825851
26.2025800714258,-0.514565355158204
26.2408264153676,-0.508005245128338
26.279042340991,-0.501407446560847
26.3172308984169,-0.494774056203675
26.355390431172,-0.488108009060626
26.3935235076092,-0.481411526529848
26.4316284331847,-0.474687596667321
26.469707771301,-0.467938475935153
26.5077594879371,-0.461167249742306
26.5457863462332,-0.454376164897156
26.5837862855447,-0.447568338783265
26.6217610486718,-0.440746217810674
26.6597092617732,-0.433912813134075
26.6976322973011,-0.427070645231632
26.7355283614956,-0.420222805743067
26.7733992237496,-0.413371740287051
26.8112422420158,-0.406520686527452
26.8490588013221,-0.399672144756704
26.8868467652554,-0.392829240695377
26.9246078857471,-0.385994380707866
26.9623388183838,-0.379170874986668
27.0000414886147,-0.372361058265528
27.0377123807956,-0.365568222908142
27.075353359338,-0.358794661393667
27.1129606091968,-0.352043656450545
27.1505359083655,-0.345317449501275
27.1880751691586,-0.338619293472593
27.2255807317511,-0.331951250163072
27.2630471775085,-0.325316715707938
27.3004770360177,-0.318717625612677
27.3378651272026,-0.312157224114865
27.3752138380387,-0.305637368070687
27.4125169422012,-0.299161360146019
27.4497767300424,-0.292730955782749
27.4869887458589,-0.286349014065409
27.5241542401096,-0.280017343968566
27.5612668040504,-0.273738988021008
27.5983295008374,-0.267515307123518
27.6353353845613,-0.26134927177618
27.6722873639176,-0.255242124602181
27.7091779188691,-0.249196755600864
27.7460099681103,-0.243214252183782
27.7827759836397,-0.237297319565675
27.8194787919387,-0.23144690095386
27.8561096382365,-0.225665701288743
27.8926724346963,-0.219954325827981
27.9291592255923,-0.214315154263987
27.9655728037857,-0.20874880330405
28.0019038005089,-0.203257660644495
28.0381557129917,-0.197842062293729
28.0743195821966,-0.1925041211161
28.1103989308416,-0.187244002161431
28.1463837811053,-0.182063753114096
28.182278199631,-0.176963291849064
28.2180712240119,-0.171944587496214
28.2537665948083,-0.167007435325788
28.2893535980164,-0.162153546921469
28.3248380611378,-0.157382274614951
28.3602055524256,-0.152695614094869
28.3954620835672,-0.148092734197802
28.4305958084099,-0.143575066414658
28.4656102211511,-0.139141960474107
28.5004935333889,-0.134794624106679
28.5352482839991,-0.130532371717085
28.569862345818,-0.12635623817302
28.6043415196624,-0.122265000236591
28.6386695749822,-0.118259979676576
28.6728529107407,-0.114339749513373
28.7068734838595,-0.110505619624256
28.7407402739402,-0.106755750230905
28.7744319751521,-0.10309159754853
28.8079583482684,-0.0995111274000443
28.8353138468622,-0.0966382313843845
28.8380435256941,-0.0963539516818358
28.8395547218675,-0.0961967563785835
28.8406872131647,-0.096079041354471
28.8416541898393,-0.0959785896327712
28.8419856834396,-0.0959432936191631
28.8427036398884,-0.0958587505274822
28.8435991788509,-0.0957530293704556
28.8444579569527,-0.0956512811910471
28.8452172844281,-0.0955607482634555
28.8473042260101,-0.0953117354292718
28.8478754224997,-0.0952430513369976
28.8503677435706,-0.0949425448650624
28.8523700800859,-0.094698721210802
28.8531175531318,-0.0946077294599218
28.8548614664897,-0.0943932745770042
28.8558230176269,-0.0942751848982809
28.8571296336206,-0.0941086745015341
28.8644320683312,-0.0931834892261159
28.8672200417113,-0.092832670095376
28.869364860709,-0.0925636786143327
28.8696775245585,-0.0925245310029656
28.8699306958216,-0.0924909812495929
28.8788977446334,-0.0913036360564607
28.882876264855,-0.0907815924301797
28.8835267824646,-0.0906965104830948
28.8838772959531,-0.0906483751337102
28.8957558086181,-0.0890141526166682
28.8970421966479,-0.088838853491836
28.8975970645824,-0.0887623933163591
28.9010641018842,-0.0882639972324674
28.9058647433437,-0.0875781348606522
28.9086300481177,-0.0871852809507614
28.9111241455434,-0.0868323411989687
28.9114802184876,-0.0867793751639133
28.9145423485331,-0.0862741621845694
28.9435354632571,-0.0816125170802383
28.9724873956964,-0.0771698112779585
28.9776572402168,-0.0763980189082679
28.9807943626937,-0.0759327991459413
28.9810390071545,-0.0758877439795817
28.9891758415742,-0.0743709353066648
29.0160641840544,-0.0695123784867051
29.0427172048613,-0.0649212490357763
29.0474871934505,-0.0641224425210864
29.0502855928984,-0.0636561260967628
29.050955565399,-0.0635187292220399
29.0660087206809,-0.0604781722460741
29.0910859229877,-0.0556060665256122
29.1160325379117,-0.0509901362445272
29.1184686810857,-0.0505513466447584
29.1196687916785,-0.0503359578457669
29.1197475109152,-0.0503204519614568
29.1209528164285,-0.0500583315667866
29.1402220041148,-0.0459560322296377
29.1640380392402,-0.0411093452510739
29.1835322623831,-0.0373196529875705
29.1854329055509,-0.036958497121326
29.1885219446139,-0.0363746393103593
29.1890485888492,-0.0362754820918503
29.1891635468167,-0.0362532908179
29.1892812030007,-0.0362178911637185
29.1964076408844,-0.0340922594189708
29.2183893190866,-0.0277609413496934
29.2403707230704,-0.021758756789659
29.2624347237475,-0.0160511500901242
29.284624631738,-0.0106182600550382
29.306958426916,-0.00544866541321014
29.3294743486535,-0.000527878111214385
29.3521834509709,0.00415101737019098
29.3751284005338,0.00860019921278096
29.3983129611247,0.0128228847729273
29.4217813482323,0.0168287712274847
29.4455304808836,0.0206183045072082
29.4696040606052,0.0241988287942583
29.4939979705438,0.0275695546290387
29.5187547792558,0.0307357078497036
29.5347809674438,0.0326531357654919
29.5363725388224,0.0328380118460694
29.5364253368646,0.0328489381293707
29.5382255654685,0.0333418240938301
29.5582998298841,0.0386541011666862
29.5822958463455,0.0445751245599314
29.6067423853653,0.050148740745012
29.6317009991747,0.0553845990461558
29.6571565739891,0.0602745456141363
29.6831738387744,0.0648254594445235
29.7097299009369,0.0690274499116524
29.7368920130884,0.0728849728557629
29.7646310982245,0.0763875860998181
29.7930136192545,0.0795373413080671
29.8220062663939,0.0823242748836338
29.8516775814795,0.0847488047117333
29.8819890683582,0.0868018182124569
29.8835383367212,0.0868956529599922
29.8839913474695,0.086968204916107
29.8991327548916,0.0896910530335686
29.9299713164371,0.0946878943596477
29.9616700345111,0.0990984785621151
29.9941980863196,0.102909708270003
30.0276540774402,0.106124446440859
30.0619925565445,0.108730257069823
30.0973140093062,0.110727452865812
30.1335680324557,0.112106758305804
30.170858130017,0.112866659876924
30.2091285139389,0.11300165432236
30.2274792955528,0.112848654651427
30.2304701175114,0.112810860764919
30.2308359477788,0.112805994050212
30.2310028076141,0.112816786816638
30.2381142412629,0.113391440324674
30.2756284926607,0.115884729855557
30.317706788402,0.117673713873632
30.3611004078035,0.118502567151136
30.4059652764346,0.118376758054465
30.4522318257029,0.117301488739487
30.50006520666,0.115280576655892
30.5493898650371,0.112327603343554
30.5753373884586,0.110451516711574
30.5780719652448,0.110241590092782
30.5785344381758,0.110229451527302
30.5951881112452,0.109793972371791
30.6492684883234,0.107587393779766
30.705226658749,0.104153393079874
30.7515859138001,0.100529313942096
30.7519760615642,0.100504128663601
30.7649403946389,0.0997802130179559
30.8232040472606,0.095812714318069
30.8873338091387,0.0902444813028431
30.9057144235435,0.0884438841662834
30.922613699214,0.0867149077804503
30.9252854862851,0.0864353295511398
30.926225186118,0.0863610936637522
30.9580705693449,0.0837455348669749
31.0294878947997,0.0769055470659835
31.079100918216,0.0714681115843775
31.0894413927557,0.0702727036035586
31.0969965816798,0.0693866364537447
31.0988332298967,0.0691696537517346
31.0994242617614,0.0691109550870557
31.1228051132007,0.0668447663803244
31.203309265989,0.0581725051530112
31.2714175925254,0.0499570393080779
31.2727563362482,0.0497925381119747
31.280475586602,0.0489797728404996
31.3575061543464,0.040336781161412
31.4353933451233,0.0307836377734568
31.4452451574917,0.0295281033470347
31.4462674830108,0.029398619918313
31.4478424898753,0.0292261986819203
31.5043353642785,0.022839292072257
31.6093469599254,0.0101245963146369
31.6174700967176,0.00910579647426366
31.6204171562472,0.00874507815095111
31.6373397265876,0.00688048172181449
31.7405584411653,-0.00495892908801111
31.7921407408897,-0.0110964759136391
31.7936789755151,-0.0112774999461273
31.8019262882753,-0.0121493788943969
31.9099029261368,-0.0238606490849781
31.9315990036552,-0.0262613728647183
31.9667224471068,-0.0301672426569745
31.9674224206197,-0.0302416491879953
31.9771499086411,-0.0312327348586267
32.0287058538052,-0.0365213265571834
32.0457412739552,-0.0382783991270599
32.0533434239748,-0.0390634993025654
32.054864117458,-0.0392144552922915
32.1020294227326,-0.0438152607936011
32.1393485549214,-0.0474690255012873
32.1416280733366,-0.0476867649745755
32.1698907508385,-0.0502947142457195
32.2026568246277,-0.0533214842393691
32.2271925231229,-0.0555864949064285
32.2303538007339,-0.0558623437898266
32.3129472041664,-0.0630160300865775
32.315186993263,-0.0632045510701621
32.3399958349237,-0.0652134331978382
32.3785184364981,-0.0683208978918911
32.4021033729371,-0.0702081586888894
32.4226906085213,-0.0717520767032572
32.4528235631773,-0.0740011583169352
32.4678088809945,-0.0751139066961709
32.4836267440783,-0.0762837157611371
32.4875509440945,-0.0765731185695884
32.489153275316,-0.0766853645350353
32.5157721516966,-0.0785164442905306
32.5371006494515,-0.0799742094461041
32.5539400887522,-0.0811184284875871
32.5708423304302,-0.0822603638056581
32.5743069339675,-0.0824935794489481
32.5757241521999,-0.0825844136278216
32.6037956978987,-0.084339565252769
32.6311601095407,-0.0860338115441909
32.6557522708359,-0.0875406188998817
32.6624162404448,-0.0879433424114474
32.6769004242786,-0.0887752341245795
32.701612145546,-0.0901824060949391
32.7075264827019,-0.0905114660821338
32.7344893993555,-0.0919692799927876
32.7465324883975,-0.0926141751194174
32.7510134095366,-0.0928477320678418
32.771097476328,-0.0938719478830253
32.7866110771883,-0.094655588771794
32.7976574234014,-0.0951978875741352
32.8319993492147,-0.096831318209045
32.8349381284975,-0.0969695373796629
32.8392421972974,-0.0971637135440454
32.87321677207,-0.0986752527566062
32.8780560000463,-0.0988878371341741
32.8816097147139,-0.0990378175189023
32.9168832213218,-0.100498031081936
32.9499784569321,-0.101784347742772
32.9653677588097,-0.102367280312628
32.9796386869802,-0.102876395970859
33.0026091818934,-0.103683419209185
33.0090062956377,-0.103904082168641
33.0153845639805,-0.104091203572724
33.1306095893012,-0.107288186776541
33.2257211299849,-0.109631011375251
33.2475978091738,-0.109963486111651
33.3861419654638,-0.111777231892582
33.4064315795967,-0.111997983824135
33.4231900780397,-0.112171233591682
33.4414477648082,-0.112350520293528
33.443910548631,-0.112366437941344
33.5057322752949,-0.112490054876041
33.6345124099202,-0.11245654913478
33.6581688664607,-0.112405436969563
33.6624055108289,-0.112379266918777
33.7431669204569,-0.111624873549636
33.8526953662587,-0.110395449130319
33.8744430736049,-0.110122053519278
33.8826003760579,-0.109999787527596
33.9038587419491,-0.109656889195138
33.9265104261961,-0.109268237116749
33.9361719921988,-0.109096542526621
33.9619360139869,-0.108621013885162
33.9708593875992,-0.108448986957685
33.9880455032213,-0.108113234734259
33.9899688236272,-0.108077595572769
33.991628394609,-0.108170583109449
34.0503428099265,-0.111417397753147
34.1504070234498,-0.116764038348114
34.2460227887528,-0.121662497969363
34.338134594204,-0.12619418967704
34.427028822103,-0.1303974937483
34.5133826933127,-0.134322647379927
34.5973626451893,-0.137990915444655
34.6794426812736,-0.141433601051144
34.7597296115642,-0.144663418504766
34.8385714118025,-0.147700974074995
34.9160436869222,-0.150554524314014
34.9924104362931,-0.153238284012363
35.0677306536919,-0.155758142543311
35.1422092737798,-0.158124338745155
35.2158966796928,-0.160341505133568
35.2889544325414,-0.162417331351477
35.3614289121202,-0.164355792121288
35.4334486574347,-0.166162904236796
35.5050589745277,-0.167842309558744
35.576362529878,-0.169398908112991
35.647405289403,-0.170836173292201
35.718269147065,-0.172158250331882
35.7890019562749,-0.173368522459408
35.8596685382917,-0.174470619373908
35.9303194906811,-0.175467861683647
36.001005354991,-0.176363524936428
36.0717800477159,-0.177160865704061
36.1426819356503,-0.1778629149853
36.2137687283609,-0.178472849943973
36.2850682820714,-0.178993532510554
36.3566424485217,-0.179428037860254
36.4285098366514,-0.179779110522478
36.5007368136635,-0.180049699662189
36.573333670855,-0.180242467868901
36.6463716294131,-0.180360214738892
36.7198534815767,-0.180405545880583
36.7938555718517,-0.180381089600816
36.8683738599526,-0.180289411583384
36.9434900391032,-0.180132950323843
37.0191937205613,-0.179914243327407
37.0955723261132,-0.179635523959199
37.1726094748135,-0.179299309582435
37.2503986157476,-0.178907616436508
37.3289176439677,-0.178462947503361
37.4082663702615,-0.177967093081693
37.488417251478,-0.177422545319021
37.5694767808526,-0.176830862795015
37.6514120392174,-0.176194530292505
37.734336621892,-0.175514871157436
37.8182123641616,-0.174794364808334
37.9031603058108,-0.174034098853513
37.9891370497997,-0.17323654952632
38.0762714222023,-0.172402570672136
38.1645148042377,-0.171534637025659
38.254004215951,-0.170633372096676
38.3446856765876,-0.169701251807224
38.4367047855529,-0.168738674779652
38.5300020574789,-0.167748120551188
38.6247319381631,-0.166729771094754
38.7208292382578,-0.165686112258384
38.8184575396692,-0.164617118679711
38.9175456297806,-0.163525286093181
39.0182663768731,-0.162410393606096
39.1205421552779,-0.161274950698678
39.2245551029307,-0.160118555223967
39.3302206364495,-0.158943735293425
39.4377300366082,-0.15774992318413
39.5469912025415,-0.156539669739348
39.6582039685057,-0.155312262123441
39.7712678593201,-0.1540702800232
39.8863905057949,-0.152812886775536
40.0034622196557,-0.151542695137598
40.1226970841075,-0.150258770567932
40.2439751395949,-0.148963763417128
40.3675150316057,-0.147656670396648
40.4931854171134,-0.146340182002795
40.6212071512156,-0.145013256595723
40.75143633351,-0.143678625185886
40.8840929400843,-0.142335241293378
41.0190195373439,-0.140985871776745
41.1564318144637,-0.139629496787871
41.2961580218507,-0.138268909762632
41.361292625924,-0.137641104308333
41.3985171490074,-0.137284155061231
41.40698942322,-0.137203100921137
41.4081570118293,-0.137191936059369
41.4094295976952,-0.137258133508768
41.4204152749916,-0.13791102324952
41.4414065007266,-0.139161200521803
41.4563486858817,-0.140053300751567
41.4731532079858,-0.141062886532663
41.4970013467656,-0.142493372446299
41.5073406333483,-0.143112956420602
41.525390107473,-0.144205627990415
41.5626686423537,-0.146461268436029
41.6014046664886,-0.148820274502013
41.6081341018433,-0.149231571411202
41.6503628027285,-0.151824055113544
41.6550376486681,-0.152112360826099
41.691596926671,-0.154434693376838
41.7615097717921,-0.158856577191941
41.8318028198079,-0.163274688784545
41.8919399537383,-0.167030211715696
41.8997175029178,-0.16751418621718
41.905342747335,-0.16788666489684
41.9647803913278,-0.171832164640536
42.0355848813385,-0.176509852778739
42.1067866035073,-0.181186425958329
42.14444525347,-0.1836477820459
42.1482686586615,-0.183907805322779
42.1979291628045,-0.187377789765619
42.2691709755174,-0.192337411532253
42.3408242436871,-0.197300956554378
42.3908059267069,-0.200746900448678
42.3928508756136,-0.200892279792589
42.4222499716003,-0.203065836601924
42.4936404462789,-0.208330854480366
42.565351743245,-0.213598015903717
42.6265838474806,-0.218075764335728
42.6381346437369,-0.218919389186586
42.6523202460519,-0.220013608132083
42.7191504827787,-0.225158250446021
42.758405982391,-0.228171324576455
42.7626248912738,-0.228500098341461
42.8131705900529,-0.232519869260998
42.8626986020806,-0.236449014269456
42.8788461840067,-0.237727729785462
42.8835671950563,-0.23810135680715
42.8876457752435,-0.238436103666981
42.9413064466132,-0.242843316196768
43.0018029284181,-0.247798421456957
43.012088004193,-0.248656692491171
43.0713154969141,-0.253684259058143
43.1205171750441,-0.257850324461657
43.1306491765175,-0.258710187714654
43.14381742074,-0.259867747692398
43.214074593641,-0.266033230295679
43.2387038995057,-0.268189839988938
43.2525547364761,-0.269401441403741
43.2575364361043,-0.26985447610534
43.318502123534,-0.275395414122378
43.3669726487274,-0.279789862898384
43.375144529606,-0.280529665081455
43.3773902008835,-0.280739609740179
43.422726699664,-0.285008529435274
43.4917810714128,-0.291494170115339
43.497508411813,-0.292031053043062
43.5005317018665,-0.292322141181684
43.5477799679902,-0.296930928775367
43.6161134338753,-0.303578609206469
43.6204187677946,-0.303996632027229
43.6220012863339,-0.304156292671645
43.6331883439983,-0.305380411796592
43.6933779595712,-0.311965482567524
43.7591548844266,-0.319155921510345
43.8249641364121,-0.326337935554486
43.8908086399023,-0.333505771346394
43.9566863478434,-0.340653023082328
44.0226011859694,-0.347773832670139
44.0885518644819,-0.354861686369131
44.1545435518058,-0.361910684716481
44.2205756865667,-0.368914243616074
44.2309355757793,-0.370008103856803
44.2361270320463,-0.370555720828876
44.237911141094,-0.370786454779485
44.2732770195548,-0.375446104010705
44.334307537445,-0.383473117081217
44.3952897737945,-0.391469776367563
44.4562204467563,-0.399428412156962
44.5171047571266,-0.40734236740953
44.577940634123,-0.415203952761056
44.638733823752,-0.423006419501847
44.6994834746691,-0.430742109512921
44.7601959397113,-0.438404238441079
44.8208718138563,-0.445985256573127
44.8392349444966,-0.4482633493453
44.8450907775687,-0.448988154409674
44.8510139046622,-0.449720461065045
44.852795089079,-0.449999500064725
44.886038496565,-0.455241156428917
44.941792810318,-0.463993602916168
44.9974464457079,-0.47267449986784
45.0529931910392,-0.481274450605382
45.1084436542242,-0.489786631350662
45.1637927627634,-0.498201774699241
45.2190513961061,-0.506513037535731
45.274215732207,-0.514711354483291
45.3292967864378,-0.522789893324113
45.3842921288184,-0.530739863624874
45.4392128373071,-0.538554482638447
45.4650096638059,-0.542179606556114
45.46612968794,-0.542348479366017
45.4725631553768,-0.543540688422749
45.5171686181408,-0.551763454322948
45.567337261339,-0.560915098012261
45.617373839712,-0.569931035131545
45.6672712397106,-0.57880083324538
45.717044006637,-0.58751800112202
45.7666861085453,-0.596072493726913
45.8162118476201,-0.604457889135807
45.8656164639545,-0.612664609286816
45.9149140510129,-0.620686350990133
45.9641011756071,-0.628514049485754
46.0131915620234,-0.636141534853295
46.0621832068306,-0.64356030178888
46.0775569884688,-0.645847062044313
46.080459566718,-0.646276544764835
46.0811485768554,-0.646395367013553
46.1020453770887,-0.650170472176458
46.1334224401582,-0.655766231376937
46.1421398785371,-0.657305052998008
46.1433771874135,-0.657524386449877
46.1529726857135,-0.659270736003465
46.1960217237219,-0.666998622922225
46.2050896672905,-0.668603644043609
46.2068865492189,-0.668928968532903
46.2356544681363,-0.674152699768519
46.2669140936845,-0.679733276581221
46.2692231499612,-0.680148844323862
46.2932966831282,-0.684535704132224
46.329650231969,-0.691041012165765
46.3327720571208,-0.691601084610837
46.3398949653282,-0.692885826453821
46.3445277781768,-0.693721235090658
46.349845209552,-0.694680056898319
46.3546136473824,-0.695540247130769
46.3593162980082,-0.696388633542595
46.3658217215738,-0.697561871938714
46.3720940376318,-0.698693033702848
46.3774182072425,-0.699653193158346
46.3811925434643,-0.700334202143013
46.3906649095592,-0.70205350770488
46.4109627681761,-0.705701442012966
46.4124320524679,-0.705965539772589
46.4266447941947,-0.70853982141878
46.4424889772906,-0.711380030415159
46.4437624005572,-0.711609246553832
46.4631399003825,-0.715109235992526
46.4723217056252,-0.716750839440614
46.4750714570097,-0.71724291144678
46.4887399614386,-0.719713502315279
46.5047860587252,-0.722582312692769
46.5065065066895,-0.722889945254264
46.513338284061,-0.724115858394072
46.5216368409542,-0.725604771927694
46.5356799456144,-0.728122655513807
46.5408888795129,-0.729055354845635
46.5470767676521,-0.730163532808434
46.5524992523722,-0.731134142124116
46.5560175651569,-0.731763669679694
46.5565562135077,-0.731814941652864
46.5599896720723,-0.731821641593272
46.60501788635,-0.731997899862988
46.6592759943746,-0.732414751926103
46.715806745273,-0.733063861392483
46.7749498415401,-0.733952246885757
46.837893095008,-0.735105044653631
46.9061531295977,-0.736564916291161
46.9870127940452,-0.738532288602579
47.0751944710641,-0.740915576479002
47.1494663531751,-0.743072030761903
47.2162232459685,-0.745097018116885
47.2789037237624,-0.747051825076781
47.3391096870096,-0.748961133382689
47.3973278038809,-0.750822437945981
47.4541016147444,-0.75263912610905
47.5095888704655,-0.754404847868743
47.5640723382632,-0.756118996679181
47.6176149095877,-0.757775289850746
47.6703938969797,-0.759371990290312
47.7224349510613,-0.760903483750466
47.7738619644826,-0.762367713434153
47.8246832318287,-0.763759785593094
47.8749915326066,-0.765077606761803
47.9247864880674,-0.766316955760594
47.974141251514,-0.767475819572843
48.0230505889928,-0.768550571221502
48.0715743636112,-0.769539322874246
48.1197046603552,-0.770438976428424
48.1674918510399,-0.771247784240184
48.2149266246049,-0.771963121112179
48.2620522587696,-0.772583381073787
48.3088587044462,-0.773106361943434
48.3553838205617,-0.773530596754912
48.4016172807329,-0.773854264803829
48.4475926431678,-0.774076031847189
48.4932996030347,-0.774194422514376
48.538768197966,-0.774208228343874
48.5839882368161,-0.774116287817817
48.6289869669693,-0.773917511709382
48.6737543587639,-0.773611025298422
48.7183154715768,-0.773195849941116
48.7626605029971,-0.772671373246268
48.8068124068345,-0.772036722197811
48.85076175123,-0.771291525045752
48.8945296883202,-0.770435009287983
48.9381071542677,-0.769467024850075
48.9815138245722,-0.768386892905136
49.0247410599921,-0.767194665734514
49.0678071814912,-0.765889754237403
49.1107037788706,-0.764472403133641
49.1534482461203,-0.762942100222971
49.1960323957768,-0.761299269087472
49.2384724702426,-0.759543482113552
49.2807607910401,-0.757675319051365
49.3229126330169,-0.755694430715943
49.3649206498082,-0.753601547140556
49.4067996104285,-0.751396375507993
49.4485419246513,-0.749079815111846
49.4901616723693,-0.74665164106574
49.5316519902581,-0.744112861770634
49.5730257860441,-0.741463349571169
49.6142768355267,-0.738704214639241
49.6554173754432,-0.735835400420314
49.6964413512134,-0.732858138846082
49.7373606194718,-0.729772426966523
49.7781691248099,-0.72657962517184
49.818878342051,-0.723279785923133
49.8594826168016,-0.719874361197807
49.8999925660927,-0.716363500110961
49.9404030047988,-0.712748734317022
49.980723945295,-0.709030294832943
50.0209508269143,-0.705209769598366
50.0610929563424,-0.701287485007407
50.1011457705763,-0.697265139231624
50.1411185110828,-0.693143098265467
50.1810067675208,-0.688923151329657
50.2208192397722,-0.684605754579693
50.260552004259,-0.680192749542036
50.3002131421957,-0.675684696364237
50.3397990817358,-0.671083498406896
50.3793174479664,-0.666389807998798
50.4187648050557,-0.661605611991111
50.4581488353602,-0.656731597270152
50.4974660024871,-0.651769859787204
50.5367230784085,-0.646721246179897
50.5759172535837,-0.641587858750367
50.6150552114775,-0.636370603134576
50.6541341327126,-0.631071675693876
50.6931603213909,-0.625692082931704
50.7321309787792,-0.620234112087692
50.7710522048674,-0.614698850983136
50.8099219124525,-0.609088576395509
50.8487451367711,-0.60340458256313
50.8875194763103,-0.597649283364364
50.9262506331755,-0.591823933642798
50.9649360014056,-0.585931065311059
51.0035806115591,-0.579972092353006
51.0421829077453,-0.573949471388685
51.0807469085023,-0.567864830889945
51.1192709373775,-0.561720728760771
51.1577595748854,-0.555518763681245
51.1962104396747,-0.549261684971496
51.2346284249812,-0.542951096765755
51.2730107210993,-0.536589895358939
51.311361640907,-0.53017983533627
51.3496794164247,-0.523723712285326
51.3879673569978,-0.517223500285191
51.4262238134187,-0.510682040501648
51.4644517386427,-0.504101417830446
51.5026497389818,-0.497484488176836
51.540820681234,-0.490833395563028
51.5789631919923,-0.484151042395574
51.6170794183336,-0.477439737197865
51.6551680699034,-0.470702410871577
51.6932306621573,-0.463941516587357
51.7312668586548,-0.457159849205259
51.7692780032734,-0.450359915970093
51.8072616991449,-0.443544903314274
51.845221210972,-0.436716989680391
51.8831537288985,-0.429879448596892
51.9210617896562,-0.423034592686934
51.9589423134823,-0.416185746517279
51.9967974724033,-0.409335281663971
52.0346233496958,-0.402486663591533
52.0724235502341,-0.395641985431778
52.1101946398611,-0.388804600610368
52.1479385317616,-0.381976877235164
52.1856523379608,-0.375162031513655
52.2233372189667,-0.368362523569688
52.2609889440381,-0.361581758311163
52.2986109841781,-0.354821721860737
52.3361991848373,-0.34808573832058
52.3737547496887,-0.341376131508695
52.4112725054661,-0.334696322395023
52.448755151209,-0.328048282486474
52.4861995777547,-0.321434969469325
52.5236059904581,-0.314858702214916
52.5609696862409,-0.3083226062815
52.5982926730851,-0.301828572143012
52.635570037885,-0.295379636095254
52.6728043912309,-0.288977466283462
52.7099887028917,-0.28262532343822
52.7471251030917,-0.276324824590489
52.7842077503607,-0.270078869977857
52.8212391071702,-0.263888881079771
52.8582125762312,-0.257757720291368
52.8951300362226,-0.251686756333029
52.9319845154074,-0.245678733710569
52.9687795186536,-0.239734599119952
53.0055072712718,-0.233857043376767
53.0421701352537,-0.228047036688952
53.0787595720717,-0.222307190533622
53.1152811264661,-0.216637810818643
53.1517235832207,-0.211041724258544
53.188091449835,-0.205519231716688
53.2243741939561,-0.200072833901105
53.2605771225675,-0.194702546269265
53.2966899375714,-0.18941061979369
53.3327171922665,-0.184197020592407
53.3686467944573,-0.17906403720072
53.404484567306,-0.174011286078956
53.4402187871106,-0.169040779924291
53.4758544916436,-0.164152088304596
53.511379571307,-0.159347053204679
53.5467992648783,-0.154625059359865
53.5821016924511,-0.149987698509828
53.6172889495637,-0.145434610601705
53.6523485348875,-0.140967235525072
53.6872891278742,-0.136584218230131
53.7220969348042,-0.132286966841722
53.7567731413633,-0.128074919720729
53.7913046514606,-0.123949163636356
53.8256986933594,-0.119908262815853
53.8599395844478,-0.115953414318741
53.8940335359822,-0.112083181624638
53.9279636920663,-0.108298684720579
53.961734301305,-0.104598579022006
53.9677903701199,-0.10394207039126
53.9738395938944,-0.103288438525254
53.9745792462107,-0.103208663862861
53.9746844423764,-0.103196996934706
53.9750452370715,-0.103152533085831
53.9760356884958,-0.103030174329856
53.976881275925,-0.10292525256444
53.9781567455492,-0.102766615888765
53.9799785775853,-0.102538798798503
53.980968581004,-0.102414376264876
53.9823414233403,-0.102241420474823
53.9833076921866,-0.102118835510008
53.9841845797069,-0.102007724380127
53.9849735091378,-0.101905250638104
53.9913434886804,-0.10108157831816
53.9928604231248,-0.100886459675943
53.9937364019937,-0.100773885076888
53.994678162917,-0.100647831909768
54.0013641588947,-0.099757576076505
54.0030624166048,-0.0995327411046506
54.0033128266419,-0.0994992912347436
54.0058644441851,-0.099148369080887
54.0089698305435,-0.0987229748034176
54.0115755236204,-0.0983674537027398
54.0127922669056,-0.0982018210966376
54.0132315372066,-0.0981396669925331
54.01622493351,-0.0977171579562072
54.0217792404664,-0.0969379566224336
54.0222748643409,-0.0968687264536346
54.0224201559092,-0.0968466075557552
54.028056098061,-0.0959693850692667
54.0566845481671,-0.0916275341682092
54.0698221142682,-0.0896971318538426
54.0700011987013,-0.0896698738556037
54.0709057660093,-0.0895133825919184
54.0893460389268,-0.0863734383984205
54.1134700024856,-0.0824067182883835
54.1171537221894,-0.0818146977623486
54.1175470997618,-0.0817516879732652
54.1177245317352,-0.0817199929946999
54.1238057043522,-0.0805857275335859
54.1500114836492,-0.0758341927016219
54.1630844767997,-0.0735444827687624
54.1648496151967,-0.073239339291558
54.1652065722991,-0.0731777464900071
54.165309032896,-0.0731585217370807
54.1688128909064,-0.0724613607569907
54.1923032817517,-0.0679033290224331
54.2043801093397,-0.0656366857411236
54.2111901767838,-0.0643809577138133
54.2128892511622,-0.0640701514535875
54.2129324417715,-0.0640595737373713
54.2147601945144,-0.0635796815201109
54.2355130323295,-0.058259542551802
54.2596494417445,-0.0523610808614355
54.2837221606893,-0.0467750244873921
54.3077553459101,-0.0414812822894446
54.3317753499696,-0.0364613276632361
54.355810398332,-0.031698191933783
54.3798804990244,-0.0271782317210426
54.4040101462652,-0.0228883710521949
54.428226434976,-0.0188165112756384
54.4481676434758,-0.0156326720192772
54.4501189764394,-0.0153291275851629
54.4509805290256,-0.0151955554729725
54.4511297873999,-0.0151724428731825
54.4512101017744,-0.0151507667255929
54.4538726858083,-0.0144148564595021
54.4766157630159,-0.00833062558250778
54.4992893042123,-0.00261361243187891
54.5221906348134,0.00282244861096384
54.5453240641756,0.0079827946174878
54.5687369552109,0.0128810517484524
54.5924301220628,0.0175194545315894
54.6164481854628,0.0219079573093642
54.640789802369,0.0260467880712295
54.6654999078526,0.0299433835328999
54.6814988127539,0.0323083859119018
54.6880508145905,0.0332420359832372
54.6888810779461,0.0333589187940346
54.6892499412877,0.0334107439950758
54.6893566110292,0.0334257193028085
54.6894398283031,0.0334448882783548
54.6921285975113,0.0341092559411551
54.7169607801634,0.0399850110404709
54.7417367694964,0.0453957286639528
54.7670069846566,0.0504718449479188
54.7927538795585,0.0552060500139974
54.8190423631529,0.0596059278437607
54.8458482017036,0.0636627075367766
54.8732357343728,0.0673811498413765
54.9011777467331,0.0707524091052316
54.9245443907221,0.0732591571165727
54.9269612438562,0.0735027050785123
54.9273698879055,0.0735435974618972
54.9276043101172,0.0735670183347018
54.9277621753,0.073597172567602
54.9333966484062,0.0746666568554789
54.9620669196727,0.0797420488016499
54.9913924301911,0.0843266752492087
55.021473439364,0.0884289868797019
55.0522723247314,0.0920362193562332
55.0838745379758,0.0951509495079704
55.1162388136882,0.0977619877930363
55.1494515123119,0.099869593632153
55.1588893855828,0.1003677782682
55.1659173335407,0.100715090798659
55.1669012410312,0.100818244174606
55.191321956187,0.10318280691773
55.2263571184548,0.105944971864312
55.2624024830302,0.108061206580886
55.2847929933834,0.109028302585158
55.2852939201775,0.109058810018215
55.2955518265934,0.109770920759535
55.3336806524521,0.111884684382932
55.3728685368379,0.113234437172098
55.3913033831067,0.113599987230003
55.4021275174144,0.113738114688993
55.4041979648916,0.113762099860461
55.4073026193814,0.113887763378271
55.4451528576207,0.115001304519288
55.4879876149449,0.115384054578028
55.5101711361358,0.115242859727561
55.5148367402967,0.115185163948764
55.5230848471582,0.115059963563538
55.5233802641404,0.115060335975593
55.5337883312847,0.115158895625973
55.5777946770228,0.114995633040156
55.6254050789619,0.113841143364561
55.6404865176393,0.113280130751096
55.6420705784287,0.113216015272213
55.6426277852146,0.113201574609945
55.6584370911182,0.11291582419796
55.7093168839052,0.111267485277874
55.7528859305361,0.109045893503295
55.7596802655777,0.108637340256545
55.7609564474421,0.108558808196301
55.7615234870705,0.10852596401423
55.764474296989,0.108412457926949
55.8086872160896,0.10630346268584
55.8658596767805,0.102534145438131
55.8796679193568,0.101463755456074
55.8804296379285,0.101403003121902
55.8808081692423,0.101378425170669
55.8941166755365,0.100573721368867
55.9522852637412,0.0963634215061656
55.9812746354958,0.0938790128035259
55.9988931237858,0.0922547111988118
55.9996489876191,0.0921831711004968
56.0005587077925,0.0921146133387867
56.0346314232448,0.0893803015026477
56.1026963021748,0.0829628717435653
56.1090633473166,0.0823036828212051
56.1126592507748,0.0819272609931058
56.1154456468092,0.0816335520258925
56.1177891753069,0.0813851659367061
56.1186320006918,0.0812955346333786
56.1190516338626,0.0812653741088851
56.1332927147736,0.0804859970388964
56.2037603471743,0.0756505555314791
56.2831787578009,0.0685374557472591
56.3664329406809,0.059589294947452
56.454309134481,0.0488823819921982
56.5470145939199,0.0365594304528129
56.6458097470747,0.0226313190333507
56.7129193442415,0.0128649762662547
56.7142981427508,0.0126625010454327
56.7145426154386,0.0126364069957103
56.7241057835473,0.0117803756049619
56.8156325514543,0.00300300131477832
56.9319033932217,-0.0092712915561575
57.0628908948146,-0.0239279480807678
57.2279253224458,-0.0427357335228451
57.2780951072318,-0.0484037761570952
57.2939552696616,-0.0501844932226244
57.3082778323258,-0.0517872205899749
57.3100012951531,-0.0519782210768501
57.3120956275473,-0.0521306568637533
57.3927891894316,-0.0580980767066593
57.5662742375873,-0.0711301483439178
57.7225683312228,-0.0825144082500768
57.8691465110996,-0.0924889615526979
57.8833963987678,-0.093413391713411
57.8921276490179,-0.0939755375583793
57.8990494706451,-0.0944188534886953
57.9049711381244,-0.0947964635752681
57.9060939874359,-0.0948531561225589
57.9250209652485,-0.0955409067635105
58.0805631530982,-0.101002778756953
58.2277823510017,-0.105659103547983
58.3771658087261,-0.109686986051347
58.48074739035,-0.112013729445947
58.4974043752681,-0.112350722165222
58.5011073250499,-0.112424222974814
58.5059591363452,-0.112463063655538
58.6069777680348,-0.113129261065184
58.6251775177807,-0.113220980809722
58.6268044263185,-0.113226212914306
58.683463524679,-0.113242433010036
58.7425380672734,-0.113178588963837
58.7514041584854,-0.113160742201542
58.7602271435084,-0.113110713687454
58.8708999172202,-0.112343686538571
58.876969886641,-0.112291184761524
58.8985512565432,-0.112036949973546
58.9938405733023,-0.110810213324712
59.0001328243757,-0.110723090567712
59.0022441966389,-0.110691806783071
59.0192791531314,-0.110420966102032
59.0324851390154,-0.110202909887836
59.0533161423555,-0.109844563115753
59.0750230752319,-0.109452348585662
59.1020130820765,-0.10893856472407
59.1216354933853,-0.108547159805054
59.1230562069077,-0.108547568820183
59.1324159937263,-0.109070312568706
59.2314920099017,-0.114475307517688
59.3293080821339,-0.119590036448312
59.4229854926335,-0.124290990365396
59.513446959021,-0.128652773370152
59.6009397513708,-0.132708106893169
59.6860790065847,-0.136501223972503
59.7690120966615,-0.140050609274767
59.850175498324,-0.143384245513147
59.9296661614529,-0.146513411376149
60.0078075408402,-0.149456760779528
60.084669957425,-0.15222178970789
60.1605004911561,-0.154821516132345
60.2353553244187,-0.157261425052107
60.3094270992282,-0.159550995445485
60.3827648502831,-0.161694649533386
60.4555208330611,-0.163699581744592
60.5277409544244,-0.165569661442775
60.5995465483083,-0.167310578399817
60.6709829581463,-0.168925923203331
60.7421471068152,-0.170420376904706
60.8130853518888,-0.171797388548288
60.8838748899745,-0.173060955326802
60.9545642296431,-0.174214447338605
61.0252142908003,-0.175261394036989
61.0958764744449,-0.176205104187702
61.166598007133,-0.177048785346084
61.237433752365,-0.177795679309249
61.3084192213035,-0.17844877125548
61.3796131762228,-0.179011217991359
61.4510409489622,-0.179485850699159
61.522765551042,-0.179875717856524
61.5948033313875,-0.180183543781103
61.6672219044295,-0.180412244369014
61.7400295692847,-0.180564469502147
61.8132988214832,-0.180642979112133
61.8870306336102,-0.180650371159702
61.9613026964637,-0.180589228896742
62.0361092790212,-0.180462113860346
62.11153353136,-0.180271414869809
62.187563480509,-0.180019667636897
62.2642880287935,-0.17970905224993
62.341689309373,-0.179342085950516
62.4198623816578,-0.178920728585198
62.4987837082082,-0.178447484170869
62.5785547663083,-0.177924084626345
62.6591465976848,-0.177353024173976
62.7406674700066,-0.176735801544142
62.8230831401388,-0.176074903773599
62.906509013086,-0.175371594048306
62.9909055864229,-0.174628354805488
63.0763958031572,-0.173846213472642
63.1629349704653,-0.173027649419657
63.2506539182544,-0.172173456738468
63.339502672752,-0.171286114213969
63.4296203569904,-0.170366186562828
63.5209515995042,-0.169416154397817
63.6136441491799,-0.168436359483664
63.7076371298153,-0.167429286226314
63.8030872174823,-0.166395061683503
63.8999276868336,-0.165336178191186
63.9983244094258,-0.164252557950742
64.0982045579317,-0.163146703984526
64.1997432917611,-0.162018346272866
64.302861231378,-0.160870002886004
64.407742789344,-0.159701226163157
64.514301464481,-0.158514554160509
64.6227306802718,-0.157309378511504
64.7329362052857,-0.156088261594687
64.8451197874392,-0.154850455690093
64.9591787128638,-0.153598552046799
65.075322270039,-0.152331684817073
65.1934380857853,-0.151052481557522
65.3137414569451,-0.149759985682441
65.4361095917634,-0.148456861678412
65.5607616870455,-0.147142092878552
65.6875632931456,-0.145818383923154
65.8167350280786,-0.144484688681928
65.9481296169296,-0.143143751469998
66.0819660338552,-0.141794528690088
66.2180831823525,-0.140439799152128
66.3566947216675,-0.139078554534562
66.4976252594046,-0.137713595168766
66.5233070346502,-0.137466933191628
66.5402385793444,-0.137304663237638
66.5414100546996,-0.137319391209101
66.5472014244234,-0.13766359611533
66.5675938087667,-0.138877883037678
66.5890132399407,-0.140158509060088
66.6266827178111,-0.142416570945898
66.6493092467029,-0.143783297959283
66.6678875131482,-0.144903197839973
66.6760955344836,-0.14540152805163
66.7071744193257,-0.147289214736044
66.7194433667861,-0.148037389229118
66.7505268289444,-0.149938031477807
66.7605135694183,-0.150557798715158
66.8177758124467,-0.154159391295867
66.8877297984608,-0.15853463864632
66.946729264967,-0.162201734056611
66.9619851629514,-0.163146317954785
66.9700987835235,-0.163648851132497
66.9756150737899,-0.164010159939374
67.0393604235168,-0.168174823198366
67.1100350366469,-0.17276757484514
67.1701084184551,-0.176648953391807
67.1838453202743,-0.177533409538789
67.1898008710802,-0.177938514909861
67.2498908854684,-0.182035974276474
67.3210977478835,-0.186869367783168
67.3926997919877,-0.191702448930512
67.3989897212705,-0.192126731884827
67.4080300799859,-0.192773746753647
67.4793700520523,-0.197868218288129
67.5509697148737,-0.202958667376005
67.6105814653375,-0.207177179810202
67.6152382860867,-0.207513227686035
67.6647865630674,-0.21117939870014
67.7190074691817,-0.215178997444001
67.722464436173,-0.21543863370946
67.7605871904568,-0.218335300811055
67.8220060028351,-0.222989312925992
67.8280633397041,-0.223448606330171
67.8477585784719,-0.224986868294946
67.9182796283044,-0.230482296116304
67.933080382846,-0.231632944672478
67.9353331946525,-0.231809420438557
67.9529242105295,-0.233221981059553
68.0218687943441,-0.238746889369825
68.0380919266524,-0.240044043022839
68.0539028900852,-0.241339760970257
68.1249902146442,-0.247202170424407
68.1492098045702,-0.249194748861875
68.1628054789439,-0.25035096585473
68.2277958586938,-0.255868694654102
68.2587170785992,-0.258494617054702
68.2964057635601,-0.261793818183002
68.357375391781,-0.267119250867858
68.3641633468891,-0.267712758598979
68.3840180475087,-0.26950440912214
68.4532819843941,-0.275742812550666
68.4658991514928,-0.276876971406404
68.4708294104987,-0.277319948095684
68.4755527909014,-0.277789662834259
68.5325732399954,-0.283461690599743
68.6003955362464,-0.29020258558789
68.6683113621506,-0.296941572916789
68.7363290070833,-0.303673983644677
68.8044413930585,-0.310393518921852
68.8726577026799,-0.317095386490497
68.9409715031854,-0.323773165578101
68.9996719405571,-0.329479969489458
69.0062140444971,-0.330114027289141
69.0072968665085,-0.330226549693602
69.0188916544431,-0.33157996123681
69.083095081018,-0.339068617065164
69.1472555494522,-0.346538269756608
69.2114192298273,-0.353987873899616
69.275586531979,-0.36141093205436
69.3397589647372,-0.368800973411289
69.4039376553985,-0.376151393433228
69.4681253186708,-0.383455690798176
69.5323238327668,-0.390707201022922
69.5423255239592,-0.391831626953924
69.5432580249721,-0.391943421548343
69.5498501375493,-0.39284716037866
69.6022369148107,-0.400018274198092
69.6620506614096,-0.40817793925496
69.7218050360079,-0.416292296318236
69.7814966174879,-0.424353291575197
69.841132071511,-0.432354161145796
69.9007091628216,-0.440286880250682
69.960235009236,-0.4481446243444
70.0197087393559,-0.455919472389836
70.0605854071179,-0.461214949875616
70.071375090581,-0.462605779900374
70.0775711119172,-0.463403119275435
70.0792290764612,-0.463622389430049
70.082254929527,-0.464106069379375
70.127069713418,-0.471250558994302
70.1822135718697,-0.479987635734131
70.2372475098235,-0.488639481973238
70.2921823594578,-0.497199258558223
70.3470129865504,-0.50565760745573
70.4017504673404,-0.51400767743976
70.4563908142916,-0.52224031386128
70.5109453660978,-0.530348706402331
70.5654114294795,-0.53832397786018
70.6009426684207,-0.543457799060827
70.6072190503461,-0.544358771019125
70.6128371652198,-0.545163720508544
70.6148578218059,-0.545452880102361
70.6156515284547,-0.545582745719489
70.6350351403312,-0.548916693919264
70.6863073801033,-0.557656676675775
70.7374465851475,-0.566252451911719
70.7884779110581,-0.574699450243399
70.8393968653385,-0.582988167560226
70.8555163207122,-0.585581515817017
70.862336240663,-0.586674153797648
70.8651032430444,-0.587116841261696
70.8741851778648,-0.588757572626044
70.9195145409223,-0.596874915525139
70.9683725380525,-0.605483369767649
71.0171129262568,-0.613915842569978
71.0657307917202,-0.62216274272221
71.1142402924683,-0.630217869072752
71.1156042533309,-0.630453873894381
71.1304570611567,-0.633236401821996
71.1770943804798,-0.641860705860642
71.2235938367053,-0.650281360574988
71.2699612630066,-0.658490877717997
71.3162118449187,-0.666483517467549
71.3545449579027,-0.672952419564981
71.3626038125453,-0.674293893814579
71.3649224766767,-0.674678648366429
71.3656225745419,-0.67480893655083
71.3833524837453,-0.678210147625213
71.4276343524581,-0.686561962032278
71.4717677291987,-0.694674462946313
71.515777534403,-0.702544203013597
71.5596593904428,-0.710162531697694
71.603428601151,-0.71752447294392
71.611373053595,-0.718834632564515
71.6150605189625,-0.719439983647925
71.6172188136287,-0.719827656924745
71.6256878200019,-0.721345137082566
71.6290901305414,-0.721954394389523
71.6395284087124,-0.723822977694777
71.6461209223582,-0.725004930466114
71.6535146458308,-0.726325945067416
71.663724637702,-0.728151828076891
71.6659907479081,-0.728555913524236
71.6701163963325,-0.729293116195451
71.6767312813324,-0.730474697905074
71.6853430349684,-0.732012124083144
71.6891391353062,-0.732672388759664
71.6914746159426,-0.732675163843778
71.7299218586555,-0.732785342802852
71.783784851259,-0.733132334454915
71.8396547590944,-0.733708056022957
71.8982068893486,-0.734522148375833
71.9600048270059,-0.735588270329768
72.0269857660219,-0.736952873754696
72.1028860022238,-0.738722759044274
72.1919395841837,-0.741046580928441
72.2700295538318,-0.743256150014751
72.3377622374398,-0.745270234428186
72.4012749879509,-0.747218356634714
72.4618700771531,-0.749112856452646
72.5205170288934,-0.750964786377543
72.5775178412854,-0.75276898368533
72.6332819154875,-0.754526499121638
72.6879186460381,-0.756230826939798
72.7416601962718,-0.757880678794626
72.7945514460623,-0.759470000818737
72.8467449212163,-0.760996819932444
72.8982583090645,-0.762455810220597
72.9492015253384,-0.763844841910696
72.9995789918458,-0.765159298764103
73.0494745762891,-0.766397075850547
73.0988859897206,-0.767554205642379
73.1478805290304,-0.76862869726344
73.196451892379,-0.769617147948512
73.2446555136731,-0.770517699844252
73.292483021378,-0.771327458453555
73.3399819594749,-0.772044720990825
73.3871424374967,-0.772667038224096
73.4340055437099,-0.773192849674034
73.4805610095933,-0.773620115559945
73.5268452106679,-0.773947414938736
73.5728472841992,-0.774173072015436
73.6185998678349,-0.774295797738682
73.664092450123,-0.774314250734584
73.7093537746173,-0.77422726401821
73.7543738572724,-0.774033800522718
73.7991790120255,-0.773732809844597
73.8437594176098,-0.773323530339289
73.8881391369583,-0.772805021369701
73.932308337061,-0.772176778803524
73.9762894801678,-0.771437962431302
74.0200732180401,-0.7705882988123
74.0636800586281,-0.769627050114167
74.1071010034654,-0.768554158759148
74.1503557155384,-0.767368964042532
74.1934350197838,-0.766071619657752
74.2363571381352,-0.764661556819366
74.2791136991255,-0.763139100858305
74.3217216006827,-0.761503771597317
74.3641728213249,-0.75975606460033
74.4064835002693,-0.757895568485343
74.4486458022783,-0.755922942281005
74.4906750657365,-0.753837844230326
74.532563400488,-0.751641100464183
74.5743254116956,-0.749332438731109
74.6159539873979,-0.746912799083721
74.6574625138381,-0.744382006219757
74.6988449178623,-0.741741082438314
74.7401135095811,-0.738989945846479
74.7812618135005,-0.736129783313528
74.8223021593631,-0.733160542572022
74.8632286909269,-0.730083497303701
74.9040527466586,-0.726898692947849
74.9447685337467,-0.723607525498679
74.9853872939057,-0.720210075652264
75.0259036600892,-0.71670782393348
75.0663277808379,-0.713100970508244
75.1066546903539,-0.709391078827687
75.1468941905416,-0.705578411130455
75.187041699234,-0.701664606556628
75.2271067920518,-0.697649977938703
75.267084674811,-0.693536293326022
75.3069841709185,-0.68932397636212
75.3468012706927,-0.685014821891481
75.3865442850489,-0.680609343678159
75.4262101010844,-0.676109337486195
75.4658059100109,-0.671515479856046
75.5053285516144,-0.666829671049288
75.5447849539148,-0.662052665339832
75.5841727325652,-0.657186365644257
75.6234985135781,-0.652231607203811
75.6627592282279,-0.647190472174616
75.7019618910252,-0.642063795538183
75.7411032486841,-0.636853778665209
75.7801897893866,-0.63156137588867
75.8192190763669,-0.626188773762167
75.8581971203899,-0.620737041704563
75.8971214945,-0.615208455629983
75.9359975359008,-0.6096042355972
75.9748232346731,-0.603926689113334
76.0136035697519,-0.598177146375729
76.0523366917818,-0.592357979119568
76.0910277255524,-0.586470553494486
76.1296745569421,-0.58051736578215
76.1682819902845,-0.574499889477145
76.2068476751956,-0.568420743060619
76.2453768177852,-0.562281394968979
76.2838664939683,-0.55608463745859
76.3223224925922,-0.54983189998844
76.3607414698372,-0.543526122508484
76.3991279573619,-0.537168994305703
76.4374800020045,-0.530763303967167
76.4758017529353,-0.524310855481219
76.5140917794681,-0.517814415974177
76.552352126771,-0.511276196676249
76.5905816497439,-0.504698980860093
76.6287838262913,-0.49808478297089
76.666956653608,-0.491436587262304
76.705102941331,-0.484756565835769
76.743221186035,-0.478047664242548
76.7813137714906,-0.471312164638422
76.8193784849242,-0.464553177691929
76.8574188442248,-0.457772812336584
76.895431336656,-0.450974441033489
76.9334177095449,-0.444160509313562
76.9713781535507,-0.437333746581469
77.0093136629836,-0.430496741455107
77.0472235059099,-0.423652394975833
77.0851063545131,-0.416803715722058
77.1229626386405,-0.409953390697975
77.1607934959427,-0.40310397097219
77.1985958513269,-0.396258760013457
77.2363713002179,-0.389420202062216
77.2741171786187,-0.382591495377757
77.3118342937362,-0.375775189450813
77.3495207269602,-0.368974302722126
77.3871772758552,-0.362191336055888
77.424800725157,-0.355429482377214
77.4623925364781,-0.34869105889935
77.4999492572548,-0.341979226888442
77.5374720212544,-0.335296285289897
77.5749575247074,-0.328645279974657
77.6124072908228,-0.322028351588913
77.6498164331476,-0.315448722852599
77.6871878471916,-0.308908191169641
77.724513337876,-0.302410437115423
77.7617975416041,-0.2959568391736
77.7990315872683,-0.289551053354336
77.8362222396795,-0.283193972519725
77.873361513213,-0.276888953422377
77.9104515401898,-0.270637551160567
77.9474845315436,-0.26444291832603
77.9844634786287,-0.258306316654075
78.0213853817316,-0.252229935974753
78.0582476216487,-0.246215816678615
78.0950469223277,-0.240266017490267
78.1317829871894,-0.234382029199482
78.1684490204386,-0.22856629243713
78.2050478330249,-0.222819629095203
78.2415739193933,-0.217144089302834
78.2780241453037,-0.21154124868891
78.3143959612176,-0.206012497321934
78.3506897203267,-0.200558698113813
78.3868984688282,-0.195181719679464
78.4230243194873,-0.189881983975637
78.4590574875056,-0.184661566683302
78.4949997882293,-0.179520749278281
78.5308422773829,-0.17446126247716
78.5665908023624,-0.16948265168691
78.6022326075402,-0.164586973771235
78.6377740702847,-0.159773545738143
78.6731969930898,-0.155044922964429
78.7085110350792,-0.150399815936687
78.7437066256156,-0.145839419303149
78.7787841708641,-0.141363526969683
78.8137308630726,-0.136973522723307
78.8485514186274,-0.132668481502644
78.8832357813789,-0.128449242290405
78.9177907014424,-0.124314516445877
78.9521883820015,-0.120267048792024
78.9864454311111,-0.116304222194903
79.0205479249438,-0.112426946809819
79.0544967002955,-0.108634345059261
79.0882716917003,-0.104927779036537
79.0977031176345,-0.103904623336065
79.1066218107557,-0.10294186179004
79.1074291364109,-0.102854566034897
79.1078483335833,-0.102803008641206
79.1088290683488,-0.102682019684704
79.1097414455033,-0.102569202372839
79.1105614191292,-0.102467455511682
79.1114736465933,-0.102353909623442
79.112758636033,-0.102193437912468
79.1131822635637,-0.102140085262464
79.1182978193645,-0.101493311671363
79.1185445191333,-0.101462163476808
79.1191631194289,-0.101382254914019
79.1235933954068,-0.100811889068131
79.1242473267257,-0.100727451648581
79.1280563283014,-0.100227815535644
79.1294189254746,-0.10004970397736
79.1300904607425,-0.0999605891987528
79.1342508243293,-0.0994058015551576
79.1352053881802,-0.0992789343582657
79.1359600158402,-0.0991714065141523
79.1523795716085,-0.0968602544191368
79.1607376715421,-0.0957044068761833
79.1627097609559,-0.0954336799772773
79.162962520975,-0.0953990359946818
79.1630277289024,-0.0953896818796791
79.1639558741514,-0.0952475318563223
79.1807702778199,-0.09270656437132
79.1888120327019,-0.0915139022254589
79.190738148607,-0.0912303788063536
79.1909338281122,-0.091199466456806
79.1972994077415,-0.0901663655500362
79.2161705602313,-0.0871642775409534
79.2171567287687,-0.0870098485132422
79.2181352278225,-0.0868568584960464
79.2186608323864,-0.0867737867212017
79.2203824113185,-0.0864777432941573
79.2395783770051,-0.0832334202051843
79.2418788440968,-0.0828514969612125
79.245656342408,-0.0822275051344084
79.2463007883466,-0.0821214405580082
79.2464171994338,-0.0821013724541508
79.2475720890028,-0.0818561783483243
79.2684353655701,-0.0775157088697313
79.2952121903849,-0.072185086208282
79.3217677816648,-0.0671537595931098
79.3481462201791,-0.0623963637474352
79.3743691592826,-0.0578940748309924
79.3816900493919,-0.0566762266501317
79.3840401045342,-0.0562888364533792
79.3854082711927,-0.0560627987582332
79.3859821684884,-0.0559243734781605
79.3999976900232,-0.052595606600837
79.4240533340718,-0.0471089704529857
79.448072059495,-0.0419062469430909
79.4720761712315,-0.0369703516089344
79.4960897965331,-0.0322855372247229
79.5158017667038,-0.0286219670803037
79.5220602369781,-0.0274921799941041
79.5241534983811,-0.0271178369601248
79.5243956163342,-0.0270738740212171
79.5247641425666,-0.0269811559409137
79.5365593056101,-0.0240565276539613
79.5594172961444,-0.0186208696913109
79.5824015137193,-0.0134532203765207
79.6055424344659,-0.00854004179574997
79.6288505352456,-0.00387345430585494
79.6523671137598,0.000559340074043463
79.6589876931816,0.00175887364182566
79.6611210682172,0.00214095374889353
79.6633308017341,0.00253443649992083
79.6634052878849,0.00254950089716085
79.6641818614714,0.00274051332142781
79.6811222509547,0.00680842249262095
79.7042223932068,0.0120583834160046
79.7276283506637,0.0170416552975618
79.7513314944891,0.0217577682659802
79.7753859806594,0.0262180414323423
79.7997874553425,0.0304213565773236
79.8020329819871,0.0307923787900596
79.8023650820162,0.0308470284584203
79.8024487430667,0.0308754291523023
79.805283923109,0.0318778656509984
79.828707526664,0.039821458716856
79.8526163653951,0.0473307119846179
79.8770552667801,0.0544144121453883
79.9020157287101,0.0610644983242109
79.9275689974563,0.067293267475972
79.9537039923586,0.0730904389910045
79.9804915348313,0.078463447107964
80.0079086282177,0.0833991572909711
80.0360327852492,0.0879026951453694
80.0648309918513,0.0919599760679766
80.0943838363758,0.0955736277776092
80.1246524850942,0.0987304216990171
80.1557205156723,0.101430878064204
80.1875431821545,0.103663344966391
80.2202040649717,0.10542646092072
80.2536571969172,0.106711066378484
80.2879869799916,0.107514347388556
80.3231409854841,0.107829759934675
80.359207281659,0.107653516123358
80.3961296823888,0.106982087700985
80.4339975801501,0.105810869923002
80.4727538523973,0.104139442001005
80.4909142898734,0.103200768042643
80.4933028850223,0.103070180660076
80.4973562010725,0.10284812514512
80.4976431667567,0.102888016948117
80.5124690777313,0.104856604947529
80.5544131039355,0.109488929591488
80.5978752409979,0.112943076194557
80.642794104633,0.115218448116754
80.6893515357631,0.116331256851967
80.7374749218641,0.116289925491716
80.7873551949959,0.115107936269925
80.8389156322347,0.11280428610441
80.8923619471599,0.109390656236987
80.9476144903738,0.104896685401451
81.0048960976328,0.0993326466970337
81.064123085627,0.092738902657716
81.125542439685,0.0851241132208265
81.1890709528119,0.0765385707978723
81.1921979587462,0.0760993872494745
81.19239255386,0.0760816617314593
81.1991388906954,0.075882523793215
81.2615313496051,0.0731975703765421
81.3368122906332,0.068189975572562
81.4155628903999,0.0612759144328634
81.498432516168,0.0525455316617821
81.5855204149288,0.0421407579455905
81.6777754180241,0.0301078964218842
81.7755630659273,0.0165692239231641
81.8610006984727,0.00431857904769691
81.8697167954478,0.00305408198846726
81.8840538229343,0.00096968428072358
81.8864950338131,0.000614257996966215
81.8871765584377,0.000515006888135519
81.8889922337756,0.000365551049075553
81.9347288810908,-0.00339012724547824
82.0459764477105,-0.0135423348168238
82.1710689497899,-0.0260872912319828
82.3208745508888,-0.0418210640773773
82.5014164550221,-0.0607828695093834
82.5457629562583,-0.0653390597043672
82.5810173556282,-0.0689177950013533
82.5821204276165,-0.0690290966945152
82.5828322868083,-0.0690838922835192
82.6066851703262,-0.0708044502158422
82.7599197462264,-0.0817944380138575
82.8036288017747,-0.0848637543011785
82.8144182407514,-0.0856144682416489
82.8228893167118,-0.0862017739406491
82.8311085223006,-0.0867697910558316
82.8326940224729,-0.0868732268239989
82.8424105083653,-0.0874155578399402
82.9730989711839,-0.0945725699695669
83.0400342844729,-0.0980912961848202
83.0779886407949,-0.100028856510375
83.0813112190767,-0.100196313619084
83.0835857176637,-0.100295534408377
83.1389165378079,-0.102422474666786
83.283792884256,-0.1076407440353
83.3049826347047,-0.108353166928193
83.3211860859704,-0.108888263094897
83.3316001782155,-0.109227652485358
83.3335666177581,-0.109278320664858
83.3853208603813,-0.110415670608351
83.5331281483033,-0.11329375903444
83.5565923513005,-0.113694095317787
83.5774048526203,-0.114035294122329
83.5827495920715,-0.11411838920488
83.5916884174091,-0.114217569788088
83.6115237011209,-0.114426749490411
83.6275721726284,-0.114578076077149
83.653057386684,-0.114787732953666
83.6701468966447,-0.114906054588432
83.683708628412,-0.114990910066995
83.6979818347593,-0.115065057493798
83.7157716151009,-0.115143726521725
83.7307776981771,-0.115197942141887
83.747475655109,-0.115239962867556
83.7667411145151,-0.115271567988168
83.7829013003443,-0.115284673833246
83.7925238081854,-0.115284299484727
83.8026618803935,-0.115278599819262
83.8149708315888,-0.115264599098645
83.8275473542522,-0.115242074771667
83.8418452481489,-0.115206570652312
83.8580486776886,-0.115153680541632
83.8817878890493,-0.115051628457657
83.9019497532307,-0.114930595932204
83.9434677513849,-0.114653768353745
83.9567110658837,-0.114537009948456
83.9899813132394,-0.11422299860689
84.0072504103294,-0.11405134903964
84.0191443190708,-0.113909713090771
84.0683461758225,-0.113296145023583
84.0727073974896,-0.113234751803242
84.1378706657844,-0.112239021256825
84.151724636257,-0.112004020226975
84.1624685536295,-0.111816605197988
84.1761736847174,-0.111569953756422
84.1959654792478,-0.111201275690155
84.2151433712123,-0.110828787814054
84.2316677887852,-0.110496271258963
84.2456993504454,-0.110205801961066
84.2517802113328,-0.110077554202318
84.2546260451825,-0.110017107359179
84.2554545432331,-0.110002611776038
84.2569200161454,-0.110084363796037
84.3107766099459,-0.113053131240275
84.4105757929055,-0.118376236912318
84.5059904052201,-0.123257612821354
84.5979240658635,-0.127775362126175
84.6866613570673,-0.131967026178644
84.7728751784023,-0.135882077257711
84.8567308589434,-0.139541341926986
84.9386993692234,-0.142975694047025
85.018886889191,-0.146197616970356
85.0976392320812,-0.149227469217252
85.1750317007319,-0.152073389566919
85.2513266659557,-0.15474944602705
85.3265829430018,-0.157261470592952
85.4010042314451,-0.159619616171031
85.4746408236493,-0.161828492681543
85.5476533102141,-0.163895740732333
85.6200881215153,-0.165825334477191
85.6920729733544,-0.167623263488155
85.7636532132218,-0.169293178545975
85.83493080505,-0.170839967270937
85.9059518484241,-0.172267118978423
85.976797689298,-0.173578777318773
86.0475162254581,-0.174778341415706
86.1181718468541,-0.175869446742784
86.188815264234,-0.176855430925446
86.2594965865757,-0.177739578733861
86.3302698645496,-0.178525162918011
86.4011731192955,-0.179215227270407
86.4722641579893,-0.179812962880012
86.5435705006094,-0.180321246488037
86.6151541902617,-0.18074316574568
86.6870334857297,-0.181081481231511
86.7592748899696,-0.181339151907793
86.8318884575317,-0.181518858043016
86.9049455406852,-0.181623406492973
86.9784486844079,-0.18165542122706
87.0524743657604,-0.181617535451976
87.1270183038011,-0.181512333839403
87.2021623452208,-0.18134225747888
87.277895867105,-0.181109863320186
87.3543064362506,-0.180817385131522
87.4313774527766,-0.180467360060307
87.5092024814403,-0.180061802834562
87.5877592502589,-0.179603236260215
87.6671477104622,-0.179093447020525
87.7473400826047,-0.178534947686316
87.8284429614239,-0.177929291782586
87.9104232752146,-0.177278984135177
87.9933947027949,-0.176585341531567
88.077318905568,-0.175850863696114
88.1623169349691,-0.175076630881755
88.2483452743981,-0.174265139248031
88.335532782891,-0.173417233775762
88.4238306740295,-0.172535409588787
88.5133759295713,-0.17162028086706
88.6041144154497,-0.170674343822347
88.6961916920239,-0.169697986686917
88.7895480710412,-0.168693709798865
88.8843379577631,-0.167661683782694
88.9804959414263,-0.166604415446546
89.0781854212774,-0.16552186875033
89.1773349841422,-0.164416560099591
89.278117286621,-0.163288257440402
89.3804543840653,-0.16213949212592
89.4845281793035,-0.160969850366804
89.5902537509441,-0.159781882184939
89.6978219653524,-0.158575009519745
89.8071403794637,-0.15735180490884
89.9184082337065,-0.156111546519428
90.0315247530033,-0.154856834911903
90.146696716249,-0.153586826625034
90.2638141518286,-0.152304154640116
90.383090117391,-0.151007878856667
90.5044042794604,-0.149700670250518
90.62797404274,-0.148381521620652
90.7536677954052,-0.147053142237467
90.8817048455783,-0.145714489126475
91.0119409842614,-0.144368311628624
91.1445945270032,-0.14301356243553
91.2795077405769,-0.141653025655385
91.4168944487599,-0.140285682071219
91.5565827955215,-0.138914339351157
91.6710836913072,-0.137804535195365
91.6731727615401,-0.137784406310178
91.6741651353912,-0.137801844239527
91.6795514071809,-0.138122996234153
91.6951460861104,-0.139054274814077
91.7053799603806,-0.139666499735333
91.7211935854799,-0.140614315852419
91.7553243407399,-0.14267161980909
91.7746246149728,-0.143833098569408
91.7995150256452,-0.145345679903215
91.8176373945828,-0.146444541095054
91.8262200900123,-0.146966248623869
91.8582432003446,-0.14892629200852
91.8792192520928,-0.150211203018579
91.9070327159846,-0.151927003532727
91.9225070923903,-0.152879552559499
91.9340266889512,-0.153613271719462
91.9962171473187,-0.157576337525967
92.0662602449927,-0.162014526030892
92.1366932816808,-0.166447617154027
92.1724202907172,-0.168683981271786
92.1744592956551,-0.16881651756965
92.2126005916786,-0.171365361625699
92.2832016883559,-0.176065088563528
92.354204512653,-0.180765022152425
92.4020603752925,-0.183916273140418
92.4155859569296,-0.184804360636587
92.4243432094226,-0.185384994750557
92.451340450971,-0.18728518020395
92.5224291431068,-0.192274144070938
92.5938782397758,-0.197264509593586
92.6657135004276,-0.202254451047923
92.676001610791,-0.202983643721874
92.7168846377974,-0.206028203125111
92.7882337398269,-0.211326359703164
92.8599230202509,-0.216627210740341
92.9194522886637,-0.221009184984471
92.9234442463616,-0.221306111993763
92.9424421812385,-0.222783674905862
93.0124367580591,-0.228215134580637
93.0459225323622,-0.230805947086159
93.0497391864418,-0.231107865686965
93.0996448549159,-0.235112479021339
93.1709721285547,-0.240818339396026
93.1743252513949,-0.24109234861398
93.2111178762015,-0.244144642292472
93.2820880302328,-0.250017290288537
93.2976851471831,-0.251306482315284
93.3124401145403,-0.252573225398857
93.3788327203712,-0.258263247035415
93.4175916299399,-0.261576437606381
93.4224258819726,-0.261990308855169
93.4363698734294,-0.263229411375211
93.5018147588061,-0.269035398172199
93.5391392958217,-0.272338525450614
93.5482072612991,-0.273144513303983
93.5749227087648,-0.275602525475182
93.6443763737153,-0.28197944887533
93.6636961946596,-0.283749397229414
93.6715364719512,-0.284467132330826
93.6759069593256,-0.284882722848441
93.7306251297103,-0.290095729048228
93.7905630509084,-0.295790550057596
93.7975216940837,-0.296453639390819
93.814799290176,-0.298161490402237
93.880887728932,-0.304682063235472
93.9165274581846,-0.308189204356165
93.9215838239429,-0.308686189965035
93.9244813641011,-0.309007406370453
93.968845756088,-0.313934238622461
94.0342559065592,-0.321193864055001
94.0996922392676,-0.328445766292656
94.1651569658413,-0.335684065820185
94.2306484764359,-0.34290234663414
94.2961700493795,-0.35009462821633
94.3617207648811,-0.357254374648281
94.4273052190179,-0.36437556987701
94.4929232253826,-0.371451603859441
94.5456687985368,-0.377099678968522
94.5467155387509,-0.377230077070273
94.570145297159,-0.380372471638721
94.6307287216103,-0.388484748148168
94.6912359850329,-0.396562074830728
94.751690848526,-0.404600298040854
94.8120901527194,-0.41259156591604
94.8724398368245,-0.420529149362417
94.9327381010174,-0.428405227038658
94.9929913214076,-0.436212990691985
95.0531989199005,-0.443944681496108
95.1133678569646,-0.45159347993428
95.1637462501567,-0.457932027518088
95.1686463747078,-0.458545172809453
95.1712932249127,-0.458906840299064
95.1897455074793,-0.461874447137698
95.2449582655938,-0.47071990859103
95.3000520232789,-0.479488379162859
95.3550345422932,-0.488172584903401
95.4099167856637,-0.496765692837427
95.464693394089,-0.505258281661137
95.5193755730926,-0.513643502976045
95.5739592359582,-0.521912156009275
95.6284556555909,-0.530057400624886
95.6828621143243,-0.538070323156612
95.7371899833077,-0.545944145663562
95.7820159496878,-0.55233853289777
95.7885957414575,-0.553269016877497
95.7937117194953,-0.553991027645184
95.7947158479721,-0.554132587452633
95.7956875862424,-0.554310005990269
95.8213825690774,-0.559148525361789
95.8709362418768,-0.568398840201912
95.9203539653148,-0.577509048505459
95.9696283173984,-0.586468560206159
96.0187741468037,-0.595270936354329
96.0677852535377,-0.603906024033644
96.1166763063565,-0.612367474716688
96.1654421103888,-0.62064557895122
96.2140971372407,-0.628734118509241
96.2626374870974,-0.636623915943614
96.3110772941455,-0.644308898500092
96.3594141090591,-0.651780473749364
96.407661559929,-0.659032724554825
96.4154358485027,-0.660181488483414
96.4209931214669,-0.661064036373878
96.4386391854968,-0.664296338139959
96.4840580948091,-0.672476485360675
96.5073719376437,-0.676594971358847
96.509384079575,-0.676953822676188
96.5217227009267,-0.679228394316638
96.5657246818764,-0.687208060461405
96.5908906557269,-0.691676601867418
96.5980182838179,-0.692929283815763
96.6010075065514,-0.693480683940498
96.6358780605109,-0.699868408226207
96.6725987892776,-0.706439247252223
96.6814792110029,-0.708003684939724
96.6874619513729,-0.709052149523174
96.6887813136105,-0.709293202975017
96.7131178332176,-0.713767526286622
96.7560010435881,-0.721465756135788
96.7763853763281,-0.725039591346275
96.7787550020854,-0.725460204657368
96.7866085217423,-0.726868198923707
96.7931404576974,-0.728039807948782
96.7954496465202,-0.728452835911701
96.8016582741344,-0.7295659754728
96.8059737346353,-0.730338550579378
96.8130533272358,-0.731604987132337
96.8191079335449,-0.732688135279358
96.8216215838561,-0.733137663105473
96.8233209629294,-0.733168810556253
96.8548380293796,-0.733254523780149
96.9085777728526,-0.733578519075615
96.9643052068245,-0.734130653346274
97.0226801634435,-0.734919998712498
97.084245892158,-0.735959470508577
97.150865007427,-0.737292988616498
97.2259995248776,-0.739018732125429
97.3161688642693,-0.741343418784136
97.3953848773702,-0.743564305592896
97.4632735332995,-0.745567241807702
97.5268693770369,-0.747503805554277
97.5875149768071,-0.749386904252679
97.646196203873,-0.751227716289885
97.70322082471,-0.753021097522266
97.7590021066202,-0.754768072083152
97.8136509067498,-0.756462113049821
97.8674011044697,-0.758101906790764
97.9202982801275,-0.759681386961625
97.9724955633324,-0.76119855007676
98.024011168448,-0.762648066681263
98.0749552699561,-0.764027781365914
98.1253324118028,-0.765333070503854
98.1752267860321,-0.766561814286733
98.2246362523251,-0.767710042489534
98.2736281097428,-0.768775746919264
98.3221963689126,-0.769755528215521
98.3703964380806,-0.77064751423007
98.4182201851099,-0.771448812906284
98.4657149875496,-0.772157707547598
98.5128710230684,-0.772771749937775
98.559729459438,-0.773289372006811
98.6062802215343,-0.773708536189475
98.6525592816857,-0.774027811069918
98.6985565168857,-0.774245526640535
98.7443038438348,-0.774360383959951
98.7897912246578,-0.774371044934706
98.8350474693254,-0.774276336410023
98.8800623516228,-0.774075223118264
98.9248623252978,-0.773766649716946
98.9694371735106,-0.773349860289258
99.0138113587342,-0.772823907905537
99.0579752275997,-0.772188287485866
99.1019508920114,-0.771442160371257
99.1457291968591,-0.770585252445782
99.1893305297408,-0.769616825655694
99.2327464700756,-0.768536810227755
99.2759959459161,-0.767344560295375
99.3190700410564,-0.766040225774871
99.3619868002503,-0.764623241811423
99.4047384809726,-0.763093914145109
99.4473412060826,-0.761451787991123
99.4897877996968,-0.7596973278299
99.5320937249864,-0.757830147112274
99.5742511424032,-0.755850908763203
99.6162751588175,-0.753759282886197
99.6581583351373,-0.751556077031058
99.6999152666911,-0.749241017872381
99.7415393672288,-0.746815016037603
99.7830436767015,-0.744277912118731
99.8244214002922,-0.741630775915793
99.8656853691217,-0.738873493575098
99.9068293509411,-0.736007236794623
99.9478653096381,-0.733031977494626
99.9887875843806,-0.729948977461078


==> Tikz_data/IDM_m1_acc.csv <==
0,-0.73
3,-0.73
3.3,-0.73
3.6,-0.73
3.9,-0.73
4.2,-0.73
4.5,-0.73
4.6959005550265,-0.73
4.79199644415216,-0.670394141801495
4.87109137333207,-0.559182069994811
4.95018630251197,-0.460710338609785
5.02928123169188,-0.351497287270025
5.20816322610422,-0.135971837895312
5.38704522051657,0.0210046653728459
5.56592721492891,0.165271872857717
5.74480920934126,0.270991169223555
6.0202836243862,0.394572210915445
6.29575803943115,0.483958193533365
6.57123245447609,0.546940001870537
6.84670686952103,0.591712966482577
7.12218128456598,0.624214236847378
7.57888019474262,0.660173250882142
8.03557910491927,0.682398421698703
8.49227801509592,0.696604189358665
8.94897692527257,0.705947290348188
9.40567583544922,0.711993824627428
10.1703684228969,0.718013941729935
10.9350610103446,0.721451566053437
11.0115302690893,0.721711330119125
11.0879995278341,0.721959431303863
11.1644687865789,0.722196557486557
11.2409380453236,0.722423346569875
11.264196768058,0.722490367389448
11.2874554907925,0.722556502856927
11.2979791430549,0.722590231661839
11.3011675836929,0.722612879960873
11.3043560243308,0.722635411497955
11.3075444649688,0.722657826199628
11.3107329056068,0.722680124684083
11.3139213462448,0.722702307637909
11.3221365992384,0.722758934907148
11.3303518522319,0.722814807525813
11.3385671052255,0.722869933719766
11.3467823582191,0.722924321399502
11.3549976112126,0.722977978265151
11.3909347084646,0.723204285267413
11.4268718057166,0.723417297286774
11.4628089029686,0.723617463831765
11.4987460002206,0.723805130216752
11.7121507680049,0.724668629601009
11.9255555357892,0.725071198141189
12.1389603035734,0.724881368196638
12.3523650713577,0.72386501136315
12.9042355923718,0.714902579579689
13.4561061133859,0.690523270324155
14.0079766343999,0.642890657416115
14.559847155414,0.568426718520385
15.1619710576451,0.462085480215816
15.7640949598762,0.346408649034417
16.3662188621074,0.240699721770851
16.9683427643385,0.152050979080725
17.5704666665697,0.0881626316436206
18.3292045993844,0.0354283255248519
19.0879425321991,0.00114500202261743
19.8466804650138,-0.0234485781544977
20.6054183978285,-0.0465164136910359
21.3641563306432,-0.072978959402552
22.3617815063026,-0.0798901079942093
23.359406681962,-0.097875769151104
24.3570318576214,-0.133668148660892
25.1470658682393,-0.179044032648601
25.9370998788572,-0.240479134363922
26.7271338894751,-0.317463579518121
27.517167900093,-0.401316607132724
28.4640064075429,-0.48553517785488
28.9747467679173,-0.473076462973956
29.1465634973441,-0.423505063668524
29.3183802267709,-0.368081125092354
29.4901969561977,-0.320892572937241
29.6620136856244,-0.267309037258428
29.8338304150512,-0.217899032578972
30.2328519743268,-0.0977399184928898
30.6318735336025,0.0227955873863075
31.0308950928781,0.132043199540707
31.4299166521537,0.226238805198417
31.8289382114293,0.305014341440964
32.3748079179348,0.386216775423326
32.9206776244402,0.438328632821808
33.4665473309457,0.462369290307354
34.0124170374511,0.456923331595518
34.5582867439566,0.383916236435091
35.1139838743506,0.303891440044365
35.6696810047446,0.231180571499128
36.2253781351386,0.171864624118197
36.7810752655327,0.12648364090157
37.3367723959267,0.0930848385083351
38.4205806017308,0.0542979179462624
39.5043888075348,0.0349756323721826
40.5881970133389,0.0243410312953129
41.672005219143,0.00549903702235678
42.7558134249471,-0.0549407185479147
43.8396216307511,-0.111818254540663
45.1005944758358,-0.205995508105833
46.0455544080449,-0.334784026853078
46.990514340254,-0.473081761567878
47.2911501476958,-0.482201232125479
47.5917859551375,-0.492975158035524
47.8924217625793,-0.504355710681438
48.193057570021,-0.51330468002087
48.4936933774628,-0.517077326339268
49.0543404571636,-0.505662587822087
49.6149875368644,-0.466355829469149
50.1756346165652,-0.403937988032564
50.736281696266,-0.32832730567364
51.1671353660582,-0.268299095523835
51.5979890358504,-0.210788389455335
52.0288427056426,-0.158599768381632
52.4596963754348,-0.113550007980158
52.890550045227,-0.0764737904920948
53.3214037150192,-0.047362932659048
53.3372358318414,-0.0468374253568941
53.3530679486636,-0.046837741735835
53.3689000654857,-0.0468369062503378
53.3847321823079,-0.0468365634236069
53.4005642991301,-0.0468366467858434
53.4456799764851,-0.0468366400292059
53.49079565384,-0.0468367342611873
53.5359113311949,-0.0468367827030562
53.5810270085498,-0.046836796700354
53.9143777769886,-0.046836944024705
54.0201943903704,-0.0462264556106359
54.094720329524,-0.0424741015007895
54.1692462686777,-0.035830493633696
54.2269409088277,-0.0276639667845365
54.2846355489778,-0.0161791086259556
54.3423301891279,-0.00495329677152832
54.400024829278,0.00602106744941396
54.4843582471126,0.0256401098195484
54.5471509993911,0.0441555397236524
54.6099437516696,0.0619505282394038
54.6727365039482,0.0790623182634292
54.7355292562267,0.100246570594178
54.7983220085053,0.122021394008531
54.8677414440742,0.144805337143731
54.9249769874154,0.162640856175606
54.9822125307566,0.178037957029158
55.0394480740978,0.192275997902753
55.096683617439,0.205302640761604
55.1539191607802,0.217253654580113
55.2692339000494,0.243581991715971
55.3845486393187,0.269273355315136
55.4998633785879,0.293935713665068
55.6151781178572,0.317468105195795
55.7304928571264,0.339822642793775
55.9929968591912,0.386092053310554
56.2555008612561,0.430162292418827
56.5180048633209,0.464793051942669
56.7805088653858,0.491863430215037
57.0430128674506,0.518160608320585
57.4309158973996,0.545426208969687
57.8188189273486,0.5643022961945
58.2067219572976,0.574592368585501
58.5946249872466,0.572702345562852
58.9825280171956,0.560620517431366
59.531331868902,0.500398222046883
60.0801357206084,0.414257527173272
60.6289395723148,0.323951108477218
61.1777434240213,0.241981020026784
61.7265472757277,0.175216532316755
62.3865068403233,0.116425444661703
63.0464664049189,0.0775453792018587
63.7064259695145,0.0526311861339046
64.3663855341101,0.0367732258613452
65.0263450987056,0.0267362573855127
66.0083521380812,0.0183178008295197
66.9903591774568,-0.00570735585453942
67.9723662168323,-0.0520108446880549
68.9543732562079,-0.0959489799106761
69.9363802955834,-0.156728804976654
71.0994672619278,-0.28441663868928
72.2625542282722,-0.440725590173754
72.6183335448629,-0.456909503389951
72.9741128614537,-0.475224643072719
73.3298921780444,-0.493535355613583
73.6856714946352,-0.507398444883281
74.0414508112259,-0.512899784007784
74.6068338619978,-0.499816424364539
75.1722169127698,-0.45768929043266
75.7375999635417,-0.392703520009372
76.3029830143136,-0.315618323110849
76.7240408099927,-0.257288176111122
77.1450986056718,-0.201913359176962
77.5661564013509,-0.151928948510697
77.9872141970299,-0.108893180986925
78.408271992709,-0.0734895072746216
78.714322233932,-0.0525889399023346
78.7746503017598,-0.0489258958459778
78.813821111437,-0.0469255935958164
78.8279178389825,-0.046925416014923
78.8420145665281,-0.0469248305098426
78.8561112940736,-0.0469246738834894
78.8702080216191,-0.0469247731336647
78.8843047491647,-0.0469248725391055
78.930040731933,-0.0469256478223555
78.9757767147013,-0.0469257428741849
79.0215126974696,-0.046925457297953
79.0672486802379,-0.0469252410301903
79.1129846630062,-0.0469160566493911
79.1572768661066,-0.0461611490250189
79.201569069207,-0.0442842770541875
79.2458612723074,-0.0413429264925496
79.2901534754079,-0.0360512458703029
79.3402310343915,-0.0301050434648386
79.3903085933751,-0.0238454654845506
79.4403861523587,-0.0142077595166768
79.4904637113423,-0.00475370213341931
79.5405412703259,0.00570547912618296
79.6193189401922,0.0254750002333444
79.6980966100585,0.0467803588843373
79.7768742799248,0.0699485054577321
79.8374177790384,0.0933526995918569
79.8979612781521,0.119886023327976
79.9232061197561,0.130461861074974
79.9484509613601,0.140627903053697
79.9565548244877,0.143065539502016
79.9646586876153,0.145470218886234
79.9727625507429,0.147842532476519
79.9808664138705,0.150183056972342
80.0111991176242,0.158671810983574
80.0415318213779,0.166752030534854
80.0718645251315,0.174449995628409
80.1021972288852,0.181789951556426
80.2244089070816,0.208156967059174
80.3466205852781,0.230233900954105
80.4688322634745,0.248897587074379
80.591043941671,0.28044095859619
80.7132556198674,0.310715492452707
80.954018122634,0.356207886183056
81.1411222754465,0.382148990223823
81.3282264282591,0.414572477266246
81.5153305810716,0.443220583999664
81.7024347338841,0.46516097315733
81.9453121265256,0.489587195739538
82.1881895191672,0.515406467986357
82.4310669118087,0.533256761967698
82.6739443044503,0.54711684341948
83.4742924288638,0.572157768949035
84.2746405532773,0.549831640455004
85.0749886776908,0.43550745939635
85.8753368021043,0.30312734042994
86.6756849265178,0.190285600134961
87.2917264255319,0.128709662994337
87.9077679245461,0.0870355349721843
88.5238094235602,0.0600205563196919
89.1398509225744,0.0427453323937405
89.9053403040482,0.0294408065303915
90.670829685522,0.0211956946830204
91.4363190669958,0.0160873579897437
92.2018084484696,-0.0130576469573716
92.9672978299434,-0.0491130869437327
94.1115738035263,-0.100267263425899
95.2558497771092,-0.172944668209798
96.1806932960557,-0.282853958632015
97.1055368150022,-0.418903874332918
97.4166943012088,-0.431092332334573
97.7278517874154,-0.447034411516976
98.039009273622,-0.465991501926131
98.3501667598286,-0.484647026220653
98.6613242460352,-0.499855277945141
99.2626212136589,-0.512969646462096
99.443010303946,-0.509775369478075
99.623399394233,-0.502033630745979
99.8037884845201,-0.491645251788158
100,-0.478948004049451


==> Tikz_data/IDM_m1_acc_inf_v.csv <==
0,-1
1,-1
1.1,-1
1.2,-1
1.3,-1
1.4,-1
1.47440924651647,-0.997723139572356
1.51410039582187,-0.892765792457996
1.55379154512727,-0.795370133904204
1.59348269443266,-0.705234376177197
1.69621611463715,-0.499947569892013
1.79894953484164,-0.328981601730487
1.90168295504613,-0.185345569376963
2.00441637525062,-0.0635526218581184
2.29240616819936,0.193306857373296
2.58039596114811,0.367414854261215
2.86838575409686,0.490715897832171
3.1563755470456,0.581207708070608
3.44436533999435,0.649558047004546
3.75982760754205,0.706854515353252
4.07528987508976,0.751175301097847
4.39075214263746,0.786142576592121
4.70621441018516,0.814229600783971
4.75593382087522,0.8181495661025
4.80565323156529,0.821946754369254
4.85537264225535,0.82562623988708
4.90509205294541,0.829192837494567
4.95481146363548,0.832650612086188
4.96047503362764,0.833037783435842
4.96488261828619,0.832676964145459
4.96929020294474,0.832299267582142
4.97369778760329,0.831918735380598
4.97810537226185,0.831535363258137
4.9825129569204,0.831149154881744
4.99091252805075,0.830405236694467
4.9993120991811,0.829650791441803
5.00771167031144,0.828885581927622
5.01611124144179,0.8281093168733
5.02451081257214,0.827321654846605
5.06895155761388,0.822946946165536
5.11339230265562,0.818156721646423
5.15783304769735,0.812830182745944
5.20227379273909,0.806812149202417
5.31902414384804,0.786296933758676
5.43577449495699,0.755783036675363
5.55252484606594,0.711457929654944
5.66927519717489,0.651138720389103
5.78602554828384,0.575786843338711
5.97085025089618,0.437687180833664
6.15567495350852,0.302496014281308
6.34049965612086,0.193506802797443
6.5253243587332,0.118698858096903
6.71014906134554,0.0720143042071055
6.98403137493751,0.0355163948399855
7.25791368852947,0.0184542247174114
7.53179600212144,0.0100040167020093
7.80567831571341,0.00612679942726085
8.07956062930537,0.00457516098554284
8.51947856969224,0.00400569904700787
8.95939651007911,0.00383279262499059
9.39931445046597,0.00340458397471383
9.83923239085284,0.00317806868427728
10,0.00312195894651168


==> Tikz_data/IDM_m1_acc_negative_v.csv <==
0,-0.777777777777778
0.025,-0.777036763608577
0.05,-0.774537483763207
0.075,-0.770853406897344
0.114952297530421,-0.76196204766538
0.154904595060842,-0.749608201425469
0.194856892591263,-0.728539844751778
0.234809190121684,-0.707424615848332
0.303075657767942,-0.672229877476284
0.3713421254142,-0.619526828819449
0.439608593060459,-0.565956938508348
0.507875060706717,-0.504764529520058
0.652819653441805,-0.36477078870808
0.797764246176894,-0.219925157513121
0.942708838911983,-0.0796020364624099
1.08765343164707,0.048504419641837
1.23259802438216,0.160856122041982
1.41908539395059,0.282568567168815
1.60557276351902,0.381705785918335
1.79206013308745,0.462525659578868
1.97854750265588,0.528783157770874
2.16503487222431,0.583655953877283
2.21673006534406,0.597183475892097
2.26842525846381,0.610062262690931
2.28928824621832,0.615087271931711
2.29495472876043,0.616435664486758
2.30062121130255,0.616975903907726
2.30628769384466,0.616835153864081
2.31195417638677,0.616685867196016
2.31762065892888,0.616528050473033
2.32328714147099,0.616361827820157
2.32975393153733,0.616161945852349
2.33622072160366,0.615951259862663
2.34268751167,0.615729807962862
2.34915430173633,0.615497629943152
2.35562109180266,0.615254764947872
2.39218249495118,0.613682706382579
2.4287438980997,0.611774217577003
2.46530530124822,0.609521581005779
2.50186670439674,0.606913075132047
2.60839288672273,0.597112000548553
2.71491906904873,0.583520633220782
2.82144525137472,0.565357707179133
2.92797143370072,0.541872061116238
3.03449761602671,0.512579694959911
3.25759252893173,0.433134290880161
3.48068744183674,0.337990190430081
3.70378235474176,0.244598256039467
3.92687726764678,0.167728821514107
4.14997218055179,0.111873077958985
4.37306709345681,0.0739079292573843
4.66827948517556,0.0446535804046486
4.96349187689432,0.0296548890212921
5.25870426861308,0.0218734197615442
5.55391666033184,0.018165639129613
5.84912905205059,0.0157669289901281
6.41853930397814,0.0136336327571627
6.98794955590569,0.0117341780394999
7.55735980783324,0.0101541631076913
8.12677005976078,0.00920374811743829
8.69618031168833,0.00850828220434863
9.69618031168833,0.00732538114231263
10,0.00702952578264698


==> Tikz_data/IDM_m1_positions.csv <==
0,5,0
0.1001001001001,5,0
0.2002002002002,5,0
0.3003003003003,5,0
0.4004004004004,5,0
0.500500500500501,5,0
0.600600600600601,5,0
0.700700700700701,5,0
0.800800800800801,5,0
0.900900900900901,5,0
1.001001001001,5,0
1.1011011011011,5,0
1.2012012012012,5,0
1.3013013013013,5,0
1.4014014014014,5,0
1.5015015015015,5,0
1.6016016016016,5,0
1.7017017017017,5,0
1.8018018018018,5,0
1.9019019019019,5,0
2.002002002002,5,0
2.1021021021021,5,0
2.2022022022022,5,0
2.3023023023023,5,0
2.4024024024024,5,0
2.5025025025025,5,0
2.6026026026026,5,0
2.7027027027027,5,0
2.8028028028028,5,0
2.9029029029029,5,0
3.003003003003,5,0
3.1031031031031,5,0
3.2032032032032,5,0
3.3033033033033,5,0
3.4034034034034,5,0
3.5035035035035,5,0
3.6036036036036,5,0
3.7037037037037,5,0
3.8038038038038,5.00354261461279,0
3.9039039039039,5.01439140907673,0
4.004004004004,5.03237743094934,0
4.1041041041041,5.05750068023061,0
4.2042042042042,5.09870251185705,0
4.3043043043043,5.14501884389286,0
4.4044044044044,5.19133517592867,0
4.5045045045045,5.23765150796448,0
4.6046046046046,5.29948658441714,0
4.7047047047047,5.37668047114313,0
4.8048048048048,5.45387435786912,0
4.9049049049049,5.53106824459511,0
5.00500500500501,5.61694623281358,0
5.10510510510511,5.72501767422975,0
5.20520520520521,5.83308911564593,0
5.30530530530531,5.9411605570621,0
5.40540540540541,6.05108145704637,0
5.50550550550551,6.19003045315272,0
5.60560560560561,6.32897944925908,0
5.70570570570571,6.46792844536544,0
5.80580580580581,6.60687744147179,0
5.90590590590591,6.76524571532857,0
6.00600600600601,6.92735287745256,0
6.10610610610611,7.10069756401241,0
6.20620620620621,7.27824350348149,0
6.30630630630631,7.46531830665534,0
6.40640640640641,7.65830302346951,0
6.50650650650651,7.85910794325735,0
6.60660660660661,8.06753143741662,0
6.70670670670671,8.28206647381845,0
6.80680680680681,8.50592874532281,0
6.90690690690691,8.73419389833864,0
7.00700700700701,8.97349494718809,0
7.10710710710711,9.21549021681792,0
7.20720720720721,9.47023004301246,0
7.30730730730731,9.72595542925628,0
7.40740740740741,9.99613403279591,0
7.50750750750751,10.2663126363355,0
7.60760760760761,10.5475279973726,0
7.70770770770771,10.83621635707,0
7.80780780780781,11.132196940257,0
7.90790790790791,11.4354697469339,0
8.00800800800801,11.7460347771005,0
8.10810810810811,12.0638920307569,0
8.20820820820821,12.3890415079031,0
8.30830830830831,12.7214832085391,0
8.40840840840841,13.0602320034474,0
8.50850850850851,13.4073649423586,0
8.60860860860861,13.7617901047596,0
8.70870870870871,14.1235074906503,0
8.80880880880881,14.4922747213275,0
8.90890890890891,14.8675913267389,0
9.00900900900901,15.2437721551158,0
9.10910910910911,15.6199529834928,0
9.20920920920921,15.9961338118697,0
9.30930930930931,16.3723146402467,0
9.40940940940941,16.7484954686236,0
9.50950950950951,17.1246762970006,0
9.60960960960961,17.5008571253775,0
9.70970970970971,17.8770379537545,0
9.80980980980981,18.2532187821314,0
9.90990990990991,18.6293996105083,0
10.01001001001,19.0055804388853,0
10.1101101101101,19.3817612672622,0
10.2102102102102,19.7579420956392,0
10.3103103103103,20.1341229240161,0
10.4104104104104,20.5103037523931,0
10.5105105105105,20.88648458077,0
10.6106106106106,21.262665409147,0
10.7107107107107,21.6388462375239,0
10.8108108108108,22.0150270659009,0
10.9109109109109,22.3912078942778,0
11.011011011011,22.7673887226548,0
11.1111111111111,23.1435695510317,0
11.2112112112112,23.5197503794087,0
11.3113113113113,23.8959312077856,7.6802565392655e-05
11.4114114114114,24.2721120361626,0.00484584702632457
11.5115115115115,24.6482928645395,0.017561549942361
11.6116116116116,25.0244736929165,0.039901205995011
11.7117117117117,25.4006545212934,0.0622408620476609
11.8118118118118,25.7768353496704,0.0999896871089936
11.9119119119119,26.1530161780473,0.137806397197082
12.012012012012,26.5291970064242,0.188996090668207
12.1121121121121,26.9053778348012,0.242296163411838
12.2122122122122,27.2815586631781,0.306922353574697
12.3123123123123,27.6577394915551,0.375699777127045
12.4124124124124,28.033920319932,0.46100795709863
12.5125125125125,28.410101148309,0.557342477155713
12.6126126126126,28.7862819766859,0.653676997212793
12.7127127127127,29.1624628050629,0.750011517269874
12.8128128128128,29.5386436334398,0.846346037326955
12.9129129129129,29.9148244618168,0.946074699322585
13.013013013013,30.2910052901937,1.08156346592304
13.1131131131131,30.6671861185707,1.21705223252349
13.2132132132132,31.0433669469476,1.35254099912394
13.3133133133133,31.4195477753246,1.48802976572439
13.4134134134134,31.7957286037015,1.62351853232484
13.5135135135135,32.1719094320785,1.78058204811876
13.6136136136136,32.5480902604554,1.95369026010601
13.7137137137137,32.9242710888324,2.12679847209325
13.8138138138138,33.3004519172093,2.2999066840805
13.9139139139139,33.6766327455863,2.47301489606775
14.014014014014,34.0528135739632,2.64822250342354
14.1141141141141,34.4289944023402,2.85613881097095
14.2142142142142,34.8051752307171,3.06405511851836
14.3143143143143,35.1813560590941,3.27197142606577
14.4144144144144,35.557536887471,3.47988773361319
14.5145145145145,35.9337177158479,3.6878040411606
14.6146146146146,36.3098985442249,3.91355619115532
14.7147147147147,36.6860793726018,4.15407159386622
14.8148148148148,37.0622602009788,4.39458699657713
14.9149149149149,37.4384410293557,4.63510239928803
15.015015015015,37.8146218577327,4.87561780199894
15.1151151151151,38.1908026861096,5.11613320470984
15.2152152152152,38.5669835144866,5.37167123553483
15.3153153153153,38.9431643428635,5.64042948490935
15.4154154154154,39.3193451712405,5.90918773428388
15.5155155155155,39.6955259996174,6.1779459836584
15.6156156156156,40.0717068279944,6.44670423303292
15.7157157157157,40.4478876563713,6.71546248240744
15.8158158158158,40.8240684847483,6.99529442575968
15.9159159159159,41.2002493131252,7.28548460729214
16.016016016016,41.5764301415022,7.57567478882461
16.1161161161161,41.9526109698791,7.86586497035707
16.2162162162162,42.3287917982561,8.15605515188953
16.3163163163163,42.7043624458962,8.44624533342199
16.4164164164164,43.0737926181643,8.74385358947456
16.5165165165165,43.4360358289605,9.04883632439401
16.6166166166166,43.7857970267326,9.35381905931346
16.7167167167167,44.1348290376781,9.65880179423292
16.8168168168168,44.4755631944281,9.96378452915237
16.9169169169169,44.8064959937627,10.2687672640718
17.017017017017,45.1374287930974,10.578238189723
17.1171171171171,45.4505505726634,10.8924510271461
17.2172172172172,45.7633841603872,11.2066638645692
17.3173173173173,46.0669927743802,11.5208767019922
17.4174174174174,46.3617271504931,11.8350895394153
17.5175175175175,46.6559823308363,12.1493023768384
17.6176176176176,46.937142298241,12.4661918182856
17.7177177177177,47.2110797075033,12.7860870083396
17.8178178178178,47.4781140224696,13.1059821983936
17.9179179179179,47.7382452431399,13.4258773884476
18.018018018018,47.9914733695142,13.7457725785016
18.1181181181181,48.2364349136972,14.0656677685556
18.2182182182182,48.4737103399701,14.3855629586096
18.3183183183183,48.704082671947,14.7054581486636
18.4184184184184,48.927551909628,15.0273905385481
18.5185185185185,49.1416248862496,15.349571516938
18.6186186186186,49.3322887955999,15.671752495328
18.7187187187187,49.5229527049502,15.9939334737179
18.8188188188188,49.7136166143005,16.3161144521078
18.9189189189189,49.9042805236509,16.6382954304978
19.019019019019,50.0949444330012,16.9604764088877
19.1191191191191,50.2856083423515,17.2826620201631
19.2192192192192,50.4332060644755,17.6048578735713
19.3193193193193,50.5786219447986,17.9270537269794
19.4194194194194,50.7240378251217,18.2492495803876
19.5195195195195,50.8694537054448,18.5714454337958
19.6196196196196,51.0148695857679,18.893641287204
19.7197197197197,51.160285466091,19.2158371406122
19.8198198198198,51.2710499178971,19.5380329940203
19.9199199199199,51.371217769193,19.8588312164223
20.02002002002,51.4713856204889,20.1791168562195
20.1201201201201,51.5715534717848,20.4994024960167
20.2202202202202,51.6717213230807,20.8196881358138
20.3203203203203,51.7718891743766,21.139973775611
20.4204204204204,51.8458203558648,21.4602594154082
20.5205205205205,51.9007401781335,21.7805450552053
20.6206206206206,51.9556600004022,22.1002995203097
20.7207207207207,52.0105798226709,22.4170876031606
20.8208208208208,52.0654996449396,22.7338756860116
20.9209209209209,52.1204194672083,23.0506637688626
21.021021021021,52.1655289150469,23.3674518517135
21.1211211211211,52.1913640671113,23.6842399345645
21.2212212212212,52.209863922803,24.0010280174155
21.3213213213213,52.2211190565747,24.3178161002664
21.4214214214214,52.2250022222161,24.6311509711633
21.5215215215215,52.2250047974862,24.9419027960153
21.6216216216216,52.2250047975096,25.2526546208673
21.7217217217217,52.2250047975331,25.5634064457193
21.8218218218218,52.2250047975565,25.8741582705713
21.9219219219219,52.2250047975799,26.1849100954233
22.022022022022,52.2250047976033,26.4956619202753
22.1221221221221,52.2250047976267,26.8064137451274
22.2222222222222,52.2250047976501,27.1171655699794
22.3223223223223,52.2250047976735,27.4279173948314
22.4224224224224,52.2250047976969,27.7336831275738
22.5225225225225,52.2250047977203,28.0362043986808
22.6226226226226,52.2250047977437,28.3387256697878
22.7227227227227,52.2250047977671,28.6412469408947
22.8228228228228,52.2250047977905,28.9437682120017
22.9229229229229,52.2250047978139,29.2462894831086
23.023023023023,52.2250047978373,29.5488107542156
23.1231231231231,52.2250047978607,29.8513320253225
23.2232232232232,52.2250047978841,30.1538532964295
23.3233233233233,52.2250047979076,30.4563745675364
23.4234234234234,52.225004797931,30.7521285972477
23.5235235235235,52.2250047979544,31.0440682372744
23.6236236236236,52.2250047979778,31.336007877301
23.7237237237237,52.2250047980012,31.6279475173277
23.8238238238238,52.2250047980246,31.9198871573543
23.9239239239239,52.225004798048,32.2118267973809
24.024024024024,52.2250047980714,32.5037664374076
24.1241241241241,52.2250047980948,32.7957060774342
24.2242242242242,52.2250047981182,33.0876457174609
24.3243243243243,52.2250047981416,33.3795853574875
24.4244244244244,52.225004798165,33.6633083411994
24.5245245245245,52.2250047981884,33.9430435474343
24.6246246246246,52.2250047982118,34.2227787536692
24.7247247247247,52.2250047982352,34.5025139599042
24.8248248248248,52.2250047982587,34.7822491661391
24.9249249249249,52.2250047982821,35.061984372374
25.025025025025,52.2250047983055,35.341719578609
25.1251251251251,52.2250047983289,35.6214547848439
25.2252252252252,52.2250047983523,35.8896897308671
25.3253253253253,52.2250047983757,36.1546963461468
25.4254254254254,52.2250047983991,36.4197029614265
25.5255255255255,52.2250047984225,36.6847095767062
25.6256256256256,52.2250047984459,36.9497161919859
25.7257257257257,52.2250047984693,37.2147228072655
25.8258258258258,52.2250047984927,37.4797294225452
25.9259259259259,52.2250047985161,37.7447360378249
26.026026026026,52.2250047985395,37.9924083189981
26.1261261261261,52.2250047985629,38.2379024665225
26.2262262262262,52.2250047985863,38.483396614047
26.3263263263263,52.2250047986097,38.7288907615714
26.4264264264264,52.2250047986331,38.9743849090959
26.5265265265265,52.2250047986565,39.2198790566203
26.6266266266266,52.22500479868,39.4653732041448
26.7267267267267,52.2250047987034,39.7108673516692
26.8268268268268,52.2250047987268,39.9311130960304
26.9269269269269,52.2250047987502,40.1512557216601
27.027027027027,52.2250047987736,40.3713983472899
27.1271271271271,52.225004798797,40.5915409729197
27.2272272272272,52.2250047988204,40.8116835985495
27.3273273273273,52.2250047988438,41.0318262241793
27.4274274274274,52.2250047988672,41.2519688498091
27.5275275275275,52.2250047988906,41.468550052457
27.6276276276276,52.225004798914,41.6542803597634
27.7277277277277,52.2250047989374,41.8400106670699
27.8278278278278,52.2250047989608,42.0257409743763
27.9279279279279,52.2250047989842,42.2114712816828
28.028028028028,52.2250047990076,42.3972015889892
28.1281281281281,52.225004799031,42.5829318962957
28.2282282282282,52.2250047990544,42.7686622036021
28.3283283283283,52.2250047990779,42.9543925109086
28.4284284284284,52.2250047991013,43.140122818215
28.5285285285285,52.2250047991247,43.3043804346986
28.6286286286286,52.2250047991481,43.4567978491871
28.7287287287287,52.2250047991715,43.6092152636755
28.8288288288288,52.2250047991949,43.7616326781639
28.9289289289289,52.2281004784852,43.9140500926523
29.029029029029,52.2381567673565,44.0575873121752
29.1291291291291,52.2553192266578,44.1936290564769
29.2292292292292,52.2842498286713,44.323580510019
29.3293293293293,52.3223102821953,44.451542557216
29.4294294294294,52.3603707357192,44.5737646673247
29.5295295295295,52.3984311892431,44.6938274510636
29.6296296296296,52.4601249926018,44.8105541468768
29.7297297297297,52.5235590817927,44.924173427207
29.8298298298298,52.5869931709836,45.0363066384921
29.9299299299299,52.662163107694,45.14312652621
30.03003003003,52.7509708325519,45.2497252223457
30.1301301301301,52.8397785574098,45.3563239184814
30.2302302302302,52.9285862822678,45.462922614617
30.3303303303303,53.0426059879968,45.5657492529675
30.4304304304304,53.1567873485217,45.6684744393585
30.5305305305305,53.2709687090466,45.7711996257495
30.6306306306306,53.3951359284884,45.8739248121405
30.7307307307307,53.5283475157636,45.9774287970054
30.8308308308308,53.6715853756546,46.0809425734784
30.9309309309309,53.8181922688835,46.1844563499515
31.031031031031,53.9767774918257,46.2879771185677
31.1311311311311,54.139440236226,46.3966396646851
31.2312312312312,54.3107122770017,46.5053022108025
31.3313313313313,54.4894308725735,46.6139647569199
31.4314314314314,54.6733897311826,46.7227632180004
31.5315315315315,54.8681641779258,46.8404073376115
31.6316316316316,55.0663076580069,46.9580514572226
31.7317317317317,55.2756401522831,47.0756955768337
31.8318318318318,55.4898394835356,47.1937630488053
31.9319319319319,55.7118587956453,47.3260523560262
32.032032032032,55.9400550104906,47.4583416632471
32.1321321321321,56.1765496294671,47.590630970468
32.2322322322322,56.4205312169385,47.7229202776888
32.3323323323323,56.6722394287519,47.8552095849097
32.4324324324324,56.9311333078165,47.9995752811183
32.5325325325325,57.1972128541323,48.1528426001638
32.6326326326326,57.4704780676993,48.3061099192093
32.7327327327327,57.7506818091011,48.4593772382548
32.8328328328328,58.0385289217542,48.6126445573002
32.9329329329329,58.33390968116,48.7688306421671
33.033033033033,58.6380874748202,48.9459381404348
33.1331331331331,58.9505003639936,49.1230456387024
33.2332332332332,59.264093649955,49.3001531369701
33.3333333333333,59.5923650614202,49.4772606352378
33.4334334334334,59.9206364728854,49.6543681335054
33.5335335335335,60.2632816568752,49.848272035959
33.6336336336336,60.6074115906323,50.050479057343
33.7337337337337,60.9632501503585,50.2526860787271
33.8338338338338,61.3232386064074,50.4548931001111
33.9339339339339,61.6889632242703,50.6571001214951
34.034034034034,62.0639744558887,50.8645489215172
34.1341341341341,62.4401552842982,51.0910286287185
34.2342342342342,62.8163361127078,51.3175083359198
34.3343343343343,63.1925169411173,51.5439880431211
34.4344344344344,63.5686977695269,51.7704677503224
34.5345345345345,63.9448785979364,51.9969474575237
34.6346346346346,64.321059426346,52.2398139521978
34.7347347347347,64.6972402547555,52.4877784581511
34.8348348348348,65.0734210831651,52.7357429641044
34.9349349349349,65.4496019115746,52.9837074700576
35.035035035035,65.8257827399842,53.2316719760109
35.1351351351351,66.2019635683937,53.4833156768544
35.2352352352352,66.5781443968033,53.7486922785007
35.3353353353353,66.9543252252128,54.0140688801469
35.4354354354354,67.3305060536224,54.2794454817931
35.5355355355355,67.7066868820319,54.5448220834393
35.6356356356356,68.0828677104415,54.8101986850855
35.7357357357357,68.459048538851,55.0842207934188
35.8358358358358,68.8352293672606,55.3626988954695
35.9359359359359,69.2114101956701,55.6411769975201
36.036036036036,69.5875910240797,55.9196550995708
36.1361361361361,69.9637718524892,56.1981332016214
36.2362362362362,70.3399526808988,56.4776486018207
36.3363363363363,70.7161335093083,56.7656894853904
36.4364364364364,71.0923143377179,57.0537303689601
36.5365365365365,71.4684951661274,57.3417712525297
36.6366366366366,71.844675994537,57.6298121360994
36.7367367367367,72.2208568229465,57.9178530196691
36.8368368368368,72.5970376513561,58.2097762990396
36.9369369369369,72.9732184797656,58.5047866456139
37.037037037037,73.3493993081752,58.7997969921883
37.1371371371371,73.7255801365847,59.0948073387626
37.2372372372372,74.1017609649943,59.389817685337
37.3373373373373,74.4779417934038,59.6848691659584
37.4374374374374,74.8541226218134,59.9871679182964
37.5375375375375,75.2303034502229,60.2894666706344
37.6376376376376,75.6064842786325,60.5917654229724
37.7377377377377,75.982665107042,60.8940641753103
37.8378378378378,76.3588459354516,61.1963629276483
37.9379379379379,76.7350267638611,61.4986616799863
38.038038038038,77.1112075922707,61.8009604323243
38.1381381381381,77.4873884206802,62.1032591846623
38.2382382382382,77.8635692490897,62.4055579370003
38.3383383383383,78.2397500774993,62.7078566893382
38.4384384384384,78.6159309059089,63.0111836581436
38.5385385385385,78.9921117343184,63.3192459625282
38.6386386386386,79.368292562728,63.6273082669128
38.7387387387387,79.7444733911375,63.9353705712975
38.8388388388388,80.120654219547,64.2434328756821
38.9389389389389,80.4968350479566,64.5514951800668
39.039039039039,80.8730158763662,64.8595574844514
39.1391391391391,81.2491967047757,65.167619788836
39.2392392392392,81.6253775331853,65.4756820932207
39.3393393393393,82.0015583615948,65.7837443976053
39.4394394394394,82.3777391900044,66.09180670199
39.5395395395395,82.7539200184139,66.4010837658989
39.6396396396396,83.1301008468235,66.7126053880001
39.7397397397397,83.506281675233,67.0241270101014
39.8398398398398,83.8824625036426,67.3356486322027
39.9399399399399,84.2586433320521,67.647170254304
40.04004004004,84.6348241604616,67.9586918764053
40.1401401401401,85.0110049888712,68.2702134985065
40.2402402402402,85.3871858172808,68.5817351206078
40.3403403403403,85.7633666456903,68.8932567427091
40.4404404404404,86.1395474740999,69.2047783648103
40.5405405405405,86.5157283025094,69.5162999869116
40.6406406406406,86.8919091309189,69.8289472285903
40.7407407407407,87.2680899593285,70.1426173411406
40.8408408408408,87.6442707877381,70.4562874536909
40.9409409409409,88.0204516161476,70.7699575662412
41.041041041041,88.3966324445572,71.0836276787915
41.1411411411411,88.7728132729667,71.3972977913418
41.2412412412412,89.1489941013763,71.7109679038921
41.3413413413413,89.5251749297858,72.0246380164424
41.4414414414414,89.9009464504105,72.3383081289927
41.5415415415415,90.2708738565943,72.651978241543
41.6416416416416,90.633674605052,72.9656483540933
41.7417417417417,90.9842542818417,73.2789863794226
41.8418418418418,91.3334806461255,73.5921798125683
41.9419419419419,91.675199159927,73.9053732457141
42.042042042042,92.0064558815897,74.2185666788598
42.1421421421421,92.3377126032525,74.5317601120056
42.2422422422422,92.6516981031075,74.8449535451514
42.3423423423423,92.964985182149,75.1581469782971
42.4424424424424,93.2692073106787,75.4713404114429
42.5425425425425,93.5645247470991,75.7845338445886
42.6426426426426,93.8591981741074,76.0977272777344
42.7427427427427,94.141038378562,76.4109207108802
42.8428428428428,94.4155159899218,76.7194905056812
42.9429429429429,94.683060347795,77.0273658903749
43.043043043043,94.9436714521816,77.3352412750685
43.1431431431431,95.1973493030816,77.6431166597622
43.2432432432432,95.4432502222939,77.9509920444558
43.3433433433433,95.6810099983966,78.2588674291495
43.4434434434434,95.9118365210128,78.5667428138431
43.5435435435435,96.1357297901423,78.8746181985368
43.6436436436436,96.3487169265098,79.1824935832304
43.7437437437437,96.5407089178586,79.4903689679241
43.8438438438438,96.7327009092075,79.7976599924087
43.9439439439439,96.9246929005563,80.0916813829691
44.044044044044,97.1166848919052,80.3857027735295
44.1441441441441,97.308676883254,80.67972416409
44.2442442442442,97.4971017654601,80.9737455546504
44.3443443443443,97.6441696502561,81.2677669452108
44.4444444444444,97.7912375350521,81.5617883357712
44.5445445445445,97.9383054198481,81.8558097263317
44.6446446446446,98.0853733046441,82.1498311168921
44.7447447447447,98.2324411894401,82.4438525074525
44.8448448448448,98.3795090742361,82.7378738980129
44.9449449449449,98.4844508323822,83.0318952885733
45.045045045045,98.5865946106253,83.3259166791338
45.1451451451451,98.6887383888684,83.6098032722149
45.2452452452452,98.7908821671115,83.8810529680311
45.3453453453453,98.8930259453547,84.1523026638472
45.4454454454454,98.9951697235978,84.4235523596633
45.5455455455455,99.0615524642367,84.6948020554795
45.6456456456456,99.118772135927,84.9660517512956
45.7457457457457,99.1759918076173,85.2373014471117
45.8458458458458,99.2332114793076,85.5085511429279
45.9459459459459,99.2904311509978,85.779800838744
46.046046046046,99.3476508226881,86.0508965611007
46.1461461461461,99.3885414135311,86.2907964453287
46.2462462462462,99.414596043232,86.5306963295568
46.3463463463463,99.4339164005392,86.7705962137848
46.4464464464464,99.4455710563743,87.0104960980129
46.5465465465465,99.4499746994826,87.2503959822409
46.6466466466466,99.4500096019666,87.490295866469
46.7467467467467,99.4500096020219,87.730195750697
46.8468468468468,99.4500096020772,87.9700956349251
46.9469469469469,99.4500096021324,88.2099955191531
47.047047047047,99.4500096021877,88.4348682012821
47.1471471471471,99.450009602243,88.64816004709
47.2472472472472,99.4500096022983,88.8614518928979
47.3473473473473,99.4500096023536,89.0664843154214
47.4474474474474,99.4500096024089,89.2650642342533
47.5475475475475,99.4500096024642,89.4636441530852
47.6476476476476,99.4500096025195,89.6538292942319
47.7477477477477,99.4500096025748,89.83736638051
47.8478478478478,99.4500096026301,90.0209034667882
47.9479479479479,99.4500096026854,90.1959993794084
48.048048048048,99.4500096027407,90.3643190989161
48.1481481481481,99.450009602796,90.5326388184238
48.2482482482482,99.4500096028513,90.6924740742739
48.3483483483483,99.4500096029066,90.8454054041351
48.4484484484484,99.4500096029618,90.9983367339963
48.5485485485485,99.4500096030172,91.1391714098958
48.6486486486486,99.4500096030724,91.2700286809494
48.7487487487487,99.4500096031277,91.400885952003
48.8488488488488,99.450009603183,91.5317432230566
48.9489489489489,99.4500096032383,91.6626004941102
49.049049049049,99.4500096032936,91.7934577651638
49.1491491491491,99.4500096033489,91.8976821902894
49.2492492492492,99.4500096034042,92.0004201983565
49.3493493493493,99.4500096034595,92.1031582064236
49.4494494494494,99.4500096035148,92.2058962144907
49.5495495495495,99.4500096035701,92.3086342225577
49.6496496496496,99.4500096036254,92.4023270143185
49.7497497497497,99.4500096036807,92.4789435028088
49.8498498498498,99.4500096037359,92.5555599912991
49.9499499499499,99.4500096037912,92.6321764797894
50.0500500500501,99.4500096038465,92.7087929682798
50.1501501501502,99.4500096039018,92.7854094567701
50.2502502502503,99.4500096039571,92.8450393135544
50.3503503503504,99.4500096040124,92.8988675008516
50.4504504504505,99.4500096040677,92.9526956881489
50.5505505505506,99.450009604123,93.006523875446
50.6506506506507,99.4500096041783,93.0603520627433
50.7507507507508,99.4500096042336,93.1117540934677
50.8508508508509,99.4500096042889,93.1487975961784
50.950950950951,99.4500096043442,93.1858410988891
51.0510510510511,99.4500096043995,93.2228846015999
51.1511511511512,99.4500096044548,93.2599281043106
51.2512512512513,99.4500096045101,93.2872152475523
51.3513513513514,99.4500096045654,93.3126484277036
51.4514514514515,99.4500096046206,93.3380816078549
51.5515515515516,99.4500096046759,93.3635147880062
51.6516516516517,99.4500096047312,93.3840699605263
51.7517517517518,99.4500096047865,93.4004039000818
51.8518518518519,99.4500096048418,93.4167378396374
51.951951951952,99.4500096048971,93.4330717791929
52.0520520520521,99.4500096049524,93.4478152755747
52.1521521521522,99.4500096050077,93.4572897578197
52.2522522522523,99.450009605063,93.4667642400647
52.3523523523524,99.4500096051183,93.4762387223097
52.4524524524525,99.4500096051736,93.4857132045547
52.5525525525526,99.4500096052289,93.4906173397094
52.6526526526527,99.4500096052842,93.4951649316232
52.7527527527528,99.4500096053395,93.499712523537
52.8528528528529,99.4500096053948,93.5042601154508
52.952952952953,99.4500096054501,93.5067344507655
53.0530530530531,99.4500096055054,93.5079563451973
53.1531531531532,99.4500096055607,93.5091782396291
53.2532532532533,99.4500096056159,93.5104001340609
53.3533533533534,99.4500096056712,93.5112396929901
53.4534534534535,99.4500096057265,93.511238357323
53.5535535535536,99.4500096057818,93.5112385219852
53.6536536536537,99.4500096058371,93.5112385727301
53.7537537537538,99.4500096058924,93.5112386279898
53.8538538538539,99.4500096059477,93.5112386832496
53.953953953954,99.450009606003,93.5112387706957
54.0540540540541,99.4524944248769,93.511239053116
54.1541541541542,99.4619168446209,93.5112398200715
54.2542542542543,99.4815138964956,93.5112406150212
54.3543543543544,99.5076268160942,93.5112411540498
54.4544544544545,99.5343170838802,93.5112418010634
54.5545545545546,99.5778386165076,93.5112426269826
54.6546546546547,99.6213601491351,93.5112425743878
54.7547547547548,99.6762528154703,93.5112424554198
54.8548548548549,99.7371829611265,93.5112425632829
54.954954954955,99.8028694129824,93.5113885577197
55.0550550550551,99.8812081716673,93.5127343042252
55.1551551551552,99.9595469303522,93.5160300667655
55.2552552552553,100.049548257827,93.5217315162364
55.3553553553554,100.147064815267,93.5298478989795
55.4554554554555,100.251631972344,93.5405501770865
55.5555555555556,100.363249729058,93.5540405103054
55.6556556556557,100.48191808541,93.5705153813199
55.7557557557558,100.608130529924,93.590833185746
55.8558558558559,100.742553792427,93.6160699689351
55.955955955956,100.884027654568,93.6413067521242
56.0560560560561,101.032552116345,93.6729409021873
56.1561561561562,101.194626572477,93.7083328585517
56.2562562562563,101.373064856077,93.7438098126506
56.3563563563564,101.551503139678,93.7904651235809
56.4564564564565,101.729941423278,93.8371204345112
56.5565565565566,101.908379706878,93.8884705562909
56.6566566566567,102.086817990478,93.947316020144
56.7567567567568,102.283683621515,94.0061614839972
56.8568568568569,102.505643437687,94.0748895943116
56.956956956957,102.727603253859,94.1466922281042
57.0570570570571,102.949563070031,94.2208684101247
57.1571571571572,103.171522886203,94.3095885323492
57.2572572572573,103.393482702375,94.3983086545737
57.3573573573574,103.636048726631,94.4870287767982
57.4574574574575,103.901530075374,94.5813573557267
57.5575575575576,104.167011424118,94.6912294779184
57.6576576576577,104.432492772862,94.8011016001102
57.7577577577578,104.697974121606,94.9109737223019
57.8578578578579,104.96345547035,95.0293859127584
57.957957957958,105.251721887823,95.1611557067614
58.0580580580581,105.560724769139,95.2929255007644
58.1581581581582,105.869727650454,95.4246952947674
58.2582582582583,106.17873053177,95.5679251012364
58.3583583583584,106.487733413086,95.7219539315615
58.4584584584585,106.796736294401,95.8759827618867
58.5585585585586,107.120840807796,96.0300115922118
58.6586586586587,107.459138741382,96.1982559806184
58.7587587587588,107.804298693237,96.3745071629586
58.8588588588589,108.157897676174,96.5507583452987
58.958958958959,108.519053780431,96.7270095276388
59.0590590590591,108.885667027683,96.9229093283205
59.1591591591592,109.260357593074,97.1248602609178
59.2592592592593,109.636538421476,97.3268111935151
59.3593593593594,110.012719249879,97.5287621261124
59.4594594594595,110.388900078282,97.7307130587097
59.5595595595596,110.765080906684,97.9404022975522
59.6596596596597,111.141261735087,98.1697945550226
59.7597597597598,111.51744256349,98.399186812493
59.8598598598599,111.893623391892,98.6285790699634
59.95995995996,112.269804220295,98.8579713274338
60.0600600600601,112.645985048697,99.0873635849042
60.1601601601602,113.0221658771,99.3352069017213
60.2602602602603,113.398346705503,99.5876790195181
60.3603603603604,113.774527533905,99.840151137315
60.4604604604605,114.150708362308,100.092623255112
60.5605605605606,114.526889190711,100.345095372909
60.6606606606607,114.903070019113,100.603305297682
60.7607607607608,115.279250847516,100.873883826154
60.8608608608609,115.655431675919,101.144462354627
60.960960960961,116.031612504321,101.415040883099
61.0610610610611,116.407793332724,101.685619411572
61.1611611611612,116.783974161127,101.956197940044
61.2612612612613,117.160154989529,102.23799599833
61.3613613613614,117.536335817932,102.522021666893
61.4614614614615,117.912516646335,102.806047335456
61.5615615615616,118.288697474737,103.090073004019
61.6616616616617,118.66487830314,103.374098672582
61.7617617617618,119.041059131543,103.661814319788
61.8618618618619,119.417239959945,103.95632905899
61.961961961962,119.793420788348,104.250843798191
62.0620620620621,120.169601616751,104.545358537393
62.1621621621622,120.545782445153,104.839873276594
62.2622622622623,120.921963273556,105.134388015796
62.3623623623624,121.298144101959,105.428902754997
62.4624624624625,121.674324930361,105.7292443819
62.5625625625626,122.050505758764,106.031438237218
62.6626626626627,122.426686587167,106.333632092537
62.7627627627628,122.802867415569,106.635825947856
62.8628628628629,123.179048243972,106.938019803174
62.962962962963,123.555229072375,107.240213658493
63.0630630630631,123.931409900777,107.543243767435
63.1631631631632,124.30759072918,107.850481353288
63.2632632632633,124.683771557583,108.157718939141
63.3633633633634,125.059952385985,108.464956524995
63.4634634634635,125.436133214388,108.772194110848
63.5635635635636,125.812314042791,109.079431696701
63.6636636636637,126.188494871193,109.386669282554
63.7637637637638,126.564675699596,109.695871645119
63.8638638638639,126.940856527998,110.006539330579
63.963963963964,127.317037356401,110.317207016039
64.0640640640641,127.693218184804,110.627874701499
64.1641641641642,128.069399013206,110.938542386959
64.2642642642643,128.445579841609,111.24921007242
64.3643643643644,128.821760670012,111.55987775788
64.4644644644645,129.197941498414,111.872936768364
64.5645645645646,129.574122326817,112.186045058279
64.6646646646647,129.95030315522,112.499153348193
64.7647647647648,130.326483983622,112.812261638108
64.8648648648649,130.702664812025,113.125369928023
64.964964964965,131.078845640428,113.438478217937
65.0650650650651,131.45502646883,113.752444726835
65.1651651651652,131.831207297233,114.067771712016
65.2652652652653,132.207388125636,114.383098697197
65.3653653653654,132.583568954038,114.698425682378
65.4654654654655,132.959749782441,115.013752667559
65.5655655655656,133.335930610844,115.329079652741
65.6656656656657,133.712111439246,115.644406637922
65.7657657657658,134.088292267649,115.959733623103
65.8658658658659,134.464473096052,116.275060608284
65.965965965966,134.840653924454,116.590387593465
66.0660660660661,135.216834752857,116.906472049539
66.1661661661662,135.59301558126,117.223112806192
66.2662662662663,135.969196409662,117.539753562846
66.3663663663664,136.345377238065,117.856394319499
66.4664664664665,136.721558066468,118.173035076152
66.5665665665666,137.097500339526,118.489675832806
66.6666666666667,137.468114748167,118.806316589459
66.7667667667668,137.830663481395,119.122957346112
66.8668668668669,138.183341346325,119.439598102766
66.966966966967,138.536019211255,119.756238859419
67.0670670670671,138.873484807321,120.072038120933
67.1671671671672,139.210494030049,120.387580766974
67.2672672672673,139.534517477765,120.703123413014
67.3673673673674,139.85585805829,121.018666059054
67.4674674674675,140.166439357656,121.334208705095
67.5675675675676,140.472111295979,121.649751351135
67.6676676676677,140.771383643821,121.965293997175
67.7677677677678,141.061594330301,122.280836643216
67.8678678678679,141.344527319144,122.596379289256
67.967967967968,141.620182610348,122.911921935296
68.0680680680681,141.888560203914,123.222857521733
68.1681681681682,142.149660099842,123.533581377734
68.2682682682683,142.403482298131,123.844305233735
68.3683683683684,142.650026798783,124.155029089735
68.4684684684685,142.889107007746,124.465752945736
68.5685685685686,143.105244035556,124.776476801737
68.6686686686687,143.320821281216,125.087200657738
68.7687687687688,143.536398526876,125.397924513739
68.8688688688689,143.751975772536,125.708648369739
68.968968968969,143.967553018196,126.017959573376
69.0690690690691,144.158807215175,126.318995197953
69.1691691691692,144.335212855329,126.62003082253
69.2692692692693,144.511618495483,126.921066447107
69.3693693693694,144.688024135637,127.222102071684
69.4694694694695,144.864429775791,127.523137696261
69.5695695695696,145.030427953839,127.824173320838
69.6696696696697,145.167661988488,128.125208945415
69.7697697697698,145.304896023136,128.426244569992
69.8698698698699,145.442130057785,128.727280194569
69.96996996997,145.579364092433,129.022009003572
70.0700700700701,145.716598127082,129.304249778787
70.1701701701702,145.818168680693,129.586490554001
70.2702702702703,145.916231109836,129.868731329216
70.3703703703704,146.014293538979,130.150972104431
70.4704704704705,146.112355968121,130.433212879645
70.5705705705706,146.210418397264,130.71545365486
70.6706706706707,146.292535650091,130.997694430075
70.7707707707708,146.361878142346,131.279935205289
70.8708708708709,146.430166639895,131.562175980504
70.970970970971,146.481240863883,131.844416755718
71.0710710710711,146.53231508787,132.126657530933
71.1711711711712,146.573155512346,132.385035034919
71.2712712712713,146.605961468065,132.633962203332
71.3713713713714,146.637622087736,132.882889371745
71.4714714714715,146.652159775187,133.131816540157
71.5715715715716,146.666697462638,133.38074370857
71.6716716716717,146.674904156993,133.629670876983
71.7717717717718,146.675014408142,133.878598045395
71.8718718718719,146.675014408164,134.127525213808
71.971971971972,146.675014408185,134.376452382221
72.0720720720721,146.675014408207,134.625379550633
72.1721721721722,146.675014408228,134.874306719046
72.2722722722723,146.675014408249,135.120384581489
72.3723723723724,146.675014408271,135.339962653233
72.4724724724725,146.675014408292,135.559540724978
72.5725725725726,146.675014408314,135.779118796722
72.6726726726727,146.675014408335,135.989741648585
72.7727727727728,146.675014408357,136.192822981373
72.8728728728729,146.675014408378,136.395904314161
72.972972972973,146.6750144084,136.598985646949
73.0730730730731,146.675014408421,136.785092577464
73.1731731731732,146.675014408443,136.971003985704
73.2732732732733,146.675014408464,137.156915393945
73.3733733733734,146.675014408485,137.335178978119
73.4734734734735,146.675014408507,137.503483971706
73.5735735735736,146.675014408528,137.671788965293
73.6736736736737,146.67501440855,137.84009395888
73.7737737737738,146.675014408571,137.992580105163
73.8738738738739,146.675014408593,138.142912031378
73.973973973974,146.675014408614,138.293243957593
74.0740740740741,146.675014408636,138.435954415796
74.1741741741742,146.675014408657,138.562900891131
74.2742742742743,146.675014408678,138.689847366466
74.3743743743744,146.6750144087,138.816793841801
74.4744744744745,146.675014408721,138.943740317136
74.5745745745746,146.675014408743,139.070686792471
74.6746746746747,146.675014408764,139.17862786204
74.7747747747748,146.675014408786,139.277531586343
74.8748748748749,146.675014408807,139.376435310647
74.974974974975,146.675014408829,139.47533903495
75.0750750750751,146.67501440885,139.574242759254
75.1751751751752,146.675014408871,139.672381690685
75.2752752752753,146.675014408893,139.745406763087
75.3753753753754,146.675014408914,139.818431835488
75.4754754754755,146.675014408936,139.89145690789
75.5755755755756,146.675014408957,139.964481980291
75.6756756756757,146.675014408979,140.037507052692
75.7757757757758,146.675014409,140.102004268356
75.8758758758759,146.675014409022,140.152668603339
75.975975975976,146.675014409043,140.203332938322
76.0760760760761,146.675014409064,140.253997273305
76.1761761761762,146.675014409086,140.304661608288
76.2762762762763,146.675014409107,140.355325943271
76.3763763763764,146.675014409129,140.394180983078
76.4764764764765,146.67501440915,140.428738798398
76.5765765765766,146.675014409172,140.463296613718
76.6766766766767,146.675014409193,140.497854429038
76.7767767767768,146.675014409215,140.526685179424
76.8768768768769,146.675014409236,140.550372239771
76.976976976977,146.675014409257,140.574059300118
77.0770770770771,146.675014409279,140.597746360465
77.1771771771772,146.6750144093,140.618706178468
77.2772772772773,146.675014409322,140.633882971093
77.3773773773774,146.675014409343,140.649059763718
77.4774774774775,146.675014409365,140.664236556343
77.5775775775776,146.675014409386,140.678680951328
77.6776776776777,146.675014409408,140.687438696064
77.7777777777778,146.675014409429,140.6961964408
77.8778778778779,146.67501440945,140.704954185536
77.977977977978,146.675014409472,140.713711930272
78.0780780780781,146.675014409493,140.718278238434
78.1781781781782,146.675014409515,140.722418491427
78.2782782782783,146.675014409536,140.726558744419
78.3783783783784,146.675014409558,140.730698997411
78.4784784784785,146.675014409579,140.732896141676
78.5785785785786,146.675014409601,140.73426591875
78.6786786786787,146.675014409622,140.735635695825
78.7787787787788,146.675014409644,140.736324797483
78.8788788788789,146.675014409665,140.736353185963
78.978978978979,146.675014409686,140.736354294647
79.0790790790791,146.675014409708,140.736353679885
79.1791791791792,146.676963363503,140.73635364491
79.2792792792793,146.687070367662,140.736353650796
79.3793793793794,146.702305389297,140.736353650846
79.4794794794795,146.727087067894,140.73635365081
79.5795795795796,146.758079100794,140.736353650852
79.6796796796797,146.795281487997,140.736353650862
79.7797797797798,146.84098655286,140.736353650855
79.8798798798799,146.910284690882,140.736353650853
79.97997997998,146.986459798972,140.736435551693
80.0800800800801,147.062634907061,140.737730430368
80.1801801801802,147.138810015151,140.741092490549
80.2802802802803,147.21498512324,140.746188347757
80.3803803803804,147.29116023133,140.753355508948
80.4804804804805,147.36733533942,140.762748929108
80.5805805805806,147.485740877557,140.774877669638
80.6806806806807,147.612699391025,140.790068557396
80.7807807807808,147.739657904493,140.809525683297
80.8808808808809,147.866616417961,140.830868456612
80.980980980981,147.993574931429,140.854212467965
81.0810810810811,148.120533444898,140.882984873753
81.1811811811812,148.247491958366,140.914641216243
81.2812812812813,148.419589543329,140.950620068319
81.3813813813814,148.597331462176,140.990720056005
81.4814814814815,148.775073381023,141.034459729282
81.5815815815816,148.95281529987,141.083663553467
81.6816816816817,149.130557218716,141.135659133048
81.7817817817818,149.308299137563,141.195627175381
81.8818818818819,149.48604105641,141.257680398449
81.981981981982,149.7118306882,141.324096734945
82.0820820820821,149.940356012425,141.398060233783
82.1821821821822,150.168881336651,141.472023732622
82.2822822822823,150.397406660876,141.557703741287
82.3823823823824,150.625931985101,141.644131788594
82.4824824824825,150.854457309327,141.737195995519
82.5825825825826,151.083100215454,141.836543869119
82.6826826826827,151.346151376503,141.938401127859
82.7827827827828,151.609202537552,142.066494576079
82.8828828828829,151.881495718196,142.194588024299
82.982982982983,152.162815147513,142.322681472519
83.0830830830831,152.444288132963,142.45077492074
83.1831831831832,152.743875830548,142.57886836896
83.2832832832833,153.043463528133,142.70696181718
83.3833833833834,153.352384586656,142.8350552654
83.4834834834835,153.670240552509,142.967305525288
83.5835835835836,153.988231211974,143.140670956023
83.6836836836837,154.318977491672,143.314036386758
83.7837837837838,154.657031350134,143.487401817493
83.8838838838839,155.002436372582,143.660767248227
83.983983983984,155.355422358162,143.834132678962
84.0840840840841,155.71534528758,144.007498109697
84.1841841841842,156.082431288847,144.180863540431
84.2842842842843,156.456740723752,144.358352665894
84.3843843843844,156.832921552112,144.574521266352
84.4844844844845,157.209102380472,144.790689866809
84.5845845845846,157.585283208832,145.006858467267
84.6846846846847,157.961464037192,145.223027067725
84.7847847847848,158.337644865552,145.439195668182
84.8848848848849,158.713825693912,145.65536426864
84.984984984985,159.090006522272,145.871532869098
85.0850850850851,159.466187350632,146.091282537073
85.1851851851852,159.842368178992,146.342955372154
85.2852852852853,160.218549007352,146.594628207235
85.3853853853854,160.594729835712,146.846301042315
85.4854854854855,160.970910664072,147.097973877396
85.5855855855856,161.347091492432,147.349646712477
85.6856856856857,161.723272320792,147.601319547557
85.7857857857858,162.099453149152,147.852992382638
85.8858858858859,162.475633977512,148.107241425225
85.985985985986,162.851814805872,148.383359855258
86.0860860860861,163.227995634231,148.659478285291
86.1861861861862,163.604176462591,148.935596715324
86.2862862862863,163.980357290951,149.211715145358
86.3863863863864,164.356538119311,149.487833575391
86.4864864864865,164.732718947671,149.763952005424
86.5865865865866,165.108899776031,150.040070435457
86.6866866866867,165.485080604391,150.31786178917
86.7867867867868,165.861261432751,150.609201404293
86.8868868868869,166.237442261111,150.900541019415
86.986986986987,166.613623089471,151.191880634537
87.0870870870871,166.989803917831,151.48322024966
87.1871871871872,167.365984746191,151.774559864782
87.2872872872873,167.742165574551,152.065899479905
87.3873873873874,168.118346402911,152.365180113172
87.4874874874875,168.494527231271,152.664829248664
87.5875875875876,168.870708059631,152.964478384157
87.6876876876877,169.246888887991,153.264127519649
87.7877877877878,169.623069716351,153.563776655142
87.8878878878879,169.999250544711,153.863425790635
87.987987987988,170.375431373071,154.167556906844
88.0880880880881,170.751612201431,154.472798741958
88.1881881881882,171.127793029791,154.778040577071
88.2882882882883,171.50397385815,155.083282412185
88.3883883883884,171.88015468651,155.388524247298
88.4884884884885,172.25633551487,155.693766082412
88.5885885885886,172.63251634323,156.001479053034
88.6886886886887,173.00869717159,156.310539413928
88.7887887887888,173.38487799995,156.619599774823
88.8888888888889,173.76105882831,156.928660135718
88.988988988989,174.13723965667,157.237720496612
89.0890890890891,174.51342048503,157.546780857507
89.1891891891892,174.88960131339,157.857343248775
89.2892892892893,175.26578214175,158.169451008798
89.3893893893894,175.64196297011,158.481558768821
89.4894894894895,176.01814379847,158.793666528844
89.5895895895896,176.39432462683,159.105774288868
89.6896896896897,176.77050545519,159.417882048891
89.7897897897898,177.14668628355,159.729989808914
89.8898898898899,177.52286711191,160.042097568937
89.98998998999,177.89904794027,160.356172860865
90.0900900900901,178.27522876863,160.670607270283
90.1901901901902,178.65140959699,160.985041679701
90.2902902902903,179.02759042535,161.299476089119
90.3903903903904,179.403771253709,161.613910498537
90.4904904904905,179.779952082069,161.928344907955
90.5905905905906,180.156132910429,162.242779317373
90.6906906906907,180.532313738789,162.557547284385
90.7907907907908,180.908494567149,162.873662834728
90.8908908908909,181.284675395509,163.189778385071
90.990990990991,181.660856223869,163.505893935415
91.0910910910911,182.037037052229,163.822009485758
91.1911911911912,182.413217880589,164.138125036101
91.2912912912913,182.789398708949,164.454240586444
91.3913913913914,183.165579537309,164.770356136787
91.4914914914915,183.541760365669,165.086928782297
91.5915915915916,183.917941194029,165.403873646784
91.6916916916917,184.293998884403,165.720818511271
91.7917917917918,184.665008666718,166.037763375758
91.8918918918919,185.028907381776,166.354708240245
91.991991991992,185.381173750164,166.671653104732
92.0920920920921,185.729978296438,166.988597969219
92.1921921921922,186.075338042602,167.305542833706
92.2922922922923,186.405891734284,167.62169064296
92.3923923923924,186.736445425967,167.937753744413
92.4924924924925,187.054339813906,168.253816845866
92.5925925925926,187.366642650996,168.569879947319
92.6926926926927,187.675322535303,168.885943048772
92.7927927927928,187.9693745178,169.202006150225
92.8928928928929,188.263426500298,169.518069251677
92.992992992993,188.547850390484,169.832879709242
93.0930930930931,188.82405459157,170.144062912546
93.1931931931932,189.0933924531,170.455246115849
93.2932932932933,189.355505440061,170.766429319153
93.3933933933934,189.608851534739,171.077612522456
93.4934934934935,189.85533128986,171.38879572576
93.5935935935936,190.094944705425,171.699978929063
93.6936936936937,190.327691781434,172.011162132367
93.7937937937938,190.553303059211,172.32234533567
93.8938938938939,190.770058368368,172.633528538974
93.993993993994,190.966753576208,172.944711742277
94.0940940940941,191.1558631448,173.255894945581
94.1941941941942,191.344972713393,173.557354517074
94.2942942942943,191.534082281985,173.856756893517
94.3943943943944,191.723191850578,174.15615926996
94.4944944944945,191.91230141917,174.455561646403
94.5945945945946,192.079276640381,174.754964022846
94.6946946946947,192.222759072492,175.054366399289
94.7947947947948,192.366241504604,175.353768775733
94.8948948948949,192.509723936716,175.653171152176
94.994994994995,192.653206368828,175.952573528619
95.0950950950951,192.796688800939,176.251975905062
95.1951951951952,192.928886942689,176.551378281505
95.2952952952953,193.02674223832,176.84353751062
95.3953953953954,193.124597533951,177.124559097407
95.4954954954955,193.222452829582,177.405580684194
95.5955955955956,193.320308125213,177.686602270981
95.6956956956957,193.418163420844,177.967623857769
95.7957957957958,193.515584483132,178.248645444556
95.8958958958959,193.567812642282,178.529667031343
95.995995995996,193.620040801433,178.81068861813
96.0960960960961,193.672268960583,179.091710204918
96.1961961961962,193.724497119734,179.36865396041
96.2962962962963,193.776725278884,179.623345549774
96.3963963963964,193.828953438035,179.878037139137
96.4964964964965,193.861051874782,180.132728728501
96.5965965965966,193.88145615265,180.387420317864
96.6966966966967,193.894046404245,180.642111907228
96.7967967967968,193.899787082593,180.896803496591
96.8968968968969,193.900019205911,181.151495085954
96.996996996997,193.900019205913,181.406186675318
97.0970970970971,193.900019205915,181.660878264681
97.1971971971972,193.900019205917,181.894499720449
97.2972972972973,193.900019205919,182.126181123388
97.3973973973974,193.900019205921,182.357862526326
97.4974974974975,193.900019205923,182.578563054962
97.5975975975976,193.900019205925,182.796641201254
97.6976976976977,193.900019205927,183.014719347546
97.7977977977978,193.900019205929,183.222917394353
97.8978978978979,193.900019205931,183.426856078767
97.997997997998,193.900019205933,183.63079476318
98.0980980980981,193.900019205935,183.826138022949
98.1981981981982,193.900019205937,184.015515529765
98.2982982982983,193.900019205938,184.204893036581
98.3983983983984,193.90001920594,184.387025476902
98.4984984984985,193.900019205942,184.561366549067
98.5985985985986,193.900019205944,184.735707621232
98.6986986986987,193.900019205946,184.901482916807
98.7987987987988,193.900019205948,185.052882245802
98.8988988988989,193.90001920595,185.204281574798
98.998998998999,193.900019205952,185.355680903793
99.0990990990991,193.900019205954,185.507080232788
99.1991991991992,193.900019205956,185.658479561784
99.2992992992993,193.900019205958,185.802360131502
99.3993993993994,193.90001920596,185.933239617567
99.4994994994995,193.900019205962,186.057984923264
99.5995995995996,193.900019205964,186.17799450646
99.6996996996997,193.900019205966,186.290979494666
99.7997997997998,193.900019205967,186.401773352481
99.8998998998999,193.900019205969,186.505303031051
100,193.900019205971,186.608531241574


==> Tikz_data/IDM_m1_positions_inf_v.csv <==
0,4.5,0
0.101010101010101,4.50518567997572,0
0.202020202020202,4.52289526435372,0
0.303030303030303,4.54660360124089,0
0.404040404040404,4.58434516947666,0
0.505050505050505,4.62888114260259,0
0.606060606060606,4.68340656625102,0
0.707070707070707,4.74854488498157,0
0.808080808080808,4.81861241730887,0
0.909090909090909,4.89761758138449,0
1.01010101010101,4.98212439465869,0
1.11111111111111,5.07143400400393,0
1.21212121212121,5.16420021393877,0
1.31313131313131,5.25940546144595,0
1.41414141414141,5.35643206169712,0
1.51515151515152,5.45475308591946,0
1.61616161616162,5.55395252357541,0
1.71717171717172,5.65378476128384,0
1.81818181818182,5.75398368474543,0
1.91919191919192,5.8544202633842,0
2.02020202020202,5.95506450214966,0
2.12121212121212,6.05584418171065,0
2.22222222222222,6.15668655826243,0
2.32323232323232,6.25757025054135,0
2.42424242424242,6.35850139858329,0
2.52525252525253,6.45947587910676,0
2.62626262626263,6.56046745909038,0
2.72727272727273,6.66144874820936,0
2.82828282828283,6.76243096317578,0
2.92929292929293,6.86342583507472,0
3.03030303030303,6.96443377784022,0
3.13131313131313,7.06544977434015,0
3.23232323232323,7.16646546460953,0
3.33333333333333,7.26747138752146,0
3.43434343434343,7.36846443347732,0
3.53535353535354,7.46946022017731,0
3.63636363636364,7.57046443451433,0
3.73737373737374,7.67147001890527,0
3.83838383838384,7.77249727252883,0
3.93939393939394,7.8735245261524,0
4.04040404040404,7.97454615599212,0
4.14141414141414,8.07556697161742,0
4.24242424242424,8.17655159874006,0
4.34343434343434,8.27751978372195,0
4.44444444444444,8.37849423692206,0
4.54545454545455,8.4794919063905,0
4.64646464646465,8.58048957585893,0
4.74747474747475,8.68153621487181,0
4.84848484848485,8.78260027528098,0
4.94949494949495,8.88365817568321,0
5.05050505050505,8.98469877777924,0.00355450184178227
5.15151515151515,9.08573937987527,0.0151728135077609
5.25252525252525,9.18671033896718,0.0364204060165984
5.35353535353535,9.28766251603176,0.06433766826132
5.45454545454545,9.38864563502248,0.0999965535108851
5.55555555555556,9.48963302996099,0.14314226100693
5.65656565656566,9.59067908506088,0.194404450239731
5.75757575757576,9.69172378808,0.252369256477762
5.85858585858586,9.7927593203506,0.31740662097327
5.95959595959596,9.89377989265906,0.384838767382539
6.06060606060606,9.99475363815084,0.459656028684258
6.16161616161616,10.0957350368015,0.535738728834257
6.26262626262626,10.1967302947636,0.617252933730661
6.36363636363636,10.2977430242342,0.699621510529902
6.46464646464646,10.3987755041902,0.784865727233216
6.56565656565657,10.4998041678302,0.870991221293902
6.66666666666667,10.6008301020011,0.958442555377507
6.76767676767677,10.7018208052766,1.04676814218833
6.86868686868687,10.8027961676464,1.13575453410608
6.96969696969697,10.9037831600038,1.22474092602384
7.07070707070707,11.0047813174934,1.314453811413
7.17171717171717,11.1057947154068,1.40428684411373
7.27272727272727,11.2068399487628,1.49418084896196
7.37373737373737,11.3078833671017,1.58442963538551
7.47474747474747,11.4089153798672,1.67467842180907
7.57575757575758,11.5099473926327,1.7650446668287
7.67676767676768,11.6108927961343,1.85556333678172
7.77777777777778,11.7118337210776,1.94608200673474
7.87878787878788,11.8128035614884,2.03674194608225
7.97979797979798,11.9137919024675,2.12745579755745
8.08080808080808,12.0148080515035,2.21817187958644
8.18181818181818,12.1158998386196,2.30906634606935
8.28282828282828,12.2169916257357,2.39996081255226
8.38383838383838,12.3180522508493,2.49085527903517
8.48484848484848,12.4191104513049,2.58174974551808
8.58585858585859,12.5200713601953,2.67275212950885
8.68686868686869,12.6209637607275,2.76381081346259
8.78787878787879,12.7218922087937,2.85486949741633
8.88888888888889,12.8228608333526,2.94592818137008
8.98989898989899,12.9238843955492,3.03703154744185
9.09090909090909,13.0250060368489,3.12823819789806
9.19191919191919,13.126117749441,3.21944484835427
9.29292929292929,13.2271988893493,3.31065149881048
9.39393939393939,13.328260343399,3.40185814926668
9.49494949494949,13.4291915066221,3.4932051203536
9.5959595959596,13.5301461257057,3.58455997799848
9.6969696969697,13.6311196691517,3.67591483564336
9.7979797979798,13.7321385647823,3.76726969328823
9.8989898989899,13.8331581955226,3.85868437329336
10,13.9341784708249,3.95014035066093


==> Tikz_data/IDM_m1_positions_negative_v.csv <==
0,5.5,0
0.101010101010101,5.50518567997572,0
0.202020202020202,5.52289526435372,0
0.303030303030303,5.54660360124089,0
0.404040404040404,5.58434516947666,0
0.505050505050505,5.62888114260259,0
0.606060606060606,5.68340656625102,0
0.707070707070707,5.74854488498157,0
0.808080808080808,5.81861241730887,0
0.909090909090909,5.89761758138449,0
1.01010101010101,5.98212439465869,0
1.11111111111111,6.07143400400393,0
1.21212121212121,6.16420021393877,0
1.31313131313131,6.25940546144595,0
1.41414141414141,6.35643206169712,0
1.51515151515152,6.45475308591946,0
1.61616161616162,6.55395252357541,0
1.71717171717172,6.65378476128384,0
1.81818181818182,6.75398368474543,0
1.91919191919192,6.8544202633842,0
2.02020202020202,6.95506450214966,0
2.12121212121212,7.05584418171065,0
2.22222222222222,7.15668655826243,0
2.32323232323232,7.25757025054135,0.00020457622171408
2.42424242424242,7.35850139858329,0.00498663119112413
2.52525252525253,7.45947587910676,0.0165079057215291
2.62626262626263,7.56046745909038,0.033537895256442
2.72727272727273,7.66144874820936,0.0566204552629948
2.82828282828283,7.76243096317578,0.0856228370101152
2.92929292929293,7.86342583507472,0.120368841059165
3.03030303030303,7.96443377784022,0.160862495187785
3.13131313131313,8.06544977434015,0.209327355451793
3.23232323232323,8.16646546460953,0.258137572628451
3.33333333333333,8.26747138752146,0.314276977417179
3.43434343434343,8.36846443347732,0.372861608621601
3.53535353535354,8.46946022017731,0.43560794802382
3.63636363636364,8.57046443451433,0.501882438488167
3.73737373737374,8.67147001890527,0.570003374862614
3.83838383838384,8.77249727252883,0.641830172891439
3.93939393939394,8.8735245261524,0.714117975474746
4.04040404040404,8.97454615599212,0.789665100884125
4.14141414141414,9.07556697161742,0.865212226293503
4.24242424242424,9.17655159874006,0.942985839319096
4.34343434343434,9.27751978372195,1.0209655523253
4.44444444444444,9.37849423692206,1.1003267415885
4.54545454545455,9.4794919063905,1.18026145928921
4.64646464646465,9.58048957585893,1.26019617698993
4.74747474747475,9.68153621487181,1.3412210317284
4.84848484848485,9.78260027528098,1.42254617164759
4.94949494949495,9.88365817568321,1.50387131156678
5.05050505050505,9.98469877777924,1.58596815412858
5.15151515151515,10.0857393798753,1.66818913267364
5.25252525252525,10.1867103389672,1.7504101112187
5.35353535353535,10.2876625160318,1.83327320103808
5.45454545454545,10.3886456350225,1.91617812962687
5.55555555555556,10.489633029961,1.99909158170767
5.65656565656566,10.5906790850609,2.08252183905271
5.75757575757576,10.69172378808,2.16595209639775
5.85858585858586,10.7927593203506,2.24944585020381
5.95959595959596,10.8937798926591,2.33355432634472
6.06060606060606,10.9947536381508,2.41766280248564
6.16161616161616,11.0957350368015,2.50177127862655
6.26262626262626,11.1967302947636,2.58587975476747
6.36363636363636,11.2977430242342,2.66998823090839
6.46464646464646,11.3987755041902,2.75443566375509
6.56565656565657,11.4998041678302,2.83928671546548
6.66666666666667,11.6008301020011,2.92413776717587
6.76767676767677,11.7018208052766,3.00898881888626
6.86868686868687,11.8027961676464,3.09383987059665
6.96969696969697,11.9037831600038,3.17869092230704
7.07070707070707,12.0047813174934,3.26408502643917
7.17171717171717,12.1057947154068,3.34959890351479
7.27272727272727,12.2068399487628,3.4351127805904
7.37373737373737,12.3078833671017,3.52062665766602
7.47474747474747,12.4089153798672,3.60614053474165
7.57575757575758,12.5099473926327,3.69176410292638
7.67676767676768,12.6108927961343,3.7778802220814
7.77777777777778,12.7118337210776,3.86399634123643
7.87878787878788,12.8128035614884,3.95011246039146
7.97979797979798,12.9137919024675,4.03622857954648
8.08080808080808,13.0148080515035,4.12234469870151
8.18181818181818,13.1158998386196,4.20875616325384
8.28282828282828,13.2169916257357,4.2954142240283
8.38383838383838,13.3180522508493,4.38207228480276
8.48484848484848,13.4191104513049,4.46873034557722
8.58585858585859,13.5200713601953,4.55538840635168
8.68686868686869,13.6209637607275,4.64204646712614
8.78787878787879,13.7218922087937,4.72928844160347
8.88888888888889,13.8228608333526,4.81658971025398
8.98989898989899,13.9238843955492,4.9038909789045
9.09090909090909,14.0250060368489,4.99119224755501
9.19191919191919,14.126117749441,5.07849351620553
9.29292929292929,14.2271988893493,5.16579478485604
9.39393939393939,14.328260343399,5.25309605350655
9.49494949494949,14.4291915066221,5.34039732215707
9.5959595959596,14.5301461257057,5.42769859080758
9.6969696969697,14.6311196691517,5.51500392120489
9.7979797979798,14.7321385647823,5.60282493282986
9.8989898989899,14.8331581955226,5.69064594445483
10,14.9341784708249,5.77846695607979


==> Tikz_data/IDM_m1_velocity.csv <==
0,0
0.1001001001001,0
0.2002002002002,0
0.3003003003003,0
0.4004004004004,0
0.500500500500501,0
0.600600600600601,0
0.700700700700701,0
0.800800800800801,0
0.900900900900901,0
1.001001001001,0
1.1011011011011,0
1.2012012012012,0
1.3013013013013,0
1.4014014014014,0
1.5015015015015,0
1.6016016016016,0
1.7017017017017,0
1.8018018018018,0
1.9019019019019,0
2.002002002002,0
2.1021021021021,0
2.2022022022022,0
2.3023023023023,0
2.4024024024024,0
2.5025025025025,0
2.6026026026026,0
2.7027027027027,0
2.8028028028028,0
2.9029029029029,0
3.003003003003,0
3.1031031031031,0
3.2032032032032,0
3.3033033033033,0
3.4034034034034,0
3.5035035035035,0
3.6036036036036,0
3.7037037037037,0
3.8038038038038,0
3.9039039039039,0
4.004004004004,0
4.1041041041041,0
4.2042042042042,0
4.3043043043043,0
4.4044044044044,0
4.5045045045045,0
4.6046046046046,0
4.7047047047047,0
4.8048048048048,0
4.9049049049049,0
5.00500500500501,0
5.10510510510511,0
5.20520520520521,0
5.30530530530531,0
5.40540540540541,0
5.50550550550551,0
5.60560560560561,0
5.70570570570571,0
5.80580580580581,0
5.90590590590591,0
6.00600600600601,0
6.10610610610611,0
6.20620620620621,0
6.30630630630631,0
6.40640640640641,0
6.50650650650651,0
6.60660660660661,0
6.70670670670671,0
6.80680680680681,0
6.90690690690691,0
7.00700700700701,0
7.10710710710711,0
7.20720720720721,0
7.30730730730731,0
7.40740740740741,0
7.50750750750751,0
7.60760760760761,0
7.70770770770771,0
7.80780780780781,0
7.90790790790791,0
8.00800800800801,0
8.10810810810811,0
8.20820820820821,0
8.30830830830831,0
8.40840840840841,0
8.50850850850851,0
8.60860860860861,0
8.70870870870871,0
8.80880880880881,0
8.90890890890891,0
9.00900900900901,0
9.10910910910911,0
9.20920920920921,0
9.30930930930931,0
9.40940940940941,0
9.50950950950951,0
9.60960960960961,0
9.70970970970971,0
9.80980980980981,0
9.90990990990991,0
10.01001001001,0
10.1101101101101,0
10.2102102102102,0
10.3103103103103,0
10.4104104104104,0
10.5105105105105,0
10.6106106106106,0
10.7107107107107,0
10.8108108108108,0
10.9109109109109,0
11.011011011011,0
11.1111111111111,0
11.2112112112112,0
11.3113113113113,0.0103193888961097
11.4114114114114,0.0826940340920651
11.5115115115115,0.155130697363199
11.6116116116116,0.227624076193091
11.7117117117117,0.300117455022983
11.8118118118118,0.372672142801941
11.9119119119119,0.445227100677208
12.012012012012,0.517790351275119
12.1121121121121,0.590354910540625
12.2122122122122,0.662873806598328
12.3123123123123,0.735375966238256
12.4124124124124,0.807541868462092
12.5125125125125,0.879483480367201
12.6126126126126,0.951425092272309
12.7127127127127,1.02336670417742
12.8128128128128,1.09530831608253
12.9129129129129,1.1670979551466
13.013013013013,1.23728643409689
13.1131131131131,1.30747491304717
13.2132132132132,1.37766339199746
13.3133133133133,1.44785187094775
13.4134134134134,1.51804034989804
13.5135135135135,1.58612022204189
13.6136136136136,1.65263196677451
13.7137137137137,1.71914371150713
13.8138138138138,1.78565545623975
13.9139139139139,1.85216720097237
14.014014014014,1.91831033194298
14.1141141141141,1.97871043937042
14.2142142142142,2.03911054679786
14.3143143143143,2.0995106542253
14.4144144144144,2.15991076165273
14.5145145145145,2.22031086908017
14.6146146146146,2.27591419513718
14.7147147147147,2.32754708381197
14.8148148148148,2.37917997248677
14.9149149149149,2.43081286116157
15.015015015015,2.48244574983637
15.1151151151151,2.53407863851116
15.2152152152152,2.57986727776144
15.3153153153153,2.62051285854929
15.4154154154154,2.66115843933713
15.5155155155155,2.70180402012498
15.6156156156156,2.74244960091283
15.7157157157157,2.78309518170067
15.8158158158158,2.81792921432697
15.9159159159159,2.84732717474698
16.016016016016,2.876725135167
16.1161161161161,2.90612309558702
16.2162162162162,2.93552105600703
16.3163163163163,2.96491901642705
16.4164164164164,2.98929914127949
16.5165165165165,3.00869092013321
16.6166166166166,3.02808269898693
16.7167167167167,3.04747447784065
16.8168168168168,3.06686625669437
16.9169169169169,3.08625803554809
17.017017017017,3.10188088260848
17.1171171171171,3.11352173712292
17.2172172172172,3.12516259163735
17.3173173173173,3.13680344615179
17.4174174174174,3.14844430066623
17.5175175175175,3.16008515518066
17.6176176176176,3.16893780753901
17.7177177177177,3.17465938982839
17.8178178178178,3.18038097211776
17.9179179179179,3.18610255440713
18.018018018018,3.19182413669651
18.1181181181181,3.19754571898588
18.2182182182182,3.20326730127526
18.3183183183183,3.20898888356463
18.4184184184184,3.21107522617644
18.5185185185185,3.21271798010097
18.6186186186186,3.2143607340255
18.7187187187187,3.21600348795004
18.8188188188188,3.21764624187457
18.9189189189189,3.2192889957991
19.019019019019,3.22093174972363
19.1191191191191,3.22167970533527
19.2192192192192,3.22044948920315
19.3193193193193,3.21921927307104
19.4194194194194,3.21798905693892
19.5195195195195,3.2167588408068
19.6196196196196,3.21552862467468
19.7197197197197,3.21429840854257
19.8198198198198,3.21306819241045
19.9199199199199,3.21020300048809
20.02002002002,3.20673817951798
20.1201201201201,3.20327335854788
20.2202202202202,3.19980853757778
20.3203203203203,3.19634371660767
20.4204204204204,3.19287889563757
20.5205205205205,3.18941407466747
20.6206206206206,3.18557257340349
20.7207207207207,3.17962747467152
20.8208208208208,3.17368237593955
20.9209209209209,3.16773727720757
21.021021021021,3.1617921784756
21.1211211211211,3.15584707974363
21.2212212212212,3.14990198101165
21.3213213213213,3.14395688227968
21.4214214214214,3.1372102781422
21.5215215215215,3.12986413786411
21.6216216216216,3.12251799758602
21.7217217217217,3.11517185730793
21.8218218218218,3.10782571702984
21.9219219219219,3.10047957675176
22.022022022022,3.09313343647367
22.1221221221221,3.08578729619558
22.2222222222222,3.07844115591749
22.3223223223223,3.0710950156394
22.4224224224224,3.0627370193751
22.5225225225225,3.05372060608684
22.6226226226226,3.04470419279857
22.7227227227227,3.03568777951031
22.8228228228228,3.02667136622205
22.9229229229229,3.01765495293378
23.023023023023,3.00863853964552
23.1231231231231,2.99962212635726
23.2232232232232,2.99060571306899
23.3233233233233,2.98158929978073
23.4234234234234,2.97072662142493
23.5235235235235,2.95882328646817
23.6236236236236,2.94691995151141
23.7237237237237,2.93501661655464
23.8238238238238,2.92311328159788
23.9239239239239,2.91120994664111
24.024024024024,2.89930661168435
24.1241241241241,2.88740327672759
24.2242242242242,2.87549994177082
24.3243243243243,2.86359660681406
24.4244244244244,2.84903153976862
24.5245245245245,2.83317465828358
24.6246246246246,2.81731777679853
24.7247247247247,2.80146089531348
24.8248248248248,2.78560401382844
24.9249249249249,2.76974713234339
25.025025025025,2.75389025085835
25.1251251251251,2.7380333693733
25.2252252252252,2.71806120265042
25.3253253253253,2.69693380103658
25.4254254254254,2.67580639942273
25.5255255255255,2.65467899780889
25.6256256256256,2.63355159619505
25.7257257257257,2.61242419458121
25.8258258258258,2.59129679296736
25.9259259259259,2.57016939135352
26.026026026026,2.54296289542473
26.1261261261261,2.51499253514443
26.2262262262262,2.48702217486412
26.3263263263263,2.45905181458382
26.4264264264264,2.43108145430351
26.5265265265265,2.40311109402321
26.6266266266266,2.3751407337429
26.7267267267267,2.3471703734626
26.8268268268268,2.31119586473133
26.9269269269269,2.27518866570958
27.027027027027,2.23918146668782
27.1271271271271,2.20317426766607
27.2272272272272,2.16716706864431
27.3273273273273,2.13115986962255
27.4274274274274,2.0951526706008
27.5275275275275,2.05828600651933
27.6276276276276,2.01397420976435
27.7277277277277,1.96966241300937
27.8278278278278,1.92535061625439
27.9279279279279,1.8810388194994
28.028028028028,1.83672702274442
28.1281281281281,1.79241522598944
28.2282282282282,1.74810342923446
28.3283283283283,1.70379163247948
28.4284284284284,1.65947983572449
28.5285285285285,1.61268982275945
28.6286286286286,1.56453330287839
28.7287287287287,1.51637678299734
28.8288288288288,1.46822026311628
28.9289289289289,1.42006374323522
29.029029029029,1.37350252951965
29.1291291291291,1.32828786032028
29.2292292292292,1.28732440197046
29.3293293293293,1.2478514537948
29.4294294294294,1.21321439753434
29.5295295295295,1.18066208523041
29.6296296296296,1.15133063348685
29.7297297297297,1.1254290368389
29.8298298298298,1.1011677105425
29.9299299299299,1.08514169615043
30.03003003003,1.06945851457223
30.1301301301301,1.05377533299404
30.2302302302302,1.03809215141584
30.3303303303303,1.03401539432125
30.4304304304304,1.0302507995991
30.5305305305305,1.02648620487696
30.6306306306306,1.02272161015481
30.7307307307307,1.03029083051596
30.8308308308308,1.03800254765892
30.9309309309309,1.04571426480187
31.031031031031,1.05344000601637
31.1311311311311,1.07147855882038
31.2312312312312,1.08951711162438
31.3313313313313,1.10755566442839
31.4314314314314,1.12572658828045
31.5315315315315,1.15251252451886
31.6316316316316,1.17929846075728
31.7317317317317,1.2060843969957
31.8318318318318,1.23310462008054
31.9319319319319,1.26799532941164
32.032032032032,1.30288603874274
32.1321321321321,1.33777674807383
32.2322322322322,1.37266745740493
32.3323323323323,1.40755816673603
32.4324324324324,1.44625312886616
32.5325325325325,1.48775224243821
32.6326326326326,1.52925135601026
32.7327327327327,1.57075046958231
32.8328328328328,1.61224958315436
32.9329329329329,1.6542073213404
33.033033033033,1.69945243361956
33.1331331331331,1.74469754589871
33.2332332332332,1.78994265817787
33.3333333333333,1.83518777045702
33.4334334334334,1.88043288273618
33.5335335335335,1.92629956906357
33.6336336336336,1.97247352373182
33.7337337337337,2.01864747840007
33.8338338338338,2.06482143306832
33.9339339339339,2.11099538773657
34.034034034034,2.15633300601269
34.1341341341341,2.19863420452591
34.2342342342342,2.24093540303913
34.3343343343343,2.28323660155235
34.4344344344344,2.32553780006556
34.5345345345345,2.36783899857878
34.6346346346346,2.40457818320866
34.7347347347347,2.43958699759004
34.8348348348348,2.47459581197142
34.9349349349349,2.5096046263528
35.035035035035,2.54461344073418
35.1351351351351,2.57792178545422
35.2352352352352,2.60488298579262
35.3353353353353,2.63184418613101
35.4354354354354,2.65880538646941
35.5355355355355,2.6857665868078
35.6356356356356,2.7127277871462
35.7357357357357,2.73511025445663
35.8358358358358,2.75513279003092
35.9359359359359,2.77515532560521
36.036036036036,2.7951778611795
36.1361361361361,2.81520039675379
36.2362362362362,2.83464592052931
36.3363363363363,2.84934902333206
36.4364364364364,2.86405212613481
36.5365365365365,2.87875522893756
36.6366366366366,2.89345833174031
36.7367367367367,2.90816143454306
36.8368368368368,2.92070290323032
36.9369369369369,2.93152555958438
37.037037037037,2.94234821593844
37.1371371371371,2.9531708722925
37.2372372372372,2.96399352864656
37.3373373373373,2.97479424909363
37.4374374374374,2.98173015463628
37.5375375375375,2.98866606017894
37.6376376376376,2.9956019657216
37.7377377377377,3.00253787126426
37.8378378378378,3.00947377680691
37.9379379379379,3.01640968234957
38.038038038038,3.02334558789223
38.1381381381381,3.03028149343489
38.2382382382382,3.03721739897754
38.3383383383383,3.0441533045202
38.4384384384384,3.05059280149396
38.5385385385385,3.05474614449836
38.6386386386386,3.05889948750277
38.7387387387387,3.06305283050717
38.8388388388388,3.06720617351157
38.9389389389389,3.07135951651598
39.039039039039,3.07551285952038
39.1391391391391,3.07966620252478
39.2392392392392,3.08381954552919
39.3393393393393,3.08797288853359
39.4394394394394,3.09212623153799
39.5395395395395,3.09581589157322
39.6396396396396,3.09864878663865
39.7397397397397,3.10148168170408
39.8398398398398,3.10431457676951
39.9399399399399,3.10714747183494
40.04004004004,3.10998036690038
40.1401401401401,3.11281326196581
40.2402402402402,3.11564615703124
40.3403403403403,3.11847905209667
40.4404404404404,3.1213119471621
40.5405405405405,3.12414484222753
40.6406406406406,3.12626461340166
40.7407407407407,3.12773635599584
40.8408408408408,3.12920809859003
40.9409409409409,3.13067984118421
41.041041041041,3.1321515837784
41.1411411411411,3.13362332637258
41.2412412412412,3.13509506896677
41.3413413413413,3.13656681156095
41.4414414414414,3.13803855415513
41.5415415415415,3.13951029674932
41.6416416416416,3.1409820393435
41.7417417417417,3.13977289331316
41.8418418418418,3.13739647701338
41.9419419419419,3.1350200607136
42.042042042042,3.13264364441382
42.1421421421421,3.13026722811405
42.2422422422422,3.12789081181427
42.3423423423423,3.12551439551449
42.4424424424424,3.12313797921471
42.5425425425425,3.12076156291493
42.6426426426426,3.11838514661515
42.7427427427427,3.11600873031538
42.8428428428428,3.10878870047145
42.9429429429429,3.10084122311739
43.043043043043,3.09289374576334
43.1431431431431,3.08494626840929
43.2432432432432,3.07699879105523
43.3433433433433,3.06905131370118
43.4434434434434,3.06110383634712
43.5435435435435,3.05315635899307
43.6436436436436,3.04520888163902
43.7437437437437,3.03726140428496
43.8438438438438,3.02898417494863
43.9439439439439,3.01321894758791
44.044044044044,2.99745372022718
44.1441441441441,2.98168849286645
44.2442442442442,2.96592326550572
44.3443443443443,2.95015803814499
44.4444444444444,2.93439281078427
44.5445445445445,2.91862758342354
44.6446446446446,2.90286235606281
44.7447447447447,2.88709712870208
44.8448448448448,2.87133190134135
44.9449449449449,2.85556667398063
45.045045045045,2.8398014466199
45.1451451451451,2.81905357650332
45.2452452452452,2.79209293847077
45.3453453453453,2.76513230043822
45.4454454454454,2.73817166240567
45.5455455455455,2.71121102437312
45.6456456456456,2.68425038634056
45.7457457457457,2.65728974830801
45.8458458458458,2.63032911027546
45.9459459459459,2.60336847224291
46.046046046046,2.5763440928057
46.1461461461461,2.53640536729479
46.2462462462462,2.49646664178387
46.3463463463463,2.45652791627296
46.4464464464464,2.41658919076204
46.5465465465465,2.37665046525113
46.6466466466466,2.33671173974021
46.7467467467467,2.2967730142293
46.8468468468468,2.25683428871838
46.9469469469469,2.21689556320747
47.047047047047,2.17251866850682
47.1471471471471,2.12472146238609
47.2472472472472,2.07692425626536
47.3473473473473,2.02838040216578
47.4474474474474,1.97925324476838
47.5475475475475,1.93012608737098
47.6476476476476,1.88048511064379
47.7477477477477,1.83043722628604
47.8478478478478,1.78038934192828
47.9479479479479,1.72985493264712
48.048048048048,1.67892996312295
48.1481481481481,1.62800499359879
48.2482482482482,1.57673904393339
48.3483483483483,1.52519563398838
48.4484484484484,1.47365222404337
48.5485485485485,1.42225328242881
48.6486486486486,1.37097349930426
48.7487487487487,1.3196937161797
48.8488488488488,1.26841393305515
48.9489489489489,1.2171341499306
49.049049049049,1.16585436680605
49.1491491491491,1.11683986612525
49.2492492492492,1.06795179408357
49.3493493493493,1.01906372204189
49.4494494494494,0.970175650000206
49.5495495495495,0.921287577958524
49.6496496496496,0.87413984256296
49.7497497497497,0.830277657822596
49.8498498498498,0.786415473082232
49.9499499499499,0.742553288341868
50.0500500500501,0.698691103601501
50.1501501501502,0.654828918861137
50.2502502502503,0.616161538544415
50.3503503503504,0.579268408640495
50.4504504504505,0.542375278736575
50.5505505505506,0.505482148832656
50.6506506506507,0.468589018928736
50.7507507507508,0.432705276537286
50.8508508508509,0.402795311369175
50.950950950951,0.372885346201064
51.0510510510511,0.342975381032953
51.1511511511512,0.313065415864842
51.2512512512513,0.288159096329755
51.3513513513514,0.264203600137174
51.4514514514515,0.240248103944593
51.5515515515516,0.216292607752011
51.6516516516517,0.195293998888113
51.7517517517518,0.176854162213179
51.8518518518519,0.158414325538244
51.951951951952,0.139974488863309
52.0520520520521,0.122665657565901
52.1521521521522,0.109103758834883
52.2522522522523,0.0955418601038638
52.3523523523524,0.0819799613728452
52.4524524524525,0.0684180626418265
52.5525525525526,0.0586772485646408
52.6526526526527,0.0492345260501332
52.7527527527528,0.0397918035356255
52.8528528528529,0.0303490810211179
52.952952952953,0.0229743173576164
53.0530530530531,0.0168487942418543
53.1531531531532,0.0107232711260922
53.2532532532533,0.00459774801033007
53.3533533533534,0
53.4534534534535,0
53.5535535535536,0
53.6536536536537,0
53.7537537537538,0
53.8538538538539,0
53.953953953954,0
54.0540540540541,0
54.1541541541542,0
54.2542542542543,0
54.3543543543544,0
54.4544544544545,0
54.5545545545546,0
54.6546546546547,0
54.7547547547548,0
54.8548548548549,0
54.954954954955,0.00506820636451712
55.0550550550551,0.0233919628438828
55.1551551551552,0.0440584280626627
55.2552552552553,0.0671625204321306
55.3553553553554,0.0924659222379822
55.4554554554555,0.119910505890404
55.5555555555556,0.149440763158722
55.6556556556557,0.180980726927781
55.7557557557558,0.214771522592621
55.8558558558559,0.251161680911656
55.955955955956,0.287551839230691
56.0560560560561,0.326788857460658
56.1561561561562,0.367698118087103
56.2562562562563,0.408636841500789
56.3563563563564,0.453450321709486
56.4564564564565,0.498263801918183
56.5565565565566,0.544286110898893
56.6566566566567,0.592238334724969
56.7567567567568,0.640190558551045
56.8568568568569,0.690185455991275
56.956956956957,0.740815835840959
57.0570570570571,0.79182011938908
57.1571571571572,0.84511550154151
57.2572572572573,0.89841088369394
57.3573573573574,0.95170626584637
57.4574574574575,1.00562215135551
57.5575575575576,1.06125772933604
57.6576576576577,1.11689330731657
57.7577577577578,1.1725288852971
57.8578578578579,1.22873142054408
57.957957957958,1.2858207391467
58.0580580580581,1.34291005774931
58.1581581581582,1.39999937635193
58.2582582582583,1.45730523212238
58.3583583583584,1.51481513566747
58.4584584584585,1.57232503921257
58.5585585585586,1.62983494275766
58.6586586586587,1.68695068777484
58.7587587587588,1.74384442630504
58.8588588588589,1.80073816483523
58.958958958959,1.85763190336543
59.0590590590591,1.91179930177063
59.1591591591592,1.96512707657195
59.2592592592593,2.01845485137327
59.3593593593594,2.07178262617459
59.4594594594595,2.12511040097591
59.5595595595596,2.17642208693688
59.6596596596597,2.22260047438035
59.7597597597598,2.26877886182382
59.8598598598599,2.31495724926728
59.95995995996,2.36113563671075
60.0600600600601,2.40731402415421
60.1601601601602,2.44634035739488
60.2602602602603,2.48357246110764
60.3603603603604,2.5208045648204
60.4604604604605,2.55803666853315
60.5605605605606,2.59526877224591
60.6606606606607,2.62968066831366
60.7607607607608,2.65801323287788
60.8608608608609,2.68634579744211
60.960960960961,2.71467836200633
61.0610610610611,2.74301092657055
61.1611611611612,2.77134349113478
61.2612612612613,2.7933105138354
61.3613613613614,2.81401367372638
61.4614614614615,2.83471683361737
61.5615615615616,2.85541999350835
61.6616616616617,2.87612315339934
61.7617617617618,2.89457965393227
61.8618618618619,2.90889649807766
61.961961961962,2.92321334222306
62.0620620620621,2.93753018636845
62.1621621621622,2.95184703051385
62.2622622622623,2.96616387465925
62.3623623623624,2.98048071880464
62.4624624624625,2.99109007617756
62.5625625625626,3.00052091206455
62.6626626626627,3.00995174795153
62.7627627627628,3.01938258383851
62.8628628628629,3.0288134197255
62.962962962963,3.03824425561248
63.0630630630631,3.04716103936987
63.1631631631632,3.05349145171484
63.2632632632633,3.0598218640598
63.3633633633634,3.06615227640476
63.4634634634635,3.07248268874973
63.5635635635636,3.07881310109469
63.6636636636637,3.08514351343966
63.7637637637638,3.09036932628394
63.8638638638639,3.09477133308007
63.963963963964,3.0991733398762
64.0640640640641,3.10357534667233
64.1641641641642,3.10797735346846
64.2642642642643,3.11237936026459
64.3643643643644,3.11678136706072
64.4644644644645,3.1199789693032
64.5645645645646,3.12315175167829
64.6646646646647,3.12632453405337
64.7647647647648,3.12949731642846
64.8648648648649,3.13267009880354
64.964964964965,3.13584288117863
65.0650650650651,3.13865002921602
65.1651651651652,3.14087756196294
65.2652652652653,3.14310509470986
65.3653653653654,3.14533262745678
65.4654654654655,3.1475601602037
65.5655655655656,3.14978769295062
65.6656656656657,3.15201522569754
65.7657657657658,3.15424275844446
65.8658658658659,3.15647029119138
65.965965965966,3.1586978239383
66.0660660660661,3.15996316765297
66.1661661661662,3.16052186201362
66.2662662662663,3.16108055637426
66.3663663663664,3.16163925073491
66.4664664664665,3.16219794509555
66.5665665665666,3.1627566394562
66.6666666666667,3.16331533381685
66.7667667667668,3.16387402817749
66.8668668668669,3.16443272253814
66.966966966967,3.16499141689879
67.0670670670671,3.16295014629367
67.1671671671672,3.16011601164218
67.2672672672673,3.15728187699069
67.3673673673674,3.15444774233919
67.4674674674675,3.1516136076877
67.5675675675676,3.14877947303621
67.6676676676677,3.14594533838472
67.7677677677678,3.14311120373323
67.8678678678679,3.14027706908174
67.967967967968,3.13744293443024
68.0680680680681,3.13033869409083
68.1681681681682,3.12303820898447
68.2682682682683,3.11573772387811
68.3683683683684,3.10843723877174
68.4684684684685,3.10113675366538
68.5685685685686,3.09383626855902
68.6686686686687,3.08653578345265
68.7687687687688,3.07923529834629
68.8688688688689,3.07193481323993
68.968968968969,3.06384549857337
69.0690690690691,3.05113507431367
69.1691691691692,3.03842465005396
69.2692692692693,3.02571422579426
69.3693693693694,3.01300380153455
69.4694694694695,3.00029337727484
69.5695695695696,2.98758295301514
69.6696696696697,2.97487252875543
69.7697697697698,2.96216210449573
69.8698698698699,2.94945168023602
69.96996996997,2.93362638311689
70.0700700700701,2.91163337155255
70.1701701701702,2.88964035998821
70.2702702702703,2.86764734842386
70.3703703703704,2.84565433685952
70.4704704704705,2.82366132529517
70.5705705705706,2.80166831373083
70.6706706706707,2.77967530216648
70.7707707707708,2.75768229060214
70.8708708708709,2.73568927903779
70.970970970971,2.71369626747345
71.0710710710711,2.6917032559091
71.1711711711712,2.65980347136399
71.2712712712713,2.62398040537851
71.3713713713714,2.58815733939303
71.4714714714715,2.55233427340755
71.5715715715716,2.51651120742208
71.6716716716717,2.4806881414366
71.7717717717718,2.44486507545112
71.8718718718719,2.40904200946564
71.971971971972,2.37321894348017
72.0720720720721,2.33739587749469
72.1721721721722,2.30157281150921
72.2722722722723,2.26487231257117
72.3723723723724,2.22001130372592
72.4724724724725,2.17515029488065
72.5725725725726,2.1302892860354
72.6726726726727,2.08430257732447
72.7727727727728,2.03736787547424
72.8728728728729,1.990433173624
72.972972972973,1.94349847177377
73.0730730730731,1.89493136695558
73.1731731731732,1.8463454590517
73.2732732732733,1.79775955114782
73.3733733733734,1.74853001705337
73.4734734734735,1.69846238709434
73.5735735735736,1.64839475713532
73.6736736736737,1.59832712717628
73.7737737737738,1.54740536981863
73.8738738738739,1.49636729688199
73.973973973974,1.44532922394537
74.0740740740741,1.39436649293619
74.1741741741742,1.34355959658404
74.2742742742743,1.29275270023189
74.3743743743744,1.24194580387975
74.4744744744745,1.1911389075276
74.5745745745746,1.14033201117545
74.6746746746747,1.09130736881835
74.7747747747748,1.04313021400773
74.8748748748749,0.994953059197112
74.974974974975,0.946775904386498
75.0750750750751,0.898598749575878
75.1751751751752,0.850578617935535
75.2752752752753,0.807714729126404
75.3753753753754,0.764850840317278
75.4754754754755,0.721986951508147
75.5755755755756,0.679123062699022
75.6756756756757,0.63625917388989
75.7757757757758,0.596134004022653
75.8758758758759,0.560451260137117
75.975975975976,0.524768516251586
76.0760760760761,0.489085772366051
76.1761761761762,0.45340302848052
76.2762762762763,0.417720284594984
76.3763763763764,0.38715440928867
76.4764764764765,0.35845048532067
76.5765765765766,0.329746561352674
76.6766766766767,0.301042637384673
76.7767767767768,0.275370786648714
76.8768768768769,0.252422153662301
76.976976976977,0.229473520675891
77.0770770770771,0.206524887689477
77.1771771771772,0.185271572065203
77.2772772772773,0.167613119709888
77.3773773773774,0.149954667354576
77.4774774774775,0.132296214999261
77.5775775775776,0.115169683221833
77.6776776776777,0.102173211562246
77.7777777777778,0.089176739902661
77.8778778778779,0.0761802682430741
77.977977977978,0.063183796583489
78.0780780780781,0.0537572114743835
78.1781781781782,0.0446935016220985
78.2782782782783,0.0356297917698122
78.3783783783784,0.0265660819175272
78.4784784784785,0.0194615350514267
78.5785785785786,0.013191191209137
78.6786786786787,0.00692084736684641
78.7787787787788,0.00145661438148072
78.8788788788789,0
78.978978978979,0
79.0790790790791,0
79.1791791791792,0
79.2792792792793,0
79.3793793793794,0
79.4794794794795,0
79.5795795795796,0
79.6796796796797,0
79.7797797797798,0
79.8798798798799,0
79.97997997998,0.0047727231823057
80.0800800800801,0.0211587644765911
80.1801801801802,0.0403381923553343
80.2802802802803,0.0612541920898227
80.3803803803804,0.0839253816886548
80.4804804804805,0.108233156321726
80.5805805805806,0.134756180950126
80.6806806806807,0.163924404867681
80.7807807807808,0.195826930778658
80.8808808808809,0.228899559212652
80.980980980981,0.262979058455767
81.0810810810811,0.299789713010118
81.1811811811812,0.337853928080868
81.2812812812813,0.377797008019073
81.3813813813814,0.419317475215507
81.4814814814815,0.462231052034435
81.5815815815816,0.506794465147334
81.6816816816817,0.552200816066325
81.7817817817818,0.599468395129698
81.8818818818819,0.647222774469371
81.981981981982,0.695922417021604
82.0820820820821,0.746257143107128
82.1821821821822,0.796591869192658
82.2822822822823,0.848897104589134
82.3823823823824,0.901328146828472
82.4824824824825,0.954592319721668
82.5825825825826,1.00864536986164
82.6826826826827,1.06290540320057
82.7827827827828,1.11932949272395
82.8828828828829,1.17575358224733
82.982982982983,1.23217767177071
83.0830830830831,1.28860176129408
83.1831831831832,1.34502585081746
83.2832832832833,1.40144994034083
83.3833833833834,1.45787402986421
83.4834834834835,1.51430678166012
83.5835835835836,1.57082521229932
83.6836836836837,1.62734364293852
83.7837837837838,1.68386207357772
83.8838838838839,1.74038050421691
83.983983983984,1.79689893485611
84.0840840840841,1.8534173654953
84.1841841841842,1.9099357961345
84.2842842842843,1.96579851524085
84.3843843843844,2.01551078444454
84.4844844844845,2.06522305364823
84.5845845845846,2.11493532285192
84.6846846846847,2.1646475920556
84.7847847847848,2.21435986125929
84.8848848848849,2.26407213046298
84.984984984985,2.31378439966667
85.0850850850851,2.36228579577697
85.1851851851852,2.39999295136714
85.2852852852853,2.4377001069573
85.3853853853854,2.47540726254747
85.4854854854855,2.51311441813764
85.5855855855856,2.55082157372781
85.6856856856857,2.58852872931797
85.7857857857858,2.62623588490814
85.8858858858859,2.66263368102433
85.985985985986,2.68791634391681
86.0860860860861,2.71319900680929
86.1861861861862,2.73848166970177
86.2862862862863,2.76376433259425
86.3863863863864,2.78904699548673
86.4864864864865,2.8143296583792
86.5865865865866,2.83961232127168
86.6866866866867,2.86389612018088
86.7867867867868,2.88009056599012
86.8868868868869,2.89628501179936
86.986986986987,2.91247945760861
87.0870870870871,2.92867390341784
87.1871871871872,2.94486834922709
87.2872872872873,2.96106279503633
87.3873873873874,2.97209154982346
87.4874874874875,2.98288059118797
87.5875875875876,2.99366963255249
87.6876876876877,3.00445867391701
87.7877877877878,3.01524771528153
87.8878878878879,3.02603675664605
87.987987987988,3.03398702940389
88.0880880880881,3.04123380204538
88.1881881881882,3.04848057468687
88.2882882882883,3.05572734732836
88.3883883883884,3.06297411996985
88.4884884884885,3.07022089261134
88.5885885885886,3.07602244034471
88.6886886886887,3.08103597706988
88.7887887887888,3.08604951379506
88.8888888888889,3.09106305052024
88.988988988989,3.09607658724542
89.0890890890891,3.1010901239706
89.1891891891892,3.10536610515759
89.2892892892893,3.108883249969
89.3893893893894,3.11240039478041
89.4894894894895,3.11591753959182
89.5895895895896,3.11943468440324
89.6896896896897,3.12295182921465
89.7897897897898,3.12646897402606
89.8898898898899,3.12998611883747
89.98998998999,3.13269382783779
90.0900900900901,3.13525379714625
90.1901901901902,3.13781376645472
90.2902902902903,3.14037373576318
90.3903903903904,3.14293370507165
90.4904904904905,3.14549367438011
90.5905905905906,3.14805364368858
90.6906906906907,3.15049139396813
90.7907907907908,3.15243537546912
90.8908908908909,3.15437935697011
90.990990990991,3.1563233384711
91.0910910910911,3.15826731997209
91.1911911911912,3.16021130147308
91.2912912912913,3.16215528297407
91.3913913913914,3.16409926447506
91.4914914914915,3.16513771235913
91.5915915915916,3.16543877157555
91.6916916916917,3.16573983079197
91.7917917917918,3.16604089000839
91.8918918918919,3.16634194922481
91.991991991992,3.16664300844123
92.0920920920921,3.16694406765765
92.1921921921922,3.16724512687407
92.2922922922923,3.1647679922117
92.3923923923924,3.16199560236124
92.4924924924925,3.15922321251078
92.5925925925926,3.15645082266032
92.6926926926927,3.15367843280986
92.7927927927928,3.15090604295941
92.8928928928929,3.14813365310895
92.992992992993,3.14422792635148
93.0930930930931,3.13704042002093
93.1931931931932,3.12985291369037
93.2932932932933,3.12266540735982
93.3933933933934,3.11547790102927
93.4934934934935,3.10829039469872
93.5935935935936,3.10110288836816
93.6936936936937,3.09391538203761
93.7937937937938,3.08672787570706
93.8938938938939,3.07954036937651
93.993993993994,3.07235286304595
94.0940940940941,3.0651653567154
94.1941941941942,3.05264693618091
94.2942942942943,3.03900067262197
94.3943943943944,3.02535440906302
94.4944944944945,3.01170814550408
94.5945945945946,2.99806188194514
94.6946946946947,2.98441561838619
94.7947947947948,2.97076935482725
94.8948948948949,2.9571230912683
94.994994994995,2.94347682770936
95.0950950950951,2.92983056415041
95.1951951951952,2.91618430059147
95.2952952952953,2.89895336487951
95.3953953953954,2.87621035071762
95.4954954954955,2.85346733655574
95.5955955955956,2.83072432239385
95.6956956956957,2.80798130823196
95.7957957957958,2.78523829407007
95.8958958958959,2.76249527990819
95.995995995996,2.7397522657463
96.0960960960961,2.71700925158442
96.1961961961962,2.6924186594352
96.2962962962963,2.6577460875907
96.3963963963964,2.62307351574618
96.4964964964965,2.58840094390168
96.5965965965966,2.55372837205717
96.6966966966967,2.51905580021266
96.7967967967968,2.48438322836815
96.8968968968969,2.44971065652364
96.996996996997,2.41503808467913
97.0970970970971,2.38036551283462
97.1971971971972,2.33858792773821
97.2972972972973,2.29615614170873
97.3973973973974,2.25372435567924
97.4974974974975,2.20983436285418
97.5975975975976,2.16559613038557
97.6976976976977,2.12135789791698
97.7977977977978,2.07603709511603
97.8978978978979,2.03024959060116
97.997997997998,1.98446208608629
98.0980980980981,1.93763818735783
98.1981981981982,1.89009496735118
98.2982982982983,1.84255174734453
98.3983983983984,1.79419735830002
98.4984984984985,1.7449706354248
98.5985985985986,1.69574391254957
98.6986986986987,1.64603138613713
98.7987987987988,1.59550353430244
98.8988988988989,1.54497568246775
98.998998998999,1.49444783063306
99.0990990990991,1.44391997879837
99.1991991991992,1.39339212696368
99.2992992992993,1.34270964698325
99.3993993993994,1.29175979131176
99.4994994994995,1.24114196446141
99.5995995995996,1.19078047118216
99.6996996996997,1.14115828312234
99.7997997997998,1.09176670111694
99.8998998998999,1.04329472557249
100,0.99486091427965


==> Tikz_data/IDM_m1_velocity_inf_v.csv <==
0,0
0.101010101010101,0
0.202020202020202,0
0.303030303030303,0
0.404040404040404,0
0.505050505050505,0
0.606060606060606,0
0.707070707070707,0
0.808080808080808,0
0.909090909090909,0
1.01010101010101,0
1.11111111111111,0
1.21212121212121,0
1.31313131313131,0
1.41414141414141,0
1.51515151515152,0
1.61616161616162,0
1.71717171717172,0
1.81818181818182,0
1.91919191919192,0
2.02020202020202,0
2.12121212121212,0
2.22222222222222,0
2.32323232323232,0
2.42424242424242,0
2.52525252525253,0
2.62626262626263,0
2.72727272727273,0
2.82828282828283,0
2.92929292929293,0
3.03030303030303,0
3.13131313131313,0
3.23232323232323,0
3.33333333333333,0
3.43434343434343,0
3.53535353535354,0
3.63636363636364,0
3.73737373737374,0
3.83838383838384,0
3.93939393939394,0
4.04040404040404,0
4.14141414141414,0
4.24242424242424,0
4.34343434343434,0
4.44444444444444,0
4.54545454545455,0
4.64646464646465,0
4.74747474747475,0
4.84848484848485,0
4.94949494949495,0
5.05050505050505,0.0745363925134332
5.15151515151515,0.157307656518159
5.25252525252525,0.238488163129326
5.35353535353535,0.318103412628861
5.45454545454545,0.395338521660734
5.55555555555556,0.469369796972346
5.65656565656566,0.538314376042342
5.75757575757576,0.601289705854164
5.85858585858586,0.655785293352997
5.95959595959596,0.707292976137585
6.06060606060606,0.746349961820577
6.16161616161616,0.783109551681899
6.26262626262626,0.808088288899558
6.36363636363636,0.830861913294917
6.46464646464646,0.846213581977872
6.56565656565657,0.859067051793972
6.66666666666667,0.868162099797486
6.76767676767677,0.874801790496827
6.86868686868687,0.879585596055137
6.96969696969697,0.884369401613447
7.07070707070707,0.887093105322896
7.17171717171717,0.889476109895451
7.27272727272727,0.891708338428838
7.37373737373737,0.893063239151385
7.47474747474747,0.894418139873931
7.57575757575758,0.895541587868333
7.67676767676768,0.896364681798828
7.77777777777778,0.897187775729323
7.87878787878788,0.897809645518975
7.97979797979798,0.89835472286809
8.08080808080808,0.898897905792852
8.18181818181818,0.899289585599283
8.28282828282828,0.899681265405713
8.38383838383838,0.900072945212144
8.48484848484848,0.900464625018574
8.58585858585859,0.900835837993154
8.68686868686869,0.901196373535514
8.78787878787879,0.901556909077873
8.88888888888889,0.901917444620232
8.98989898989899,0.902275864764966
9.09090909090909,0.902629395089092
9.19191919191919,0.902982925413219
9.29292929292929,0.903336455737345
9.39393939393939,0.903689986061472
9.49494949494949,0.904026919627722
9.5959595959596,0.904362920392484
9.6969696969697,0.904698921157247
9.7979797979798,0.905034921922009
9.8989898989899,0.90536125894994
10,0.905680924779328


==> Tikz_data/IDM_m1_velocity_negative_v.csv <==
0,0
0.101010101010101,0
0.202020202020202,0
0.303030303030303,0
0.404040404040404,0
0.505050505050505,0
0.606060606060606,0
0.707070707070707,0
0.808080808080808,0
0.909090909090909,0
1.01010101010101,0
1.11111111111111,0
1.21212121212121,0
1.31313131313131,0
1.41414141414141,0
1.51515151515152,0
1.61616161616162,0
1.71717171717172,0
1.81818181818182,0
1.91919191919192,0
2.02020202020202,0
2.12121212121212,0
2.22222222222222,0
2.32323232323232,0.0158433748142391
2.42424242424242,0.0778972832691177
2.52525252525253,0.13929962501551
2.62626262626263,0.199922151767228
2.72727272727273,0.259379029855209
2.82828282828283,0.317289965814025
2.92929292929293,0.373210438922072
3.03030303030303,0.426506721467335
3.13131313131313,0.474729615513076
3.23232323232323,0.522732702197281
3.33333333333333,0.564076825141934
3.43434343434343,0.603199327506118
3.53535353535354,0.637041704530755
3.63636363636364,0.666407775447542
3.73737373737374,0.692828241364125
3.83838383838384,0.713336806715682
3.93939393939394,0.733012358041242
4.04040404040404,0.746798462932989
4.14141414141414,0.760584567824736
4.24242424242424,0.770254760356267
4.34343434343434,0.779543953931663
4.44444444444444,0.786406703605713
4.54545454545455,0.792262100042675
4.64646464646465,0.798117496479638
4.74747474747475,0.802262938331486
4.84848484848485,0.805937362316932
4.94949494949495,0.809611786302378
5.05050505050505,0.812349599449357
5.15151515151515,0.814936749502882
5.25252525252525,0.817523899556406
5.35353535353535,0.819520936448024
5.45454545454545,0.821479522669969
5.55555555555556,0.823433735874478
5.65656565656566,0.825122799721538
5.75757575757576,0.826811863568599
5.85858585858586,0.828475019289781
5.95959595959596,0.829887353100954
6.06060606060606,0.831299686912127
6.16161616161616,0.8327120207233
6.26262626262626,0.834124354534473
6.36363636363636,0.835536688345646
6.46464646464646,0.836879852305599
6.56565656565657,0.838140651006883
6.66666666666667,0.839401449708167
6.76767676767677,0.840662248409451
6.86868686868687,0.841923047110735
6.96969696969697,0.843183845812018
7.07070707070707,0.844333132910166
7.17171717171717,0.845457825563273
7.27272727272727,0.846582518216379
7.37373737373737,0.847707210869486
7.47474747474747,0.848831903522592
7.57575757575758,0.849932930960371
7.67676767676768,0.850927693406699
7.77777777777778,0.851922455853027
7.87878787878788,0.852917218299355
7.97979797979798,0.853911980745683
8.08080808080808,0.854906743192011
8.18181818181818,0.85584657679045
8.28282828282828,0.856740547996927
8.38383838383838,0.857634519203404
8.48484848484848,0.858528490409881
8.58585858585859,0.859422461616359
8.68686868686869,0.860316432822836
8.78787878787879,0.861124259627276
8.88888888888889,0.861923338801598
8.98989898989899,0.862722417975921
9.09090909090909,0.863521497150243
9.19191919191919,0.864320576324566
9.29292929292929,0.865119655498888
9.39393939393939,0.865918734673211
9.49494949494949,0.866717813847533
9.5959595959596,0.867516893021856
9.6969696969697,0.868315378471849
9.7979797979798,0.869038484409921
9.8989898989899,0.869761590347993
10,0.870484696286066


==> Tikz_data/IDM_m2_acc.csv <==
0,0.73
1.50396127239139e-05,0.729679480485533
0.000278182538884112,0.724092372832009
0.00161751865324966,0.696261268013905
0.00633873982810359,0.605863190795565
0.0141274588973644,0.48032702456493
0.0243353697614472,0.352784771387714
0.0365413192258825,0.242694677243264
0.0484537395729976,0.167769295457006
0.0603661599201126,0.115580699475663
0.0722785802672277,0.0793764420053102
0.0841910006143428,0.0543329743496424
0.0962659377378016,0.0368510254651707
0.108992888088987,0.0243348747828877
0.122566020954305,0.0154864344591866
0.137060645255085,0.00939926793151878
0.152630362574647,0.00531969823860013
0.169551551215779,0.00265804626259259
0.187855101959993,0.00100362342819691
0.208137972588077,4.43298616332521e-06
0.23035567738942,-0.000555635309484375
0.255240802985053,-0.000853863552369999
0.284084670018615,-0.00100148836030613
0.317096644490405,-0.00106397472894306
0.356243711721235,-0.00108600665730808
0.403403113230645,-0.00109036937772122
0.465464831190239,-0.00108777274561781
0.547865758441534,-0.00108209322874282
0.676816018095555,-0.00107286589309322
1.00999391257299,-0.00104943618636063
1.74158977829673,-0.00100025491353503
3.18281058232928,-0.00091174761474894
3.70913500507013,-0.000881956531566867
3.70984000048167,-0.000877187047611125
3.71159169900865,-0.000862383605740188
3.71313965662522,-0.000847466024034529
3.71475452530571,-0.000829920081943377
3.71664481446508,-0.000807105016149637
3.71755684472063,-0.000792160885725079
3.72251638012056,-0.00071577333429731
3.72482739006952,-0.000680658199309403
3.7280802251769,-0.000614559336241552
3.73215210527979,-0.000540578423104685
3.73391007362589,-0.00049765833526748
3.73966946578158,-0.000374055016960828
3.74064502575832,-0.000347336229451017
3.74695503606371,-0.000195947737638816
3.74738591627418,-0.000180591685531373
3.74947538009902,-8.57131264623578e-05
3.75847372507683,0.000248577485121746
3.77364728070905,0.000612227198850334
3.78513728907706,0.000780510901376605
3.785410225177,0.000795623005343645
3.78753468713174,0.000908179548965553
3.79793398577298,0.00134791918770908
3.81411519481073,0.00177067785166192
3.82316548644169,0.0019214227056846
3.82367712506775,0.0019505210080212
3.82875367555299,0.00221138629177232
3.84009439356321,0.00264487672676205
3.85697617831873,0.00303328020440756
3.86112654296829,0.00310071190422156
3.86142107891746,0.00311765388810756
3.86438104554058,0.00327815503695217
3.87692435156616,0.00379504898710718
3.89595957493117,0.00424287225441322
3.89905938259505,0.00429618164924814
3.89922771576171,0.00432044620564167
3.90119403455491,0.00459310908690768
3.90877330272455,0.00547904793415473
3.92062936184013,0.00645837378669332
3.93741519553803,0.00729560328691522
3.95712408826816,0.0078181240944209
3.97939052742087,0.00811260473940881
4.00487986603794,0.00827687672155948
4.03491372057927,0.00837519079466237
4.0702711467135,0.00844451668118837
4.08885373954019,0.00847361552085589
4.08899788144242,0.00850277283533138
4.08950901028027,0.00860824348475098
4.09259479273089,0.00920742366809526
4.10110907311959,0.0105699288861484
4.11461551829815,0.0120734501688288
4.13262545656323,0.013280988590583
4.15244226907332,0.0140213518685981
4.17492171922803,0.0144830885429997
4.20028141171864,0.0147761353962725
4.23026808981726,0.0149887829194597
4.26529577651813,0.0151666249626695
4.27872286610897,0.01523134877984
4.27884128042752,0.0152547036063926
4.2798466608957,0.0154496727050831
4.28680790304413,0.0166499029737819
4.29900581704893,0.0182411653987447
4.31647403976654,0.0197421585281762
4.33717423938915,0.0208132537722214
4.36039275149992,0.0215255425470356
4.38670934804743,0.0220229437903351
4.41726214242309,0.0224110090087568
4.4525768947271,0.0227533137122407
4.46847389989688,0.0228904577884709
4.46865665287641,0.0229133329643517
4.46969572738957,0.0231022152107924
4.47588944503274,0.0241306517766285
4.49118759284356,0.0260879879954278
4.51302325068162,0.0279068430187683
4.53657707903728,0.0291229665054036
4.56343202374016,0.0300111567723532
4.59369476160906,0.0306937311028918
4.62893985997872,0.0312910062840387
4.65825608735064,0.0317127352520791
4.65843224304107,0.0317427078912901
4.65898736624256,0.0320116462238854
4.66287719272861,0.0338050061378098
4.67530232628011,0.0386043567391267
4.69425146231283,0.043877177163059
4.71523684608903,0.0478252333108854
4.73836060208797,0.0507780290584614
4.76428953537574,0.0530688349336208
4.79339093993767,0.0549167196791345
4.82638182300514,0.0565129487748514
4.86489441661097,0.058031861875139
4.90969053020034,0.0595691116184959
4.96504250346739,0.0613068288713892
5.03121418831032,0.0632699198159654
5.11499868818098,0.065657809562445
5.22292013690649,0.0686272621599053
5.36970462831941,0.0725217616478081
5.58730906793822,0.0780689111455345
5.60748925098368,0.0785729496328094
5.60779244323565,0.0786748832744138
5.6106681439219,0.0799352455140182
5.62555389120634,0.0859854797788794
5.65335575980817,0.0954802215773538
5.65383807491705,0.0956668744979584
5.65417146283106,0.095970372750177
5.65733336207157,0.0988353087768769
5.67568133084539,0.114991340940155
5.7176560560854,0.149166908364036
5.78623973576318,0.197832854684304
5.86242422729898,0.24341862764172
5.94691618459758,0.285780586093114
6.03961231495887,0.324521171313885
6.1456112182128,0.36115383937175
6.26299045928672,0.394401751522946
6.39805526701516,0.425449440601602
6.546399624552,0.452859098144592
6.55722505471846,0.454683921138369
6.55948397111315,0.455289924475475
6.57051511120196,0.45821158116909
6.61725055857444,0.469930049383346
6.71226599670755,0.490848170157078
6.85465103362843,0.516333034731417
7.01921619016089,0.539202525576442
7.20451227877379,0.558763045077101
7.41900293413823,0.575353041406884
7.50618463078941,0.580614064449774
7.50858847560171,0.580839429412956
7.5256522482779,0.582410470164249
7.61965903135465,0.590213274036313
7.82508927091432,0.602908336653589
8.07679304450595,0.61177804714393
8.35647211294568,0.614374933181292
8.45716864224947,0.613604555523876
8.46824839297757,0.613563896405804
8.52678940616872,0.61315351863516
8.5678728544946,0.612696787039159
8.59618725680561,0.612299742056345
8.64371480387421,0.611473656230932
8.67454969815079,0.610845493813758
8.7155958594748,0.609866259989986
8.77738575363197,0.608129346119973
8.84264792350941,0.605934425043174
8.85877113515906,0.605260807057128
8.87963081604153,0.603474482808918
8.9961675014434,0.592757952825078
9.23227478559922,0.567351533979706
9.66640198522074,0.509208618312364
10.1127906883185,0.438315649534892
10.5111579862679,0.371100898510205
10.9267790709766,0.302720242809625
11.4247866774517,0.229348464160788
11.9661115790165,0.164637078008618
12.5074364805813,0.116195327164992
13.0489580998463,0.0817430898137411
13.6274013227046,0.0567473053620986
14.3712889006821,0.0368007386492979
15.2114457982488,0.0242222278754214
16.0516026958154,0.0173591897971604
16.275641435468,0.0160989600381612
16.2789218473592,0.015892866643358
16.3174837314268,0.0134976291956186
16.3729939305541,0.0101423095586652
16.405103506442,0.00824726720861098
16.44299660776,0.00605112718279459
16.4815900633296,0.00383370623284834
16.6061572562593,-0.00290909459089594
16.6214309801464,-0.00372583504535217
16.7242217631271,-0.00899444675819302
16.7786063280074,-0.0116463024262915
16.8594771332619,-0.0155552965012218
16.9425754116802,-0.0193657209374416
16.9924473495826,-0.0216573061559067
17.1007321061966,-0.0263819781183728
17.1138906542409,-0.0270336225082748
17.237128893655,-0.032902540018228
17.6623656493242,-0.0502918237072516
17.9245052057908,-0.0591747976068468
17.9299459415814,-0.0594436855753683
17.9752019770239,-0.0616595739754385
18.2363358082511,-0.0737771458209463
18.7468134196017,-0.0947421815943016
18.7515678204869,-0.0949921279140551
18.7611361021172,-0.0956007127551491
18.8903368607003,-0.103719385384409
19.2128842580176,-0.123288020857218
19.5728971161617,-0.144159980184074
19.5783562111914,-0.144662621170872
19.6258661488865,-0.149170651436597
19.8486651650071,-0.170176150721481
20.2690539597745,-0.2093005333399
20.3989967397962,-0.221281621306521
20.4064576437576,-0.222257913800558
20.4745807687514,-0.231161477305235
20.6473765534632,-0.253642737401501
20.652999860258,-0.254483208525708
20.6998114596909,-0.261542363546528
20.894872290321,-0.290817590106117
20.9008554658168,-0.291788065457294
20.9296406350247,-0.2968001808863
21.1184876829078,-0.32949630399982
21.149062483355,-0.334786358368297
21.1547347964367,-0.335925563458555
21.2023224469324,-0.345466484075855
21.3958761792359,-0.383853517642986
21.4004953771509,-0.384807522285591
21.4109041448675,-0.387037141943564
21.4241048971188,-0.389770257791711
21.4310206215963,-0.389841258209616
21.4982813387405,-0.390807757384569
21.7600561341294,-0.398736647656591
22.1356239684037,-0.418602640384298
22.5728145894059,-0.448141314613224
23.09941163202,-0.48275438197589
23.5311860323158,-0.502444511955301
23.9516964847538,-0.508643172069015
24.4379896992057,-0.496202156883299
24.8691994416395,-0.467369934865533
25.2914239699235,-0.425288401739673
25.7136484982074,-0.373364921631814
26.0304301248897,-0.330644121677081
26.356486817969,-0.28550053424544
26.7321079536082,-0.234376314720524
27.1753909599245,-0.178184748566552
27.5112176784219,-0.140112367787874
27.51207536709,-0.139943787927
27.5125489623786,-0.139318219158412
27.516719659244,-0.133937992971834
27.5292999117499,-0.119027279504977
27.5518679269261,-0.0965997262968514
27.5850916047605,-0.071561356461861
27.6208088788469,-0.0524104600128187
27.6593335195014,-0.0380454781768398
27.7010527496146,-0.0275126250136605
27.7458021313396,-0.0200777206497651
27.7946959945208,-0.0149049248138742
27.8473881528697,-0.0114844373131356
27.9051003998215,-0.00927568307068644
27.9682834096229,-0.00791391879406004
28.0379877342309,-0.00710644708752021
28.1158976832933,-0.00664228535527723
28.2026463428166,-0.00638164285496405
28.3029429973293,-0.00622386249361772
28.4220883425073,-0.00611171991713511
28.56454260148,-0.00601208190701691
28.7411021536662,-0.00590288690963833
28.8413771718447,-0.00584325936514403
28.8424237515161,-0.00582993854819186
28.8451322814673,-0.00575840372323271
28.8486002693313,-0.00566373205793673
28.8516146332704,-0.00557559955758542
28.8573163894898,-0.00541054306899818
28.8626333932009,-0.00524559817089146
28.8656201647516,-0.00515074428714911
28.8712697012776,-0.00496750826519705
28.8747981027329,-0.00484499284395568
28.8796985541661,-0.00467140997841504
28.8871533266539,-0.00434637196477864
28.9125774225889,-0.00341218533982199
28.9166440726756,-0.00327182644013486
28.9201510527486,-0.00309364309914577
28.9396102675442,-0.00221675403255462
28.9532997639592,-0.00169523026975117
28.954518900776,-0.00162711632285156
28.9676532721057,-0.000946549305196647
28.9901144764967,1.87864555735651e-05
28.9910298384927,7.19914741520289e-05
28.9991825366847,0.000529870639580438
29.0265364464016,0.00180700402393852
29.0275259274947,0.00186685575735641
29.0311140357938,0.00222863113029718
29.0504444346355,0.00395658840082105
29.0875385185138,0.00642754720837279
29.1379942619716,0.0085642570713566
29.1950629130502,0.00995960815801442
29.2125427647008,0.0102553604604352
29.2128798772235,0.0102950332723868
29.2140253629071,0.0104288000936503
29.2249980556319,0.011632412875022
29.2503554704137,0.0139426550030537
29.2883457082864,0.0164572827927632
29.3416061793154,0.0187116540436986
29.3943478170308,0.0200602288743186
29.3979397827727,0.0201472680680545
29.3991577548054,0.02029008566144
29.4093238609451,0.0214173418416578
29.4417816120083,0.0243510470497708
29.4902640989402,0.0273507751682982
29.5454935074141,0.0295004892838353
29.583079100551,0.0304919392514961
29.5834712368821,0.0305375548591462
29.585499127926,0.0307708453248765
29.6007969132919,0.0323982350054325
29.6315768627398,0.035069021577301
29.6782681368226,0.0379866792081514
29.7357092675684,0.0403672490350149
29.7683815632828,0.0413538029694287
29.7686709859336,0.0414380258394572
29.772660708131,0.0425769102456625
29.7896391147329,0.0469944349222223
29.82577060431,0.0544859906919384
29.8728272682672,0.0614417788440983
29.8814956330016,0.0624751506963518
29.8817690861336,0.0626205275461873
29.8826593298853,0.0630932567284511
29.8868074313834,0.0652848199469774
29.9103739866985,0.0773972531389353
29.9686791500738,0.105077032734837
30.0563473026874,0.141413503086504
30.1574964054714,0.176926796235307
30.2685238773295,0.209661269351498
30.3922529447784,0.240110038521361
30.5297825468815,0.268145745597793
30.6833002919917,0.293847230489946
30.6948110112354,0.295587010877854
30.6953925516818,0.295791231777011
30.7014689956084,0.297911865163335
30.7369403597273,0.309825461982143
30.8109054243905,0.332341513228479
30.9270806066827,0.362389321822726
31.0681679831369,0.392038940908906
31.2271606571045,0.418680911668919
31.4045029310179,0.442091946507262
31.6082346230353,0.462875695201876
31.6214012096734,0.464055027164284
31.6224380601473,0.464236736567092
31.6319233155199,0.465884799567548
31.6940514757005,0.476074362065584
31.8210641585961,0.494020149129338
32.0052184727624,0.514495248091297
32.2247738019145,0.532359427037174
32.4724217238964,0.545979886240044
32.5479886543325,0.54899875717462
32.5527223047721,0.549371225351117
32.5835419872846,0.551712003682896
32.6921304613963,0.558860021780502
32.875586863281,0.567462288072142
33.1550250838059,0.573392673227797
33.461978392762,0.571220446227417
33.4763379118998,0.57094113885829
33.4827978121314,0.570877959240262
33.5091658350857,0.57057453572116
33.59987507484,0.5689835924332
33.616305409156,0.568650615872905
33.7141166195871,0.566090404929814
33.7329371067276,0.565508898847519
33.7871558025552,0.563702153274082
33.8522165862891,0.561146611746207
33.8746201094946,0.560217699994049
33.974558120813,0.555455361255677
33.989889817906,0.554655353101267
33.9944336770312,0.554146822807888
34.0453664418227,0.548304139400482
34.2134193012965,0.527598316644329
34.5404891141762,0.481887538417888
35.0008816460978,0.409522334093475
35.4612741780194,0.334740362826695
35.9280467642102,0.263647687139039
36.5122424110959,0.188525344487
37.0677720227735,0.133981190099141
37.6233016344511,0.0945904870861458
38.1631078241659,0.0678978622995664
38.7485701761746,0.0483487634789804
39.6046554238356,0.0311716963877705
40.4607406714965,0.0218091960696085
41.3168259191575,0.0165153713561855
41.4100749162914,0.0159824930337273
41.4174285713586,0.0155071802194225
41.4507511515666,0.0133777805733322
41.5097136092612,0.00970304131694255
41.5442282990727,0.00760603139952614
41.5905379307028,0.00485629101496473
41.6467731082553,0.00160467025289106
41.6903548495109,-0.000853413094210388
41.733691024217,-0.00331013908260918
41.9335713192038,-0.0136939850898418
41.9731300281849,-0.0156056405458817
42.0150408186588,-0.0177151931026426
42.2439099934558,-0.0282245976000953
42.26030577803,-0.028988352051931
42.3526864942156,-0.0331692451924489
42.5251988632489,-0.0403646147443755
42.5421275033092,-0.0411170606158707
42.6887914687435,-0.0473450245659122
42.8057580594084,-0.0519754005354001
42.819625172643,-0.0525637070281413
42.86413562157,-0.0544245993891159
42.9464584634182,-0.0577736922240651
42.979874753138,-0.0591919061633233
43.0835915490146,-0.0634651970022952
43.1016099619856,-0.0642447251162693
43.2220235090777,-0.0693099510741431
43.2566744754225,-0.070839740447222
43.3613876474743,-0.0753466137884155
43.3832742931239,-0.0763457952918198
43.4723869347828,-0.0803370920818476
43.5053578947254,-0.0818063137491064
43.55292343596,-0.0840503563591913
43.6425181869558,-0.0882043798604855
43.674036481318,-0.0897648285361335
43.7802406705423,-0.0949334858152956
43.8071296146976,-0.0963356028462391
43.9170811270371,-0.101975060575995
43.9362846735232,-0.103010478170124
43.9900847077276,-0.105901193919005
44.0291765239887,-0.108071145843669
44.07202159534,-0.110466980073858
44.1266011668922,-0.113579385266431
44.1483391602171,-0.114865838006648
44.2005943642266,-0.117950439441949
44.2497254726202,-0.120946907246145
44.2836087750696,-0.123047437439655
44.3377849816035,-0.126461412753524
44.3625800989183,-0.128083510466479
44.4097218299365,-0.131163603730799
44.4456111683875,-0.133592632485375
44.4803533714516,-0.135978699092335
44.5228597528536,-0.139221339883446
44.7281487837834,-0.154679598833479
44.8259776335922,-0.161971382309283
44.8392645036766,-0.163196581613374
44.9491607470371,-0.173286961351285
45.1623358859865,-0.192643936104901
45.1749532562309,-0.193835428732919
45.2129794329704,-0.198104343453168
45.42942931518,-0.222258522169432
45.5217370722981,-0.232492838755886
45.5302685008286,-0.233666630384882
45.6669366978278,-0.252419185551605
45.8703379362777,-0.280102264872641
45.8758639550921,-0.280964776478533
45.9089211954403,-0.286118351904609
45.9618154296821,-0.294386329214257
45.996132487949,-0.300009408057547
46.0463112214013,-0.308229167355216
46.071697775488,-0.312601957294928
46.1323193140962,-0.323020630813334
46.1491375462035,-0.326064464026201
46.2170029715593,-0.338299369499556
46.2304208694063,-0.340783485512551
46.2476962598975,-0.344014824718206
46.2650550369618,-0.347292769772747
46.2824242576776,-0.350603992356682
46.300242612017,-0.354056896869394
46.3335446916066,-0.360536748036506
46.3613802016422,-0.366080077379784
46.3870032982322,-0.37123577825961
46.4192256999809,-0.377798067814346
46.4422573951815,-0.382605647878382
46.4683958377038,-0.388071616050321
46.4885650853967,-0.392360129374521
46.5090621784365,-0.396764654889767
46.528748745851,-0.401037755353141
46.5490648008898,-0.405493985729184
46.5565630708481,-0.407094904546829
46.5718949566951,-0.407219878791096
46.6663066450967,-0.408564191835615
46.9861124445856,-0.419216589865082
47.3785227984933,-0.440799137181561
47.8565022744839,-0.471339569913248
48.328850589058,-0.496890282748962
48.7901823386502,-0.509481043006079
49.2527274349926,-0.50456721490666
49.7128774397864,-0.480495984180398
50.1315433957125,-0.443384043708023
50.5502093516386,-0.395079837582709
50.9292754247061,-0.345192763478893
51.2292328397476,-0.303803615309105
51.5926587439332,-0.253716011502584
51.9912789119441,-0.201353091308719
52.4374302354894,-0.14856079003041
52.5160340291108,-0.139992549973793
52.5162189094163,-0.13974788409052
52.5176436940108,-0.137877804152308
52.5256978173792,-0.12780301012924
52.5431180071007,-0.108636307025924
52.5767245310178,-0.079926324824133
52.6118924088603,-0.0585698944863966
52.6496471788194,-0.0425398059661707
52.6900883906357,-0.0308082554573492
52.7339222483672,-0.0223546683199034
52.7812484641768,-0.0164767632642697
52.8324839950286,-0.01251678633543
52.888486642136,-0.00992823491355622
52.9492659099697,-0.00831828001320345
53.0170502667989,-0.0073374123054658
53.0916675574979,-0.00677502908518026
53.1756064876702,-0.00645536456409909
53.2704162067584,-0.0062707253438014
53.3792005737009,-0.00615043428912059
53.5124153582913,-0.00604899135584769
53.6738603318087,-0.00594586297544444
53.8864291674246,-0.00581893956056891
53.9745935591627,-0.00576760586430963
53.9752276633528,-0.00575306616383373
53.97800136219,-0.00568025282905087
53.981351221822,-0.00558951784118527
53.9846333672712,-0.00549722430048547
53.9899124265209,-0.00533733326974913
53.9946641678372,-0.00519803759424044
53.9981253733429,-0.00508391231735474
54.0043717233567,-0.00488566000699269
54.0129780925931,-0.00459061192190027
54.0150346287729,-0.00451629243697803
54.0224969777197,-0.00424686323801559
54.0240217230413,-0.00418386766964642
54.0290388753102,-0.0039354184779397
54.0525767356477,-0.00293217520811272
54.0722504519918,-0.00226332122180889
54.0728931546761,-0.00222593336484603
54.0754701557834,-0.00207858045389589
54.0935526394425,-0.00115142486842278
54.1202473155072,-7.18959064889679e-05
54.1212409159878,-2.66305165395309e-05
54.1235429274555,0.000115243896570282
54.1440533788193,0.00123636476537218
54.1693278500889,0.0023197223401435
54.1701035108135,0.00236289026541874
54.174208085674,0.00262270132711434
54.19508676708,0.00378183959530493
54.2183329195867,0.00480464438004407
54.2186293535407,0.00484065573774327
54.220332021292,0.00504528992747686
54.2329146283207,0.00644696069765198
54.2640387888387,0.00920367905354754
54.3107764001346,0.011966663809543
54.3637540782954,0.0138463243680673
54.4220168868805,0.0150389593501531
54.4619745789814,0.0155498357557
54.4622840976623,0.0155941799139841
54.4651840149359,0.0160028519277614
54.4819302097211,0.0181394121167304
54.5216131769693,0.0219688158063619
54.5718739886637,0.0251042060230263
54.6259029023003,0.0271840657859429
54.6864422283462,0.0286152077400449
54.7057000225468,0.0289550306773284
54.7060425177561,0.0290030984748502
54.7083470779078,0.0293225348266939
54.7243687177107,0.031362836587245
54.7523973835395,0.0342841068450666
54.7961602473118,0.037617435011634
54.8510566474401,0.0404058916226802
54.912061063881,0.0424234064732421
54.9491216479108,0.0433120310350477
54.9494820730545,0.0433425556282097
54.9505052182558,0.0434810316557842
54.9625315123906,0.0450240977254442
54.9915581286518,0.0481860653218335
55.034194370613,0.0517198062595289
55.0437176894673,0.0523809301586738
55.0438879334051,0.0524525657639302
55.0457681343183,0.0532423098192956
55.0611435882031,0.0596047633287024
55.1057860728659,0.077158225435434
55.1854722726909,0.10544019413374
55.1931031231861,0.107975127038434
55.1942275433921,0.108425319609887
55.2049539604837,0.112675972546592
55.2391822663298,0.125727084740717
55.3120082842118,0.15112519739631
55.3151042507729,0.152153823914721
55.317158341387,0.152911585619031
55.3335116068412,0.158850540606611
55.3799478587137,0.174850557798032
55.4365877167522,0.192786723638633
55.4373332095147,0.193040277821423
55.4426816691332,0.194851544843594
55.4724680958367,0.204647956832659
55.5376136079728,0.224479654084889
55.5587909424015,0.2305068866914
55.5609476243803,0.231181077292482
55.5781292654761,0.236467269133039
55.6280113959855,0.25100244739972
55.6802797716695,0.26504609876152
55.6816151766789,0.265430247775787
55.6974349191518,0.269918134488188
55.769273310192,0.288929125494001
55.8024143587769,0.297014623773441
55.80376574969,0.29737143857194
55.8108793204031,0.299236987374375
55.8612849883818,0.311870284289096
55.92399892922,0.326272636824395
55.9250130246219,0.326518532939105
55.9318613525467,0.328168843856457
55.9786242726318,0.338977878093133
56.0460401501202,0.353266757705656
56.0486325111092,0.353842486598586
56.0707889993621,0.358669962551583
56.1426282830934,0.373246623625847
56.1679345889115,0.378040951678215
56.1702032331646,0.378588728358508
56.1941278137454,0.384241305285775
56.2660357308983,0.39995873075812
56.4006728702037,0.425006505257769
56.5702881425535,0.450181367446638
56.7611909182334,0.472153891941265
56.7769872580614,0.473742450151951
56.7790887172375,0.474064784588049
56.8012294403478,0.477397197646302
56.879937766099,0.488359160336519
57.0478684659978,0.507786555089053
57.2639151729981,0.52652277334338
57.3861724055216,0.534654378357103
57.3884450884831,0.53486706777983
57.4125510978975,0.537073071293802
57.5134700618032,0.545372259270844
57.74985467862,0.559685284277049
57.9948290357951,0.568226770039185
57.9977864902234,0.568356105604828
58.0091211923057,0.568853465434318
58.1166164955996,0.572803635580314
58.3272384147673,0.576820900801327
58.5989993890768,0.575434546031896
58.6072769773648,0.575310474080587
58.6250539311072,0.57511492386272
58.7293544249855,0.573315929919767
58.7386229897049,0.573127795236315
58.8172480119889,0.571176806415045
58.8647421391698,0.569721674696746
58.9338705771377,0.567326975063502
58.9849812720114,0.565260369677809
59.0168607048942,0.56390265487481
59.1084208310656,0.559440770841288
59.1229160751624,0.558661428852109
59.1301751751341,0.55785055053034
59.2022142954052,0.549569547637248
59.3949054002443,0.525448325503199
59.717667347723,0.479579006550071
60.1331827621625,0.413844042630022
60.4950296061847,0.354576976527874
60.8856255205568,0.292813711242691
61.4351278790128,0.216010321517067
61.9837483875815,0.155061422324834
62.5323688961503,0.10988639310756
63.0942269526933,0.0773259395614993
63.6133901290322,0.0565866693727352
64.37410006524,0.0372416982469242
65.2483429519056,0.0248482797224473
66.1225858385713,0.0180789715833377
66.5375649459142,0.0159769508450771
66.543038862415,0.0158324343154046
66.5652085663552,0.0144149514947949
66.6085223110502,0.0116949741004809
66.6520249806083,0.00902969624182993
66.6931608861848,0.00655983835225973
66.7465391974696,0.00341830048711172
66.8357060940255,-0.00157248949808515
66.8886257860269,-0.00447414425585705
66.9797259202767,-0.00922808680460079
67.0313819590258,-0.0118819385267413
67.1207324001992,-0.0162568224498138
67.1539334034018,-0.0178800047678385
67.2604425720934,-0.0228451935232423
67.2707836073299,-0.0233781980918246
67.3877218026974,-0.0291760210617897
67.7234904354218,-0.0437092978418874
67.9798327060645,-0.0530189972606582
67.9859978411033,-0.0533189635405971
68.0545242362556,-0.0565994771594786
68.3529844012183,-0.0698345049824665
68.6978233279375,-0.0833063704896938
68.7025369190403,-0.0835745268991419
68.746886647246,-0.0860888599940666
68.9838754940733,-0.0990719071401417
69.2685145539177,-0.113783947779707
69.4184067986222,-0.121239463085675
69.4245474767601,-0.121713939403898
69.47422448423,-0.125539203816837
69.7099182213281,-0.143397016246094
70.1355976613217,-0.174595371278598
70.1386135291279,-0.174891824413164
70.1532557374959,-0.17635022323804
70.2882101433727,-0.189724495856277
70.3867527348026,-0.19942942212445
70.4107050867138,-0.202171011670233
70.5770075676713,-0.221113108008776
70.6366058646764,-0.227874834959767
70.6661370452847,-0.23177348040954
70.8533028749201,-0.256358540850903
70.8880957221233,-0.260952536598929
70.9092224524363,-0.264175346585057
71.1139810188798,-0.295224728888032
71.1377690419623,-0.298832825237349
71.1598577045017,-0.302465614596337
71.1847491482116,-0.3066156218707
71.2079854287943,-0.31054441535121
71.2244623358193,-0.313365279412371
71.2438207022508,-0.316705892924931
71.2670669179109,-0.320765661519023
71.2928217673259,-0.325327115305384
71.3174460896363,-0.329749146258323
71.3406202069454,-0.333961430500406
71.3613444798254,-0.337777182647155
71.3789674762239,-0.341059827041527
71.4011141753641,-0.345227302197029
71.4230047640029,-0.349395647962531
71.4369119397395,-0.352075089403426
71.4859915044602,-0.361711707264389
71.5040532866334,-0.365291748404467
71.5547744857381,-0.375584372595074
71.5673805572744,-0.378188614368341
71.6122005474004,-0.387592864644967
71.6311484960657,-0.391620717585722
71.6822132995003,-0.402682893950866
71.6892595469494,-0.404173290011902
71.6961696281627,-0.404229823322087
71.7697216810646,-0.405163870081879
72.0109782607971,-0.411948844219111
72.3827573789059,-0.430478806986578
72.8272165107441,-0.458820114205518
73.3284830662418,-0.489092074223976
73.7810006530849,-0.506505400222869
74.2342264637682,-0.508445540758489
74.7078146362177,-0.490809482921309
75.1312269845503,-0.458475885386224
75.5081748930106,-0.418766231466449
75.8888318296966,-0.371239187216099
76.1978124698773,-0.329439307720027
76.5177870352951,-0.285097740217065
76.8942038484636,-0.233859873971493
77.3180849413774,-0.180030145587081
77.6694038883155,-0.140092001729852
77.6698917916269,-0.139958893455984
77.6703805448924,-0.139313264735783
77.6745599255256,-0.133922177793023
77.6871434712118,-0.119009428482522
77.709713904699,-0.0965829625196328
77.7429383786359,-0.0715483681250389
77.7786565680621,-0.0524005665421578
77.8171821995606,-0.0380381104745174
77.8589025250162,-0.0275072728189972
77.903653146935,-0.0200739148314922
77.9525482863503,-0.0149023054451592
78.0052419887153,-0.0114826658820081
78.0629562131055,-0.0092745037201252
78.1261416502004,-0.00791313742296214
78.195848784543,-0.00710592320634231
78.2737626065586,-0.006641916318832
78.3605163933077,-0.00638136020050056
78.4608197011477,-0.00622362493654129
78.5799755314767,-0.00611150076415672
78.722444009263,-0.00601186648210682
78.8990257741374,-0.00590266551086856
79.1047489708443,-0.00578136618773103
79.1076632324515,-0.00577318506846281
79.1095144514309,-0.00572492994594949
79.1131983411103,-0.00562631013954613
79.1160891169693,-0.00554385749540061
79.1223476381759,-0.00536438243972596
79.125436663411,-0.00526768047310588
79.1305141470634,-0.00511113863707515
79.1367828050091,-0.0049087564782157
79.1395364229155,-0.00481280599025
79.1445568992301,-0.00464005480472303
79.1473780214209,-0.00451410985439631
79.1675152784659,-0.00371709821558733
79.181310012818,-0.00325567318214762
79.1825353561574,-0.00319268545120157
79.1918720802343,-0.00273887329537357
79.2173941707973,-0.00170611019817799
79.218541421281,-0.00165092206708307
79.2230306906832,-0.00140657245357463
79.2442774140975,-0.000396533534343076
79.2549036464896,3.4661952665026e-05
79.2565470449629,0.000130498359042426
79.2716256676639,0.000935586211542776
79.291425325496,0.00181415727667549
79.2918660033581,0.00185835655045065
79.2959666060996,0.00226907872792895
79.320568981257,0.00438777033334206
79.3612761167992,0.00687601256387359
79.4131874140223,0.00883547056917314
79.4706288808587,0.0100734480484279
79.4756227357962,0.0101656837904845
79.4771767412647,0.0103468137273978
79.4888744286653,0.0116194570950446
79.5162886248543,0.0140590975511453
79.5678839974974,0.0171500102249153
79.6216391235897,0.0190632795210788
79.6594076405166,0.0199309374958948
79.6599028045911,0.019978568560045
79.6624589041649,0.0202750040258517
79.6767903608594,0.0218043873729313
79.7133175525649,0.0248568426926587
79.7636598092447,0.0276580820528986
79.8198029493494,0.0296062963671247
79.8435484414871,0.0301941619066676
79.8439256926219,0.0302375616155928
79.8472280303564,0.0306146071603581
79.8669287793401,0.0326413020429209
79.9066466896994,0.0357866921767846
79.9619463737124,0.0387306216951417
80.0215207163889,0.040774270880093
80.0276422768924,0.0409541289951329
80.0278759005913,0.0410220459011293
80.0298314010299,0.0415848994849451
80.0414073628809,0.0447204306555898
80.080110221924,0.0531584518891835
80.1278115925203,0.0604260918402543
80.1555653875707,0.0635694670893955
80.1557768350722,0.0636525091041531
80.157538411901,0.0645767580865232
80.1715311640693,0.071804347191785
80.2125505454066,0.0918840516622815
80.2863338769315,0.124294062159936
80.3852682252303,0.161515366886352
80.4920833383853,0.195296770441627
80.6109055240978,0.226751185632487
80.7417453295309,0.255558054606555
80.889809494042,0.282437913100637
80.9477282744162,0.291602998423961
80.9483567804334,0.291817446939986
80.9531523424381,0.293518212407295
80.9807362023842,0.303010848661262
81.0438433205393,0.32301122553322
81.1517148373463,0.352475080473799
81.2888742713436,0.383112592679679
81.4424161196075,0.410547512649707
81.6150215803523,0.43493939784332
81.809742234604,0.456353544664518
81.8681381501294,0.461779424152167
81.8692929575051,0.461984901468221
81.8852495043065,0.464784648971489
81.9531877585801,0.475926834562022
82.0953012898786,0.495694459637996
82.2962205561374,0.517181849986642
82.5185003431465,0.534302340336309
82.7732840223401,0.54736330595833
82.7891012940278,0.548017471746822
82.7954132101769,0.548526058795164
82.845897896269,0.552373548308477
83.015920932538,0.562692820062055
83.2864880088091,0.571946499399079
83.5801967105318,0.573566157702633
83.7097326949953,0.571779269219503
83.7147350646503,0.57174412661055
83.770481292345,0.571174772524365
83.8398107747894,0.570037745291883
83.8832173281162,0.569185261056531
83.9603459537874,0.567197410753846
83.9798781967912,0.566647298274925
84.0830113491954,0.563093038366562
84.0979217117558,0.562525019417587
84.1834025197481,0.558834701637399
84.2174167502335,0.557173054236518
84.2480284261965,0.555615800229982
84.2566956011893,0.555084769167277
84.2708945661952,0.553483992379821
84.3672800881176,0.542188731100082
84.5865639708304,0.51391053962617
84.9439296784775,0.461598099678657
85.3741414626019,0.392620859468168
85.7183239306384,0.336720488463499
86.1389381431323,0.272084838991601
86.7200408225168,0.195554931985593
87.268377426521,0.139811812341751
87.8167140305252,0.0991397865570004
88.3675330383354,0.070562409165343
88.9122178056571,0.0512589307506423
89.7873345672893,0.0324357993897465
90.693917504768,0.0220753588980605
91.6005004422466,0.0164254465133773
91.6743531298962,0.0160550444333864
91.6771088021007,0.0158766543198155
91.6972374577397,0.0145816165427602
91.7288197176526,0.0125796616807594
91.7597519243745,0.0106515219627032
91.8085286985313,0.00767021463506511
91.8570151050356,0.00479430451200037
91.92621064127,0.000816280994474443
91.9653089802851,-0.00138270392836449
92.0166213779486,-0.00418670088354497
92.0785146513671,-0.00748475080537548
92.0967428268022,-0.00845828257668778
92.179593136612,-0.0128797945547608
92.4237878112803,-0.0245200970119785
92.5051482791797,-0.0279957175723875
92.5264567509725,-0.0290158593209983
92.7523424438185,-0.0390436523861321
92.9189354064908,-0.0456175744118358
92.9320683336386,-0.0462135187894652
93.0507358368479,-0.0514195434241634
93.3184354882895,-0.0620823047329909
93.3376893248931,-0.062859445531865
93.3808149977334,-0.0648491685649911
93.6222264386201,-0.0753852526700105
93.7469956797599,-0.0804768424168473
93.7543131027298,-0.0808254753168069
93.828431422464,-0.08431176686877
93.9064142809119,-0.0879156175303289
93.933766002515,-0.0892791392196505
94.0592241433225,-0.0954093148849222
94.0724028060829,-0.096106514777464
94.2126808053923,-0.103393255028095
94.2213978555902,-0.103874749991492
94.2969191142949,-0.108097048462914
94.3760528264948,-0.112481586956118
94.4073535729955,-0.11436577774967
94.528526038045,-0.121570474787869
94.5393247317035,-0.122271760782023
94.6500692527423,-0.129398149461917
94.690329447815,-0.132004955149449
94.7441603731135,-0.135769186808233
94.8412955074794,-0.142506762085742
94.852028763744,-0.143323329543677
94.9601296507267,-0.151495744764343
95.0008011493005,-0.154572782772999
95.0264634661736,-0.156643017706061
95.0804670487026,-0.161007839949727
95.1445409122939,-0.166393667698494
95.1634842602455,-0.168026362046383
95.2299094887639,-0.1738554723395
95.254475516324,-0.176108853898561
95.3109483857441,-0.181293218492473
95.3432248881719,-0.184392642279485
95.393097114778,-0.189197172239159
95.4388078185954,-0.193783940596836
95.4745200595733,-0.197404560589483
95.5433946211623,-0.204627371183992
95.5605844916975,-0.206515550877188
95.6255434563614,-0.213656106079193
95.6625442184563,-0.217862164126151
95.6985553959498,-0.222045827548823
95.715824464475,-0.224095270968016
95.7430522006008,-0.227341403721601
95.7794874207238,-0.231774821043048
95.8140517729291,-0.236074513793919
95.8289435499544,-0.23796095464475
95.864357049405,-0.242490789285506
95.9027422669332,-0.247510000534982
95.9352707070491,-0.251848690768705
95.9603103689129,-0.255429224828261
96.1174023914136,-0.277790450471275
96.1335909136241,-0.280149876514938
96.1719938339008,-0.286301316041864
96.324629913981,-0.310602359099329
96.3318144513031,-0.311873968947205
96.3872975969884,-0.321811289351675
96.5218182882831,-0.345727360469657
96.531350285467,-0.347637796772402
96.6641775026063,-0.374058052940321
96.7198281510539,-0.385043819903861
96.7379741939221,-0.388867148269046
96.7564179680947,-0.392793251906203
96.7746470479228,-0.396713671255013
96.7888616073101,-0.399797952030212
96.8105980451364,-0.404545046035488
96.8222476281224,-0.407016027581365
96.8303786063991,-0.407078364085164
96.8991300171691,-0.407903896617575
97.1028014236006,-0.413127990187748
97.409552473161,-0.426979013371296
97.8261618964392,-0.452265074093405
98.3570330871031,-0.485100559616743
98.7960528241669,-0.504230313370067
99.2358108444211,-0.509837809451624
99.739103503442,-0.495438343116597


==> Tikz_data/IDM_m2_acc_inf_v.csv <==
0,1
5.4966166816007e-06,0.999120920847715
8.22402644619313e-05,0.986926050325772
0.000462418543394155,0.928634185596654
0.00139013753913399,0.80020925833441
0.00252121730333467,0.667094491031493
0.0035515760934638,0.564990906512361
0.0045515469914416,0.4807248271637
0.00542904981721921,0.417114459798807
0.00627079877631297,0.36396561135699
0.00659034782931741,0.345602513928721
0.00746269926001961,0.300028228713183
0.00920941133044153,0.225973650842108
0.0113504869692176,0.15958093470702
0.0126112693785993,0.130006009554598
0.0130680483253858,0.120708228338059
0.0142138307373367,0.100207895573778
0.0159898441738695,0.0750989945316478
0.0186563778650342,0.0487214358278163
0.0190245510763901,0.0459040581250602
0.0198148489472835,0.0404043845685568
0.0216491439646564,0.0300659891943329
0.0243655340841065,0.0194532781329085
0.0251660551713423,0.01712506324975
0.0255365342630607,0.016153960466923
0.0269054832550404,0.0130341956965967
0.0293094081104099,0.00898922219579867
0.0313733320980654,0.00658263153045502
0.0314947087612868,0.00647362117866457
0.032272136480674,0.00582435872674125
0.034295363999741,0.00447466719579859
0.0374035205014704,0.00310201147016298
0.041964852857922,0.0020109393917328
0.0468940109635494,0.001464899335472
0.0525869980924342,0.00119715994658909
0.0593144623591644,0.00108061796748271
0.0627631617154491,0.00105757802315587
0.0628518210943326,0.00106808114641155
0.0634337358872351,0.00113339067815454
0.0664534402601997,0.00138889836379541
0.0711786695211987,0.00160560809495247
0.0779305283750545,0.00173166036887262
0.0857103908903474,0.00177834563679802
0.0938357933198567,0.00179321411280775
0.0941996964166474,0.00180028167889856
0.0944142890389052,0.00182649346846919
0.0961087987865624,0.00200457842460044
0.100059314808044,0.00227225730068781
0.106333489676103,0.00246532479285921
0.113496868063866,0.00254338951186905
0.122378556008731,0.00257392939820866
0.125592013512535,0.0025847140885642
0.125894102149205,0.00262123407835091
0.12773203419485,0.00280943556528523
0.131403470390582,0.00305541578551538
0.136902456839101,0.00323845119638966
0.14403369998813,0.00333107097370544
0.152670259585541,0.0033690257165383
0.156953088265753,0.00338152172303186
0.157031867761429,0.0034101344097579
0.157671881646277,0.00362995027388224
0.160470062207449,0.00437014957744075
0.164671744186825,0.00502188825040795
0.170189842573826,0.00543370076510408
0.176475551530358,0.00563109582266419
0.183940760972954,0.00572447029820911
0.192810931698845,0.00577141042506935
0.204273510766941,0.00580571137924624
0.219110090542337,0.0058417767543546
0.240978736567448,0.00589289106801316
0.278141355960372,0.00597921020747427
0.313909751434419,0.00606197251321439
0.313999042570556,0.00609793456879848
0.31473810966976,0.00649368569820963
0.317347335632111,0.00760994614797872
0.322075172551792,0.00885427350287782
0.327519821064726,0.00958761318127987
0.333648473016991,0.00998600136522243
0.340841982686533,0.010205362446892
0.349192649390932,0.0103313141822092
0.359393937655279,0.0104239578182485
0.372114462544379,0.010514354330961
0.388814726552385,0.0106245003448346
0.412974103847737,0.0107812517539035
0.449698099243003,0.0110181253433432
0.470786585937521,0.0111535497476065
0.470956968386365,0.0111684759716809
0.471431239285241,0.0113952966762039
0.473692760271151,0.0123266386167682
0.478334129739608,0.0136462798294865
0.484308588873856,0.0146178822670783
0.491126846019576,0.0152049612817046
0.498816961313116,0.0155550157938654
0.507894232134373,0.0157881754780973
0.518484024742127,0.0159675751839046
0.531508823077096,0.0161443905695078
0.547873424221134,0.0163483869959119
0.569615016079323,0.0166126050132422
0.601572680202483,0.0169973731667566
0.626979512828815,0.0173013442005824
0.627989128128527,0.017339134751036
0.628535528318434,0.0175477110927377
0.63109921845477,0.0184064648410759
0.636433191120403,0.0196991199338702
0.643766174049353,0.0207781660381251
0.652166860431354,0.0214785627345417
0.661665436682573,0.0219399315536034
0.672875849043891,0.0222876335402675
0.685948428082323,0.0225878277008646
0.701998884142139,0.0229037759991924
0.722088169498151,0.0232753500607025
0.748492195872639,0.0237528383313884
0.78260186683589,0.0243626244075923
0.784924468245244,0.024406075205287
0.784994175716422,0.024421979107381
0.785581477614981,0.0245532575880547
0.789865455968302,0.0253798036081671
0.796755588586519,0.0263389443663521
0.80734459501016,0.0272674619092608
0.819086092679969,0.0278948317030751
0.832768614469934,0.0283857330448037
0.848815590658736,0.0288261794812016
0.863066434438832,0.0291689174963726
0.8632493244264,0.0291880785145895
0.864126917332113,0.0293012481512732
0.868491157681808,0.0297980938439296
0.877872087505815,0.0305877827475755
0.890642631493028,0.0312994794856641
0.905610136872894,0.0318750445122409
0.922979586421041,0.0323949825855581
0.94056120295317,0.0328568350072228
0.941407769386055,0.0328866153502014
0.941732883915964,0.0329225598293056
0.945519913425169,0.0333084833528609
0.95500515761082,0.0340662866753396
0.970064163266222,0.0348920564018365
0.986838261696995,0.0355427503177707
1.00672358504427,0.0361595713971598
1.01950584943465,0.0365169192686355
1.01969404599842,0.036534207849973
1.02066051401165,0.0366223361062807
1.02841862359382,0.0372399494206062
1.04175081052093,0.0380347205692063
1.05953450300588,0.038803456662214
1.08056289026298,0.0395139389691757
1.09772637266092,0.0400241818273352
1.097992429327,0.040044555611511
1.09861976818355,0.0400920283353556
1.10381554239446,0.040457129400434
1.11531139858559,0.0411244517251962
1.13237778267455,0.0418884424398014
1.15457053038941,0.0426738287694777
1.17581391656363,0.0433239561011959
1.17622075083491,0.0433472850304283
1.17830028385998,0.043480063475855
1.18771248594646,0.044017186537776
1.20490519038835,0.0448067616368665
1.2290912507729,0.045685888537679
1.25325108469197,0.0464359071861735
1.25429374949541,0.0464717963981892
1.25566723656585,0.0465484000418607
1.26416722683559,0.0469866809447856
1.28158653270919,0.0477411478506569
1.30660723628309,0.0486260202189641
1.33214416025649,0.0494075974586492
1.33276857979507,0.0494344839470786
1.33434076721334,0.0495085676225906
1.34006000474658,0.0497661418396832
1.35979148468912,0.0505438739427444
1.39041149719041,0.0515463128671158
1.41056563220767,0.0521353250152324
1.41129954323885,0.0521653612577929
1.41802073486868,0.0524308073187445
1.43683962537112,0.0531003240012088
1.4641479845097,0.0539467962299386
1.49852604379661,0.054899253002228
1.5001114043766,0.0549465908185321
1.50345991729721,0.0550678869080488
1.51869410896965,0.0555844998061559
1.54599447992891,0.0564070798468492
1.58431425570724,0.0574330850108141
1.58924821041111,0.057562525155625
1.59214726753518,0.0576565702040447
1.61150787077637,0.0582466098916588
1.65451898683503,0.0593993888275488
1.67798814954792,0.05997410655599
1.67949884096748,0.0600166918803565
1.68517019122691,0.0601740416125717
1.70397824738651,0.06067134338367
1.74754482410801,0.0617218390277599
1.7678646424544,0.0621815694961328
1.77307661730177,0.0623077267444644
1.79801166931796,0.0628870560964226
1.84520436057339,0.0639036396518714
1.86483063912674,0.0643066469082179
1.87114823379921,0.0644459438325919
1.90106806468864,0.0650777681600136
1.9541136422445,0.0661143489282559
1.96276045426877,0.066278989066329
1.97413801231773,0.0665042214492353
2.0215987487284,0.0673905086804112
2.0580947443291,0.0680273642768359
2.06418671164859,0.0681350887155963
2.08615633009403,0.0685139548839607
2.14652019487385,0.0694906379538901
2.15863605873373,0.0696783213541258
2.17815862413416,0.0699775299794716
2.24761211971814,0.0709801871619726
2.27961701779681,0.0714145403095782
2.29414954731998,0.0716114275004304
2.34800332142376,0.0723057154395885
2.34946996327645,0.0723695417593915
2.34975149518163,0.0725618016598004
2.35234322621657,0.0743257718927184
2.36852963431913,0.0851040201059532
2.40155708548706,0.105876643752712
2.413520842094,0.113021313745932
2.45369414400876,0.135618638762112
2.52104247350645,0.169114656878713
2.53168834564297,0.173951186720055
2.55257147480456,0.183100931377575
2.61576546438849,0.20823852406002
2.65468523471653,0.221967500382091
2.68238449333605,0.230991536207443
2.74500371370709,0.249284826908956
2.81108085449041,0.265699622886356
2.84462431807423,0.272997226471854
2.92823962673721,0.288418285519628
2.9865504709526,0.297014724248447
3.04578697033514,0.304078799601288
3.16797440553238,0.313764695394861
3.29655063655447,0.317486567478472
3.34017460126403,0.317355976412639
3.45015058869045,0.314112284093185
3.61619273770573,0.301979011613034
3.75036718843627,0.286679748750867
3.82698173413827,0.276121869836934
3.9703402007684,0.253640450199302
4.08584660518238,0.233760442793487
4.18138479742333,0.216720746490099
4.21930834203266,0.209911360260171
4.33157241876719,0.189897772676938
4.44108021120565,0.170986641996501
4.49782952867351,0.161563677065063
4.61092103022766,0.143777199699088
4.68457687135172,0.132996913136283
4.73934336070398,0.125418449178754
4.85888515722977,0.110237551999603
4.93707283145624,0.101321278886273
4.98125755921741,0.0966316331446341
5.11418950595509,0.0839670987676048
5.18359820343265,0.0781691718373878
5.23732503924525,0.0740460790370341
5.36385566276056,0.0654534969425539
5.41450060757755,0.0624121850373205
5.55361418367321,0.0550969904534772
5.58802499052972,0.0534943426666311
5.69423965461867,0.0490146024038914
5.80404925338963,0.0450407768825679
5.93581964541254,0.041009494492469
5.96073700549946,0.0403296953631004
6.05630918366441,0.037921263773349
6.14279623168353,0.0359841165543605
6.20876578411302,0.0346393791471148
6.32757021621976,0.0324732669104584
6.38736870494561,0.0314869891409997
6.51518303561531,0.029589509675098
6.61503807240963,0.028279567688522
6.70453815362045,0.0272137714221502
6.76539855404543,0.0265473870788669
6.92255679530719,0.0249838218372349
7.00802189899583,0.0242109508069565
7.14563819886518,0.0230698462645927
7.19203501232831,0.0227050607602995
7.35303683723545,0.0215308312030524
7.45274113173713,0.0208693572036451
7.59005205516714,0.020026413167294
7.64710134448158,0.0197091447057453
7.82043973695706,0.018795763167653
7.84988749063659,0.0186439084092965
8.01831105625875,0.0178178533627043
8.07411045233681,0.0175527617853477
8.19843149302785,0.0169691539334527
8.30879108595603,0.0164866048426254
8.38345812180506,0.0161810993456318
8.52591358312077,0.0156267014062528
8.54454475363642,0.0155655471534099
8.67341726758172,0.0151481260052199
8.75563803501259,0.014882604971358
8.83665711269302,0.0146129704808975
8.95798549610477,0.0142218692995745
9.03820892915078,0.0139414273255483
9.18810778336466,0.0134558423034546
9.30136915932198,0.0131238790103338
9.39446373394797,0.0128690878742032
9.49566770921962,0.0126339090525175
9.56529175620792,0.0124693202198254
9.68753577139593,0.0121780607135054
9.734632980768,0.0120622611381756
9.89592313266632,0.0116795121947239


==> Tikz_data/IDM_m2_acc_negative_v.csv <==
0,1
1.64607633100569e-05,0.999707399387771
0.000352432561235557,0.99375061530895
0.00210525712915131,0.963144916828906
0.00502846006517003,0.913845015259873
0.00766251104809674,0.871253571568648
0.01180929985378,0.807625514367875
0.0131292168400179,0.788230488200853
0.0158593548025555,0.749394457898283
0.0189862212971803,0.706980283569881
0.0208654019889137,0.682525612072176
0.0250905001994453,0.630270563535556
0.026989279641398,0.607983439127464
0.031470456527206,0.558185898670751
0.0325244451792827,0.547037611003462
0.0365552412486783,0.506264288877052
0.0462822654902828,0.419193408470167
0.0594059175472555,0.323868933479886
0.0629160932926636,0.302115712584435
0.0636450635916608,0.297797576278495
0.0670972903877021,0.278148205724937
0.0759058757692326,0.233564009273283
0.0908233857356233,0.173553351729811
0.0943231338652783,0.161863644794936
0.0953190881365782,0.15871598416445
0.100787446365974,0.14250911750345
0.116800854440626,0.104131705849299
0.125687366328087,0.0876357027410033
0.126197238728125,0.0867956202331309
0.13001233685947,0.08078010815153
0.139552753207559,0.0676417154083822
0.154410411390381,0.0516747659900696
0.157113541076801,0.0492785738436946
0.157795237023893,0.0487697430599378
0.160769810990798,0.04663207208514
0.169555873538047,0.041038696831675
0.184508101842332,0.0335837513712616
0.207358980228578,0.0258519453146338
0.231571714077323,0.0208199499522667
0.25778243294835,0.0175844025454021
0.286651368343815,0.0155661030532722
0.313070426963237,0.0145301737240918
0.314041278168387,0.0145230230358462
0.314490964740598,0.0145991976449683
0.316922020193308,0.0149993071908709
0.327675314153149,0.0165534593641301
0.347518872284423,0.0186825883068544
0.37613419258909,0.0206185743775588
0.40849420020839,0.0218689753300833
0.444646622077905,0.0226500202883845
0.470935285793529,0.0230037789225767
0.471195783606305,0.0230539815528643
0.473262756264689,0.0234437173027587
0.484993794721274,0.0253916806723079
0.505651906081938,0.0279488941062084
0.53447800732298,0.030261452636951
0.567703254368715,0.031857233937764
0.604678150650934,0.0329138283194079
0.62786376241816,0.0333636853884021
0.628167197510106,0.0334062334813017
0.62988733333601,0.0336922744098274
0.64006481463899,0.0352244994224689
0.66380433912271,0.03793947916861
0.695381030702156,0.0402906180533161
0.73163983341762,0.0419619203715421
0.77221896437141,0.0431414507015891
0.784938342591132,0.0434255003184617
0.78517906728744,0.0434521309600243
0.786979201748471,0.0436483150504211
0.799500289177897,0.0448798598036322
0.824091939705894,0.0467524184666522
0.8615912104527,0.0486786854130682
0.863394711647668,0.0487651219155235
0.865553910637299,0.0489515372763762
0.87832520167975,0.0499520829282878
0.901922856056501,0.0514259020917133
0.938100054856728,0.0530370450500276
0.941483860161542,0.0531658750670981
0.942403083674513,0.0532335151915625
0.952952045858982,0.0539583458249157
0.980513493602301,0.0554847706613931
1.01865255625312,0.0569941138873991
1.01992629077109,0.0570484557255352
1.02220099733058,0.057188889254792
1.04100845006212,0.0582267031719782
1.07318425104812,0.0596047635260898
1.09784080803819,0.0604265318369764
1.09898662926987,0.060486145694589
1.10772059502738,0.0609189286414407
1.13339355446468,0.062002430322166
1.17239508994639,0.0632581011774209
1.17634293931779,0.0633734747970571
1.17868823760624,0.0634755734038287
1.19974686886812,0.0643038371383131
1.23651524493422,0.0654527024579188
1.25434931303607,0.0659142586645391
1.25569678550079,0.0659640585898983
1.26275346878064,0.0662161141236191
1.29498249330097,0.0672083844598926
1.33248693545706,0.0681210948209383
1.33382882591591,0.0681619711354632
1.3359414571864,0.0682419927540709
1.33742289617355,0.0692261284157336
1.34937418704359,0.0770439893989362
1.37743707969833,0.0945811592462616
1.41078609710983,0.114018255156913
1.41267561045599,0.115087127543091
1.42663643867261,0.12284395912771
1.46932958308593,0.145098094785638
1.49985435844914,0.159745073714644
1.50133292433566,0.160435841363808
1.51255491514925,0.165603724280817
1.55418088640221,0.183662489296851
1.58935601759106,0.197645003568725
1.59337848750556,0.199185529138501
1.61700122331781,0.207949137136861
1.67750900918678,0.228312538868991
1.68118392351956,0.22946370799037
1.70064439954158,0.235395629515853
1.76117147570716,0.252142676643199
1.77037815422319,0.254478448185744
1.7873308635279,0.258645934719713
1.84768548303213,0.272060574490665
1.86863870156118,0.276227368897057
1.88994170572103,0.280225722432942
1.95617649878496,0.291130395209258
1.97184194115771,0.29339128548695
2.01483064234657,0.298995199225721
2.06025456990758,0.303989679999885
2.0772659841316,0.305626682340917
2.13051093943294,0.309947936088298
2.17246820751483,0.31252616740625
2.22779566281593,0.314858558845449
2.29413755095306,0.31612158605168
2.35092213342774,0.315933841206226
2.42020137006416,0.314191985023923
2.49285601129482,0.310669899358739
2.64254762275155,0.298400780776677
2.80765169873706,0.27817729266549
2.90860605325375,0.263103708280354
2.99137837603591,0.249621728249298
3.06007590993743,0.237879301902862
3.20712742625869,0.211844050837432
3.31065255796809,0.193427028349981
3.38595658617275,0.180292766027436
3.51859452859156,0.158173690592017
3.57449764651207,0.149359907089246
3.71536992513271,0.12876532100331
3.77225276436651,0.121153089289703
3.87234833403623,0.108778917860063
3.99575666099838,0.0953031509005892
4.10876986537523,0.0846101920891722
4.18502365856666,0.0782254839716119
4.24000549007308,0.0740135313144203
4.41791231635863,0.0623684375988836
4.46408509293467,0.0597868758819541
4.61376611575126,0.0524883821017424
4.68798517415216,0.0494021467652219
4.75084076524336,0.0470209756451835
4.91787891181819,0.041620874560329
4.94887633947436,0.0407497389749104
5.06333786768713,0.0378292720715732
5.17967124919128,0.0352761516295549
5.22712421937112,0.0343481557480289
5.36477758846863,0.0319345266006069
5.40546052865917,0.0312875122392648
5.55390346805494,0.0291574600203475
5.57139802463011,0.0289247883049605
5.65750130474035,0.0278387573651924
5.77324359558608,0.0265181825095914
5.88862182385201,0.0253379986002118
5.95831458086134,0.0246846772696238
6.05582623533497,0.0238406924814717
6.1459427606913,0.023112533299937
6.25453157460505,0.0222906090440705
6.336832347004,0.0217051209740424
6.43558780345061,0.0210363411752704
6.58441904167713,0.0201067707460593
6.70396982923481,0.0194197766488619
6.77604557133887,0.0190365652879891
6.92906869324151,0.0182653703966572
7.00083684926122,0.0179185054284235
7.14512082733142,0.0172557038517449
7.2081807316741,0.0169721851609952
7.37189544761708,0.0162777977471038
7.47740539620355,0.0158617200669602
7.5924032785228,0.0154328492093251
7.70025354822409,0.0150708708874966
7.82858315771002,0.0146517829395295
7.92997140257594,0.014320692941166
8.06230583788908,0.0139048981430426
8.12575755852143,0.0136965623127545
8.29525146393839,0.0131752809357029
8.33915300128548,0.0130513379790884
8.50893569860084,0.0125919884998153
8.54277284851706,0.0125117917644333
8.67985210500952,0.0122192244707096
8.75781840433535,0.0120479852205627
8.87142493616257,0.0117848399639687
8.95909997484987,0.011585347829295
9.06333956624051,0.0113180201114205
9.1803008230696,0.0110406999971266
9.28584198097012,0.0108148196619295
9.38792784430754,0.0106088335340932
9.43108538344498,0.0105401563382363
9.54495759318447,0.0103549273030909
9.66278741874236,0.0101516543594091
9.71719436921986,0.0100554271057232
9.8540357144293,0.0098120816094866


==> Tikz_data/IDM_m2_positions.csv <==
0,5,0
0.1001001001001,5,0.00166259421618509
0.2002002002002,5,0.00402862422043614
0.3003003003003,5,0.0064145909179641
0.4004004004004,5,0.00879083588176464
0.500500500500501,5,0.0111561822621182
0.600600600600601,5,0.0135106494463429
0.700700700700701,5,0.0158543014023204
0.800800800800801,5,0.018187206116227
0.900900900900901,5,0.0205093474239709
1.001001001001,5,0.022821087798984
1.1011011011011,5,0.0251221447510085
1.2012012012012,5,0.0274126527086998
1.3013013013013,5,0.0296931682435438
1.4014014014014,5,0.0319632317571692
1.5015015015015,5,0.0342223349134849
1.6016016016016,5,0.036471595291573
1.7017017017017,5,0.0387108554835764
1.8018018018018,5,0.0409401790011667
1.9019019019019,5,0.0431596288462636
2.002002002002,5,0.0453692675157675
2.1021021021021,5,0.0475684846242157
2.2022022022022,5,0.0497583238907265
2.3023023023023,5,0.051937332796953
2.4024024024024,5,0.0541099567286172
2.5025025025025,5,0.0562692044978959
2.6026026026026,5,0.0584203549490104
2.7027027027027,5,0.0605645393532412
2.8028028028028,5,0.0626944971412513
2.9029029029029,5,0.0648182994880542
3.003003003003,5,0.0669328118689211
3.1031031031031,5,0.0690358215229489
3.2032032032032,5,0.0711322457933438
3.3033033033033,5,0.0732150854854638
3.4034034034034,5,0.0752969944592253
3.5035035035035,5,0.0773604059834028
3.6036036036036,5,0.0794238175075803
3.7037037037037,5,0.081475110413139
3.8038038038038,5.00339953645741,0.0835193926410384
3.9039039039039,5.01416946299672,0.0855787977539034
4.004004004004,5.03497760323383,0.0876907335423465
4.1041041041041,5.05789855872224,0.0898841701717625
4.2042042042042,5.09257879242685,0.0921877575604355
4.3043043043043,5.1308077680915,0.094638468119028
4.4044044044044,5.17936009526361,0.0972729258524649
4.5045045045045,5.2328970911045,0.100130123089078
4.6046046046046,5.29532151174412,0.103254772101603
4.7047047047047,5.37700771851629,0.106693765376956
4.8048048048048,5.4810484195584,0.110575574089324
4.9049049049049,5.5850891206005,0.1150097874042
5.00500500500501,5.68912982164261,0.120038989860466
5.10510510510511,5.79317052268472,0.125693918304194
5.20520520520521,5.89721122372682,0.132005200852188
5.30530530530531,6.00125192476893,0.138997241380328
5.40540540540541,6.10529262581104,0.146701086344453
5.50550550550551,6.20933332685315,0.155141809481252
5.60560560560561,6.31337402789525,0.164338023937608
5.70570570570571,6.48541587354354,0.174393247727375
5.80580580580581,6.65881704192314,0.18584414529318
5.90590590590591,6.83221821030274,0.199389782162586
6.00600600600601,7.00561937868234,0.21559460318993
6.10610610610611,7.17902054706195,0.234911362728669
6.20620620620621,7.35242171544155,0.257713552705527
6.30630630630631,7.52582288382115,0.284311338293481
6.40640640640641,7.69922405220075,0.314965589899432
6.50650650650651,7.87262522058035,0.34989746447245
6.60660660660661,8.08056523394722,0.389284703068484
6.70670670670671,8.32332686966431,0.433370220859167
6.80680680680681,8.56608850538141,0.482353922230139
6.90690690690691,8.8088501410985,0.536438041253995
7.00700700700701,9.0516117768156,0.595768840240891
7.10710710710711,9.29437341253269,0.660476210582728
7.20720720720721,9.53713504824979,0.730694509002758
7.30730730730731,9.77989668396689,0.806503898210723
7.40740740740741,10.022658319684,0.888033557894582
7.50750750750751,10.2664965007694,0.975252389425686
7.60760760760761,10.578618603824,1.06833480352488
7.70770770770771,10.8907407068786,1.16733789868355
7.80780780780781,11.2028628099332,1.27231216798456
7.90790790790791,11.5149849129878,1.38330670225479
8.00800800800801,11.8271070160424,1.50037864824376
8.10810810810811,12.139229119097,1.62354139279217
8.20820820820821,12.4513512221516,1.75285509100432
8.30830830830831,12.7634733252061,1.88834157384721
8.40840840840841,13.0755954282607,2.02997288801492
8.50850850850851,13.4074221950724,2.17768582545534
8.60860860860861,13.7619567408177,2.33159846487061
8.70870870870871,14.1232801804786,2.49164602729358
8.80880880880881,14.4922771756256,2.65780954883778
8.90890890890891,14.8675913265645,2.83005860188252
9.00900900900901,15.243772154071,3.00833687975634
9.10910910910911,15.6199529815775,3.192553460559
9.20920920920921,15.996133809084,3.38253965876493
9.30930930930931,16.3723146365904,3.57829997708594
9.40940940940941,16.7484954640969,3.77967914098099
9.50950950950951,17.1246762916034,3.98645274481075
9.60960960960961,17.5008571191099,4.19852412335706
9.70970970970971,17.8770379466163,4.41577395701174
9.80980980980981,18.2532187741228,4.63805360178885
9.90990990990991,18.6293996016293,4.86530250009286
10.01001001001,19.0055804291358,5.09728204829042
10.1101101101101,19.3817612566422,5.33371257374374
10.2102102102102,19.7579420841487,5.57466543096968
10.3103103103103,20.1341229116552,5.81971387680978
10.4104104104104,20.5103037391617,6.06895972055337
10.5105105105105,20.8864845666681,6.32195668785512
10.6106106106106,21.2626653941746,6.57881148948326
10.7107107107107,21.6388462216811,6.83908630626828
10.8108108108108,22.0150270491876,7.10286654839421
10.9109109109109,22.391207876694,7.36981349827747
11.011011011011,22.7673887042005,7.6397611491313
11.1111111111111,23.143569531707,7.91267994355826
11.2112112112112,23.5197503592135,8.18834184411772
11.3113113113113,23.89593118672,8.46660049552948
11.4114114114114,24.2721120142264,8.74732656115199
11.5115115115115,24.6482928417329,9.03036273148636
11.6116116116116,25.0244736692394,9.31556677873287
11.7117117117117,25.4006544967459,9.60281384394726
11.8118118118118,25.7768353242523,9.89198451343628
11.9119119119119,26.1530161517588,10.1829654811625
12.012012012012,26.5291969792653,10.4757173477345
12.1121121121121,26.9053778067718,10.7700580822305
12.2122122122122,27.2815586342782,11.0658909220945
12.3123123123123,27.6577394617847,11.3631243482912
12.4124124124124,28.0339202892912,11.6616719528344
12.5125125125125,28.4101011167977,11.9614522872673
12.6126126126126,28.7862819443042,12.2624068040105
12.7127127127127,29.1624627718106,12.5644706198919
12.8128128128128,29.5386435993171,12.8675448720077
12.9129129129129,29.9148244268236,13.1715668136314
13.013013013013,30.2910052543301,13.4764776873745
13.1131131131131,30.6671860818365,13.7822221641017
13.2132132132132,31.043366909343,14.0887490385294
13.3133133133133,31.4195477368495,14.3960357232074
13.4134134134134,31.795728564356,14.7040255136064
13.5135135135135,32.1719093918624,15.0126293289143
13.6136136136136,32.5480902193689,15.32186438268
13.7137137137137,32.9242710468754,15.6316739299262
13.8138138138138,33.3004518743819,15.9420146444215
13.9139139139139,33.6766327018884,16.2528608190654
14.014014014014,34.0528135293948,16.5642076190701
14.1141141141141,34.4289943569013,16.8759806984772
14.2142142142142,34.8051751844078,17.1881694286243
14.3143143143143,35.1813560119142,17.5008031878587
14.4144144144144,35.5575368394207,17.8137963529448
14.5145145145145,35.9337176669272,18.1271406821368
14.6146146146146,36.3098984944337,18.4408186053553
14.7147147147147,36.6860793219402,18.7548328113194
14.8148148148148,37.0622601494466,19.0691690263847
14.9149149149149,37.4384409769531,19.3837897326219
15.015015015015,37.8146218044596,19.6986819297024
15.1151151151151,38.1908026319661,20.0138334849242
15.2152152152152,38.5669834594725,20.3292407450438
15.3153153153153,38.943164286979,20.644909054807
15.4154154154154,39.3193451144855,20.9608027122627
15.5155155155155,39.695525941992,21.2769126836554
15.6156156156156,40.0717067694984,21.593230521084
15.7157157157157,40.4478875970049,21.9097486110668
15.8158158158158,40.8240684245114,22.2264846673712
15.9159159159159,41.2002492520179,22.5434047824928
16.016016016016,41.5764300795243,22.8605025970961
16.1161161161161,41.9526109070308,23.1777721460519
16.2162162162162,42.3287917345373,23.495207830501
16.3163163163163,42.7042944178102,23.8128136370797
16.4164164164164,43.0738322066317,24.1305558768865
16.5165165165165,43.4336746867171,24.4483744008932
16.6166166166166,43.7904233968834,24.766212068433
16.7167167167167,44.1364819765135,25.0840147878865
16.8168168168168,44.4769313522411,25.4017317555349
16.9169169169169,44.8109410392238,25.7193129223476
17.017017017017,45.1350910805128,26.0367122060724
17.1171171171171,45.4508682903357,26.353884317195
17.2172172172172,45.7366824067289,26.6707767060552
17.3173173173173,46.0224965231221,26.9873598752291
17.4174174174174,46.3083106395152,27.3035663418972
17.5175175175175,46.5941247559084,27.6193718916191
17.6176176176176,46.8799388723016,27.9347322564881
17.7177177177177,47.1657529886948,28.2495924725748
17.8178178178178,47.451567105088,28.5638964626488
17.9179179179179,47.7373812214812,28.8777314071674
18.018018018018,47.9668727821432,29.1909232442669
18.1181181181181,48.1924424352995,29.5034663792634
18.2182182182182,48.4180120884558,29.8153330531024
18.3183183183183,48.6435817416121,30.1264797309169
18.4184184184184,48.8691513947684,30.4368437079532
18.5185185185185,49.0947210479247,30.7463757170192
18.6186186186186,49.320290701081,31.0550530120474
18.7187187187187,49.5458603542373,31.3628362483447
18.8188188188188,49.7293353333556,31.6697120936385
18.9189189189189,49.894660523275,31.97556944307
19.019019019019,50.0599857131944,32.2803541765078
19.1191191191191,50.2253109031139,32.5840210283799
19.2192192192192,50.3906360930333,32.8865275111526
19.3193193193193,50.5559612829527,33.1877514365798
19.4194194194194,50.7212864728721,33.4877113873749
19.5195195195195,50.8866116627915,33.7863257555653
19.6196196196196,51.0240700603661,34.0835516870124
19.7197197197197,51.1291507870487,34.3792439923994
19.8198198198198,51.2342315137312,34.6733566481146
19.9199199199199,51.3393122404137,34.9657984945673
20.02002002002,51.4443929670963,35.2564341472056
20.1201201201201,51.5494736937788,35.5452474546964
20.2202202202202,51.6545544204613,35.8321087711564
20.3203203203203,51.7596351471439,36.1168730467678
20.4204204204204,51.8558285166115,36.3995496672994
20.5205205205205,51.9216528775414,36.6799294728225
20.6206206206206,51.9874772384714,36.9579444150362
20.7207207207207,52.0399859908183,37.2334703384692
20.8208208208208,52.08754208348,37.5063157906736
20.9209209209209,52.1308710310222,37.7763955840982
21.021021021021,52.1601588554156,38.0434728231513
21.1211211211211,52.189446679809,38.307452846658
21.2212212212212,52.2053275542781,38.5680866953878
21.3213213213213,52.2163471104032,38.8252440151991
21.4214214214214,52.2250006494826,39.0787250578249
21.5215215215215,52.225004716727,39.3282966628762
21.6216216216216,52.2250047164328,39.5739729408033
21.7217217217217,52.2250047161385,39.8156407081324
21.8218218218218,52.2250047158442,40.0533797708013
21.9219219219219,52.22500471555,40.2870844054015
22.022022022022,52.2250047152557,40.5167426582639
22.1221221221221,52.2250047149615,40.7422358649585
22.2222222222222,52.2250047146672,40.9636003365384
22.3223223223223,52.2250047143729,41.1806107136334
22.4224224224224,52.2250047140787,41.3933954811235
22.5225225225225,52.2250047137844,41.6018261250304
22.6226226226226,52.2250047134902,41.8057361632206
22.7227227227227,52.2250047131959,42.0049532428547
22.8228228228228,52.2250047129016,42.1998477460315
22.9229229229229,52.2250047126074,42.3899864016974
23.023023023023,52.2250047123131,42.5753963090629
23.1231231231231,52.2250047120188,42.7560147692911
23.2232232232232,52.2250047117246,42.9318329689699
23.3233233233233,52.2250047114303,43.1027968293026
23.4234234234234,52.225004711136,43.2686103999029
23.5235235235235,52.2250047108418,43.4295648933579
23.6236236236236,52.2250047105475,43.5854407571147
23.7237237237237,52.2250047102533,43.7362371529631
23.8238238238238,52.225004709959,43.8820854316716
23.9239239239239,52.2250047096647,44.0226330448823
24.024024024024,52.2250047093705,44.1581961354586
24.1241241241241,52.2250047090762,44.2886832384659
24.2242242242242,52.2250047087819,44.4140505871528
24.3243243243243,52.2250047084877,44.5343680699195
24.4244244244244,52.2250047081934,44.6496687658343
24.5245245245245,52.2250047078992,44.7600730632308
24.6246246246246,52.2250047076049,44.8654730170446
24.7247247247247,52.2250047073106,44.9659853080479
24.8248248248248,52.2250047070164,45.0618176359493
24.9249249249249,52.2250047067221,45.1527776568359
25.025025025025,52.2250047064278,45.2391761666681
25.1251251251251,52.2250047061336,45.3210942242211
25.2252252252252,52.2250047058393,45.3984355717825
25.3253253253253,52.225004705545,45.4715491914325
25.4254254254254,52.2250047052508,45.5404128658787
25.5255255255255,52.2250047049565,45.6051291250084
25.6256256256256,52.2250047046623,45.6659602613841
25.7257257257257,52.225004704368,45.722828741096
25.8258258258258,52.2250047040737,45.7760878839705
25.9259259259259,52.2250047037795,45.8256596580624
26.026026026026,52.2250047034852,45.8718133784722
26.1261261261261,52.2250047031909,45.9146406546329
26.2262262262262,52.2250047028967,45.954263371764
26.3263263263263,52.2250047026024,45.9908680873429
26.4264264264264,52.2250047023082,46.0245791878385
26.5265265265265,52.2250047020139,46.0554821145981
26.6266266266266,52.2250047017196,46.0838008370597
26.7267267267267,52.2250047014254,46.1096304428634
26.8268268268268,52.2250047011311,46.1330687569997
26.9269269269269,52.2250047008368,46.1543203676026
27.027027027027,52.2250047005426,46.1734659256382
27.1271271271271,52.2250047002483,46.1906623898226
27.2272272272272,52.225004699954,46.2059955548886
27.3273273273273,52.2250046996598,46.2195766059532
27.4274274274274,52.2250046993655,46.2316059231809
27.5275275275275,52.2250046990713,46.2421158049317
27.6276276276276,52.225004698777,46.2514669126977
27.7277277277277,52.2250046984827,46.2602869952615
27.8278278278278,52.2250046981885,46.2688663267989
27.9279279279279,52.2250046978942,46.2773148847742
28.028028028028,52.2250046975999,46.2856744810311
28.1281281281281,52.2250046973057,46.2939612872203
28.2282282282282,52.2250046970114,46.3021817569601
28.3283283283283,52.2250046967172,46.3103386811705
28.4284284284284,52.2250046964229,46.3184334607122
28.5285285285285,52.2250046961286,46.326467081793
28.6286286286286,52.2250046958344,46.3344403073477
28.7287287287287,52.2250046955401,46.3423533746276
28.8288288288288,52.2250046952459,46.3502076891812
28.9289289289289,52.2278815287084,46.3580065868406
29.029029029029,52.2379051083969,46.3657794005118
29.1291291291291,52.2582139172963,46.3735774118637
29.2292292292292,52.2807870461346,46.3814550995968
29.3293293293293,52.3146350611437,46.3894573400324
29.4294294294294,52.3527650322581,46.3976402005461
29.5295295295295,52.4001522533768,46.4060561223199
29.6296296296296,52.4538390667674,46.4147612144467
29.7297297297297,52.5147654939958,46.4238131380293
29.8298298298298,52.6006436065391,46.4332744292042
29.9299299299299,52.7021876520964,46.4432873929062
30.03003003003,52.8037316976538,46.4541749565501
30.1301301301301,52.9052757432111,46.4663701907918
30.2302302302302,53.0068197887684,46.4802427547471
30.3303303303303,53.1083638343257,46.4961037308084
30.4304304304304,53.209907879883,46.5142237378104
30.5305305305305,53.3114519254404,46.5348292975073
30.6306306306306,53.4129959709977,46.5581278757378
30.7307307307307,53.5388710323607,46.5842751914983
30.8308308308308,53.7081111084662,46.6135173440869
30.9309309309309,53.8773511845718,46.6461478956982
31.031031031031,54.0465912606774,46.6824120922551
31.1311311311311,54.2158313367829,46.7225218431609
31.2312312312312,54.3850714128885,46.766682852707
31.3313313313313,54.554311488994,46.8150277422258
31.4314314314314,54.7235515650996,46.8677384269232
31.5315315315315,54.8927916412051,46.9248916526222
31.6316316316316,55.0691076067305,46.9865871141022
31.7317317317317,55.3060437133842,47.0529863529354
31.8318318318318,55.542979820038,47.1242085968246
31.9319319319319,55.7799159266918,47.2004030946284
32.032032032032,56.0168520333456,47.2816619997637
32.1321321321321,56.2537881399994,47.3680843840725
32.2322322322322,56.4907242466532,47.459815063838
32.3323323323323,56.727660353307,47.5568702597159
32.4324324324324,56.9645964599608,47.6593134914884
32.5325325325325,57.2015325666146,47.767165411613
32.6326326326326,57.4959854668505,47.8805622623362
32.7327327327327,57.8006176040525,47.9995312655263
32.8328328328328,58.1052497412546,48.1241074004372
32.9329329329329,58.4098818784566,48.2543522627772
33.033033033033,58.7145140156586,48.3903254569077
33.1331331331331,59.0191461528606,48.5320065827834
33.2332332332332,59.3237782900627,48.6794339120619
33.3333333333333,59.6284104272647,48.8325634059581
33.4334334334334,59.9330425644667,48.9914854679689
33.5335335335335,60.2605217615039,49.1560990617792
33.6336336336336,60.6067293176552,49.3264556276965
33.7337337337337,60.9597988920749,49.5024961934985
33.8338338338338,61.3211143798864,49.6842342110492
33.9339339339339,61.6901801067084,49.8715561326107
34.034034034034,62.0639743359012,50.0644761043788
34.1341341341341,62.4401551648741,50.2629034342441
34.2342342342342,62.8163359938469,50.4667538982109
34.3343343343343,63.1925168228197,50.6758421422777
34.4344344344344,63.5686976517925,50.8901070980904
34.5345345345345,63.9448784807654,51.1092365314247
34.6346346346346,64.3210593097382,51.3332201231209
34.7347347347347,64.697240138711,51.5619866649783
34.8348348348348,65.0734209676838,51.795251374374
34.9349349349349,65.4496017966567,52.0328584226261
35.035035035035,65.8257826256295,52.2746496011548
35.1351351351351,66.2019634546023,52.5204650955341
35.2352352352352,66.5781442835751,52.7702154450561
35.3353353353353,66.9543251125479,53.023726491196
35.4354354354354,67.3305059415208,53.2807693923272
35.5355355355355,67.7066867704936,53.5411855549128
35.6356356356356,68.0828675994664,53.8048184208359
35.7357357357357,68.4590484284392,54.0715272737724
35.8358358358358,68.8352292574121,54.3411797519833
35.9359359359359,69.2114100863849,54.613648959385
36.036036036036,69.5875909153577,54.8887815269383
36.1361361361361,69.9637717443305,55.1663063364576
36.2362362362362,70.3399525733033,55.4461687625765
36.3363363363363,70.7161334022762,55.7283422413852
36.4364364364364,71.092314231249,56.012603816717
36.5365365365365,71.4684950602218,56.298816477529
36.6366366366366,71.8446758891946,56.5868699028933
36.7367367367367,72.2208567181675,56.8766587835259
36.8368368368368,72.5970375471403,57.1681573629333
36.9369369369369,72.9732183761131,57.4612039869525
37.037037037037,73.3493992050859,57.7556884257395
37.1371371371371,73.7255800340587,58.0515260655078
37.2372372372372,74.1017608630316,58.3486368946824
37.3373373373373,74.4779416920044,58.6469966468571
37.4374374374374,74.8541225209772,58.9464922742129
37.5375375375375,75.23030334995,59.247038850402
37.6376376376376,75.6064841789228,59.5485741949304
37.7377377377377,75.9826650078957,59.8510403596224
37.8378378378378,76.3588458368685,60.1544274166209
37.9379379379379,76.7350266658413,60.458632771762
38.038038038038,77.1112074948141,60.7635987466211
38.1381381381381,77.487388323787,61.0693109669716
38.2382382382382,77.8635691527598,61.3757132940576
38.3383383383383,78.2397499817326,61.6827723277386
38.4384384384384,78.6159308107054,61.9904250765895
38.5385385385385,78.9921116396783,62.2986743021119
38.6386386386386,79.3682924686511,62.6074743389488
38.7387387387387,79.7444732976239,62.9167786859813
38.8388388388388,80.1206541265967,63.2265630496181
38.9389389389389,80.4968349555695,63.5368371927017
39.039039039039,80.8730157845424,63.8475375801196
39.1391391391391,81.2491966135152,64.1586428935584
39.2392392392392,81.625377442488,64.4701332286692
39.3393393393393,82.0015582714608,64.7819900009728
39.4394394394394,82.3777391004336,65.0942132347507
39.5395395395395,82.7539199294065,65.4067915409558
39.6396396396396,83.1301007583793,65.7196844489844
39.7397397397397,83.5062815873521,66.0328780996844
39.8398398398398,83.8824624163249,66.3463595384373
39.9399399399399,84.2586432452977,66.6601166526657
40.04004004004,84.6348240742706,66.9741543339526
40.1401401401401,85.0110049032434,67.288459884757
40.2402402402402,85.3871857322162,67.6030071991788
40.3403403403403,85.763366561189,67.9177871622218
40.4404404404404,86.1395473901619,68.2327912302404
40.5405405405405,86.5157282191347,68.5480113909058
40.6406406406406,86.8919090481075,68.8634553714523
40.7407407407407,87.2680898770803,69.1791098787721
40.8408408408408,87.6442707060532,69.4949578884312
40.9409409409409,88.020451535026,69.8109932764893
41.041041041041,88.3966323639988,70.1272102788199
41.1411411411411,88.7728131929716,70.4436034659841
41.2412412412412,89.1489940219444,70.7601822469955
41.3413413413413,89.5251748509173,71.0769329699069
41.4414414414414,89.9009533740036,71.3938294343365
41.5415415415415,90.2707859479954,71.7108753359827
41.6416416416416,90.6336717207743,72.0279993998751
41.7417417417417,90.9848445802779,72.3451426752635
41.8418418418418,91.3304630144783,72.6622473122782
41.9419419419419,91.6760814486787,72.9792632699413
42.042042042042,92.0062120440338,73.2961364009078
42.1421421421421,92.3314555500528,73.6128184421576
42.2422422422422,92.6566990560719,73.929265607307
42.3423423423423,92.9620844370764,74.2454273709976
42.4424424424424,93.2669530149141,74.5612595088258
42.5425425425425,93.5679681097493,74.8767282501276
42.6426426426426,93.8524617594057,75.1917789847746
42.7427427427427,94.1369554090621,75.5063734456836
42.8428428428428,94.4152812318396,75.8204784570365
42.9429429429429,94.6843829612771,76.1340433544386
43.043043043043,94.9434079507068,76.4470297807579
43.1431431431431,95.196135912466,76.75939007324
43.2432432432432,95.4426775706375,77.0711038546326
43.3433433433433,95.6813276318859,77.3821042283461
43.4434434434434,95.9114955223791,77.6923596052625
43.5435435435435,96.1354771092846,78.0018199525641
43.6436436436436,96.3532723926025,78.3104484314268
43.7437437437437,96.5613600615789,78.6181861332855
43.8438438438438,96.7627815772185,78.9249904062177
43.9439439439439,96.9586830374788,79.2308164926243
44.044044044044,97.1460635719828,79.5355977997197
44.1441441441441,97.3259253064821,79.8392955734697
44.2442442442442,97.4984786492046,80.141841617152
44.3443443443443,97.6639671962771,80.443178992238
44.4444444444444,97.8216933472182,80.7432437597179
44.5445445445445,97.9657439112138,81.0419681408757
44.6446446446446,98.1050661975783,81.3392764803489
44.7447447447447,98.2443884839428,81.6350867842237
44.8448448448448,98.3783954958297,81.9293792673773
44.9449449449449,98.4922491219675,82.2219964120201
45.045045045045,98.6061027481053,82.5128881527019
45.1451451451451,98.7199563742432,82.8019584747011
45.2452452452452,98.8152989887072,83.0891082821358
45.3453453453453,98.9036839546184,83.3742284813019
45.4454454454454,98.9920689205295,83.6572245567411
45.5455455455455,99.0742157977974,83.9379925143045
45.6456456456456,99.1371321034818,84.2163650672746
45.7457457457457,99.2000484091664,84.4922604647313
45.8458458458458,99.2629647148508,84.7654671434277
45.9459459459459,99.3137348793856,85.03598425179
46.046046046046,99.3549093238411,85.3035449375882
46.1461461461461,99.3882078946431,85.5680055658105
46.2462462462462,99.4149156465579,85.8292040483972
46.3463463463463,99.4337636841668,86.0869560662406
46.4464464464464,99.4454453223958,86.341070692721
46.5465465465465,99.4499562518382,86.5913404866338
46.6466466466466,99.450009584166,86.8375799301737
46.7467467467467,99.450009585382,87.0797206545534
46.8468468468468,99.450009586598,87.3176257934301
46.9469469469469,99.4500095878141,87.5516508058607
47.047047047047,99.4500095890301,87.7812767373393
47.1471471471471,99.4500095902461,88.0068010625803
47.2472472472472,99.4500095914621,88.2279519123503
47.3473473473473,99.4500095926782,88.444828168575
47.4474474474474,99.4500095938942,88.6572322205896
47.5475475475475,99.4500095951102,88.8652631914833
47.6476476476476,99.4500095963262,89.0687957345845
47.7477477477477,99.4500095975423,89.2676328138863
47.8478478478478,99.4500095987583,89.4618316391232
47.9479479479479,99.4500095999743,89.6513471384726
48.048048048048,99.4500096011903,89.8361381869796
48.1481481481481,99.4500096024064,90.0160371723452
48.2482482482482,99.4500096036224,90.1909837836849
48.3483483483483,99.4500096048384,90.3610181391682
48.4484484484484,99.4500096060544,90.5260963042646
48.5485485485485,99.4500096072705,90.6861801630286
48.6486486486486,99.4500096084865,90.841238032392
48.7487487487487,99.4500096097025,90.9911348785414
48.8488488488488,99.4500096109185,91.1358897295333
48.9489489489489,99.4500096121346,91.2755674188573
49.049049049049,99.4500096133506,91.410165759181
49.1491491491491,99.4500096145666,91.539693245459
49.2492492492492,99.4500096157826,91.6641656812777
49.3493493493493,99.4500096169987,91.7835487216267
49.4494494494494,99.4500096182147,91.8978593682012
49.5495495495495,99.4500096194307,92.0072173280538
49.6496496496496,99.4500096206467,92.1115890819072
49.7497497497497,99.4500096218628,92.2112328043165
49.8498498498498,99.4500096230788,92.3059905030943
49.9499499499499,99.4500096242948,92.3960695603194
50.0500500500501,99.4500096255108,92.4816087099546
50.1501501501502,99.4500096267269,92.5624773959016
50.2502502502503,99.4500096279429,92.6390422703289
50.3503503503504,99.4500096291589,92.7112368492338
50.4504504504505,99.450009630375,92.7792225796061
50.5505505505506,99.450009631591,92.8432285245131
50.6506506506507,99.450009632807,92.9031173878326
50.7507507507508,99.450009634023,92.9592299539688
50.8508508508509,99.450009635239,93.0117197906099
50.950950950951,99.4500096364551,93.0606181031732
51.0510510510511,99.4500096376711,93.1060536961606
51.1511511511512,99.4500096388871,93.148198794777
51.2512512512513,99.4500096401031,93.1872054164102
51.3513513513514,99.4500096413192,93.2231730764021
51.4514514514515,99.4500096425352,93.2562995462102
51.5515515515516,99.4500096437512,93.2866937129897
51.6516516516517,99.4500096449673,93.3144385827358
51.7517517517518,99.4500096461833,93.3397751874178
51.8518518518519,99.4500096473993,93.3627393708896
51.951951951952,99.4500096486153,93.3835634609793
52.0520520520521,99.4500096498313,93.4022517559218
52.1521521521522,99.4500096510474,93.4190240293401
52.2522522522523,99.4500096522634,93.4339849611654
52.3523523523524,99.4500096534794,93.4472765945198
52.4524524524525,99.4500096546954,93.4589447778891
52.5525525525526,99.4500096559115,93.4691847395247
52.6526526526527,99.4500096571275,93.4783832676557
52.7527527527528,99.4500096583435,93.4871372077264
52.8528528528529,99.4500096595596,93.4956830201338
52.952952952953,99.4500096607756,93.5041104205997
53.0530530530531,99.4500096619916,93.5124536902348
53.1531531531532,99.4500096632076,93.5207259554011
53.2532532532533,99.4500096644237,93.5289327118912
53.3533533533534,99.4500096656397,93.5370762934383
53.4534534534535,99.4500096668557,93.5451580306661
53.5535535535536,99.4500096680717,93.5531785844516
53.6536536536537,99.4500096692878,93.5611388747232
53.7537537537538,99.4500096705038,93.569039593272
53.8538538538539,99.4500096717198,93.5768807422554
53.953953953954,99.4500096729358,93.58466382172
54.0540540540541,99.452512459884,93.5923918030731
54.1541541541542,99.4619564344416,93.6000911298306
54.2542542542543,99.4812666949576,93.6078080278833
54.3543543543544,99.5079736219918,93.6156062025901
54.4544544544545,99.5346805490259,93.623537828051
54.5545545545546,99.5778547368116,93.6316377119005
54.6546546546547,99.6223662810245,93.6399751807212
54.7547547547548,99.6756158681409,93.6485932738398
54.8548548548549,99.7379320295326,93.6575533263198
54.954954954955,99.8012570159796,93.6669170549731
55.0550550550551,99.88137779455,93.676733506154
55.1551551551552,99.9614985731205,93.6871587627888
55.2552552552553,100.04993251998,93.6985343081796
55.3553553553554,100.147016569166,93.7112240991095
55.4554554554555,100.251070622479,93.7255798670312
55.5555555555556,100.362349481112,93.741930325082
55.6556556556557,100.482275847142,93.7605827149967
55.7557557557558,100.609172217299,93.7818242552934
55.8558558558559,100.743038591583,93.8059241937036
55.955955955956,100.883874969995,93.8331303932075
56.0560560560561,101.031681352534,93.8636822864014
56.1561561561562,101.187471754114,93.8977993329268
56.2562562562563,101.366927036721,93.9356795264379
56.3563563563564,101.549424364069,93.9775582332333
56.4564564564565,101.731921691418,94.0236070339224
56.5565565565566,101.914419018766,94.0740010269648
56.6566566566567,102.096916346115,94.1288879582089
56.7567567567568,102.279413673463,94.1883885838791
56.8568568568569,102.497556400585,94.2526084779241
56.956956956957,102.724565270881,94.3217019377069
57.0570570570571,102.951574141176,94.3958016992563
57.1571571571572,103.178583011471,94.4749638342807
57.2572572572573,103.405591881767,94.559340543139
57.3573573573574,103.632600752062,94.6489534480277
57.4574574574575,103.891458953528,94.7439329468727
57.5575575575576,104.16297936677,94.844350207921
57.6576576576577,104.434499780012,94.9502464097047
57.7577577577578,104.706020193255,95.0616972145772
57.8578578578579,104.977540606497,95.1787370421339
57.957957957958,105.249061019739,95.3014675076138
58.0580580580581,105.548634695548,95.429826415628
58.1581581581582,105.864666651737,95.563960668151
58.2582582582583,106.180698607926,95.7038532777093
58.3583583583584,106.496730564115,95.849471733863
58.4584584584585,106.812762520305,96.0009192195545
58.5585585585586,107.128794476494,96.1580778036743
58.6586586586587,107.459443917363,96.3210379070505
58.7587587587588,107.805004371624,96.4897574779425
58.8588588588589,108.157426844153,96.6642218323012
58.958958958959,108.518549907151,96.8444161981244
59.0590590590591,108.886968532083,97.0302550612645
59.1591591591592,109.260357720782,97.2217354049563
59.2592592592593,109.636538550754,97.418779238555
59.3593593593594,110.012719380726,97.6212696128755
59.4594594594595,110.388900210698,97.8290530472059
59.5595595595596,110.76508104067,98.0420434857599
59.6596596596597,111.141261870642,98.2600407649147
59.7597597597598,111.517442700614,98.4829013931031
59.8598598598599,111.893623530586,98.7105822189288
59.95995995996,112.269804360558,98.9427344498282
60.0600600600601,112.645985190529,99.1794110155953
60.1601601601602,113.022166020501,99.4203680512603
60.2602602602603,113.398346850473,99.6652613734963
60.3603603603604,113.774527680445,99.9142295393288
60.4604604604605,114.150708510417,100.166937745454
60.5605605605606,114.526889340389,100.423292443755
60.6606606606607,114.903070170361,100.683088077674
60.7607607607608,115.279251000333,100.946162405518
60.8608608608609,115.655431830305,101.21236662469
60.960960960961,116.031612660276,101.481519960285
61.0610610610611,116.407793490248,101.753474170594
61.1611611611612,116.78397432022,102.028227955943
61.2612612612613,117.160155150192,102.305346119126
61.3613613613614,117.536335980164,102.584937938296
61.4614614614615,117.912516810136,102.866780325343
61.5615615615616,118.288697640108,103.150735309667
61.6616616616617,118.66487847008,103.436684115678
61.7617617617618,119.041059300052,103.724537814959
61.8618618618619,119.417240130023,104.014224506731
61.961961961962,119.793420959995,104.305568166074
62.0620620620621,120.169601789967,104.598471589096
62.1621621621622,120.545782619939,104.892842582173
62.2622622622623,120.921963449911,105.18859385813
62.3623623623624,121.298144279883,105.485679167712
62.4624624624625,121.674325109855,105.784005783314
62.5625625625626,122.050505939827,106.083471072939
62.6626626626627,122.426686769798,106.384006802861
62.7627627627628,122.80286759977,106.685548836198
62.8628628628629,123.179048429742,106.988037145771
62.962962962963,123.555229259714,107.291463570747
63.0630630630631,123.931410089686,107.595712709197
63.1631631631632,124.307590919658,107.900727414914
63.2632632632633,124.68377174963,108.206506730053
63.3633633633634,125.059952579602,108.51298259367
63.4634634634635,125.436133409574,108.820124144907
63.5635635635636,125.812314239545,109.127863318292
63.6636636636637,126.188495069517,109.436198905674
63.7637637637638,126.564675899489,109.745096616798
63.8638638638639,126.940856729461,110.054507026363
63.963963963964,127.317037559433,110.364417989099
64.0640640640641,127.693218389405,110.674785244223
64.1641641641642,128.069399219377,110.985585090262
64.2642642642643,128.445580049349,111.296795421126
64.3643643643644,128.821760879321,111.608395619693
64.4644644644645,129.197941709292,111.920375616674
64.5645645645646,129.574122539264,112.232736575974
64.6646646646647,129.950303369236,112.545430376414
64.7647647647648,130.326484199208,112.858441698074
64.8648648648649,130.70266502918,113.171756241017
64.964964964965,131.078845859152,113.485360654164
65.0650650650651,131.455026689124,113.799242468821
65.1651651651652,131.831207519096,114.113399606198
65.2652652652653,132.207388349068,114.427829239227
65.3653653653654,132.583569179039,114.742501653999
65.4654654654655,132.959750009011,115.057407498171
65.5655655655656,133.335930838983,115.372538015966
65.6656656656657,133.712111668955,115.687885005758
65.7657657657658,134.088292498927,116.003440780622
65.8658658658659,134.464473328899,116.319207705103
65.965965965966,134.840654158871,116.635180801063
66.0660660660661,135.216834988843,116.951341161556
66.1661661661662,135.593015818815,117.267682914131
66.2662662662663,135.969196648786,117.584200533572
66.3663663663664,136.345377478758,117.90088881731
66.4664664664665,136.72155830873,118.217742862618
66.5665665665666,137.09749821591,118.534763096777
66.6666666666667,137.468088704849,118.851926842941
66.7667667667668,137.829652375267,119.169172692284
66.8668668668669,138.186057044996,119.486441019004
66.966966966967,138.535970215264,119.803676858477
67.0670670670671,138.8759465297,120.120826556657
67.1671671671672,139.210001552354,120.43784006841
67.2672672672673,139.536604658475,120.754668352337
67.3673673673674,139.833982511192,121.071262918306
67.4674674674675,140.131360363909,121.38757388884
67.5675675675676,140.428738216626,121.70355420866
67.6676676676677,140.726116069343,122.019160898065
67.7677677677678,141.023493922059,122.334360136324
67.8678678678679,141.320871774776,122.649093276743
67.967967967968,141.618249627493,122.963346383535
68.0680680680681,141.868839258879,123.277065226733
68.1681681681682,142.113681794044,123.590200544907
68.2682682682683,142.35852432921,123.902733144456
68.3683683683684,142.603366864376,124.214586824624
68.4684684684685,142.848209399542,124.525729995186
68.5685685685686,143.093051934708,124.836148020298
68.6686686686687,143.337894469873,125.145787730207
68.7687687687688,143.545522441805,125.454582668338
68.8688688688689,143.73782965942,125.762504993089
68.968968968969,143.930136877034,126.069498732203
69.0690690690691,144.122444094649,126.375506205047
69.1691691691692,144.314751312264,126.680478265237
69.2692692692693,144.507058529879,126.98436052637
69.3693693693694,144.699365747493,127.287084128209
69.4694694694695,144.864032059971,127.588651080311
69.5695695695696,145.003803960035,127.888941166015
69.6696696696697,145.143575860099,128.187905160259
69.7697697697698,145.283347760162,128.485444045209
69.8698698698699,145.423119660226,128.781511568821
69.96996996997,145.56289156029,129.076063662104
70.0700700700701,145.702663460354,129.36892281934
70.1701701701702,145.830260447083,129.660143967385
70.2702702702703,145.934630554237,129.949536736858
70.3703703703704,146.039000661391,130.237068812183
70.4704704704705,146.127908384113,130.522603332294
70.5705705705706,146.214010222999,130.806035677902
70.6706706706707,146.293738140915,131.087281884064
70.7707707707708,146.361571711533,131.366176355253
70.8708708708709,146.42940528215,131.642614911587
70.970970970971,146.481685126994,131.916468820788
71.0710710710711,146.531250429343,132.187564433631
71.1711711711712,146.57706956119,132.455808569924
71.2712712712713,146.611254576934,132.720973837973
71.3713713713714,146.638173460534,132.982916861882
71.4714714714715,146.657387516254,133.24145361778
71.5715715715716,146.669773748822,133.496397801926
71.6716716716717,146.674655864035,133.747533665601
71.7717717717718,146.675014764761,133.994688442987
71.8718718718719,146.675014766952,134.237762201823
71.971971971972,146.675014769142,134.476760581144
72.0720720720721,146.675014771332,134.711638368312
72.1721721721722,146.675014773522,134.942344562804
72.2722722722723,146.675014775712,135.168916429805
72.3723723723724,146.675014777903,135.391186999797
72.4724724724725,146.675014780093,135.609170072469
72.5725725725726,146.675014782283,135.822750142213
72.6726726726727,146.675014784473,136.032008501734
72.7727727727728,146.675014786663,136.23670938808
72.8728728728729,146.675014788854,136.436743372904
72.972972972973,146.675014791044,136.632178914917
73.0730730730731,146.675014793234,136.822967454679
73.1731731731732,146.675014795424,137.009077336011
73.2732732732733,146.675014797614,137.190349847942
73.3733733733734,146.675014799805,137.36679735848
73.4734734734735,146.675014801995,137.53816185557
73.5735735735736,146.675014804185,137.704593101815
73.6736736736737,146.675014806375,137.866059297844
73.7737737737738,146.675014808565,138.022526820197
73.8738738738739,146.675014810755,138.17391431129
73.973973973974,146.675014812946,138.320089868659
74.0740740740741,146.675014815136,138.461208124093
74.1741741741742,146.675014817326,138.597263302763
74.2742742742743,146.675014819516,138.728260696444
74.3743743743744,146.675014821706,138.854128290691
74.4744744744745,146.675014823897,138.974911930852
74.5745745745746,146.675014826087,139.090681206868
74.6746746746747,146.675014828277,139.201383979292
74.7747747747748,146.675014830467,139.307193589594
74.8748748748749,146.675014832657,139.408169005391
74.974974974975,146.675014834848,139.504377450753
75.0750750750751,146.675014837038,139.595768910322
75.1751751751752,146.675014839228,139.682584210622
75.2752752752753,146.675014841418,139.764808248021
75.3753753753754,146.675014843608,139.842551644182
75.4754754754755,146.675014845798,139.916022247177
75.5755755755756,146.675014847989,139.985202509466
75.6756756756757,146.675014850179,140.05026032616
75.7757757757758,146.675014852369,140.111391165188
75.8758758758759,146.675014854559,140.168565262349
75.975975975976,146.675014856749,140.22206955728
76.0760760760761,146.67501485894,140.271962659728
76.1761761761762,146.67501486113,140.318385214158
76.2762762762763,146.67501486332,140.361448174086
76.3763763763764,146.67501486551,140.401350772317
76.4764764764765,146.6750148677,140.438184228067
76.5765765765766,146.675014869891,140.472080617284
76.6766766766767,146.675014872081,140.503231520381
76.7767767767768,146.675014874271,140.531768760839
76.8768768768769,146.675014876461,140.557739880824
76.976976976977,146.675014878651,140.581399466843
77.0770770770771,146.675014880841,140.602781048762
77.1771771771772,146.675014883032,140.622109596291
77.2772772772773,146.675014885222,140.639412964318
77.3773773773774,146.675014887412,140.654899123417
77.4774774774775,146.675014889602,140.668626734105
77.5775775775776,146.675014891792,140.680769399134
77.6776776776777,146.675014893983,140.691393692432
77.7777777777778,146.675014896173,140.700807767744
77.8778778778779,146.675014898363,140.709654526356
77.977977977978,146.675014900553,140.718246990692
78.0780780780781,146.675014902743,140.726703373435
78.1781781781782,146.675014904934,140.735068858498
78.2782782782783,146.675014907124,140.743360778594
78.3783783783784,146.675014909314,140.751586068616
78.4784784784785,146.675014911504,140.759747603243
78.5785785785786,146.675014913694,140.767847021951
78.6786786786787,146.675014915884,140.775885101691
78.7787787787788,146.675014918075,140.783862575785
78.8788788788789,146.675014920265,140.791780418069
78.978978978979,146.675014922455,140.799638621506
79.0790790790791,146.675014924645,140.807438597997
79.1791791791792,146.676918746075,140.815182217527
79.2792792792793,146.685906770529,140.82289408451
79.3793793793794,146.705098618581,140.830622588397
79.4794794794795,146.725808345661,140.838424362614
79.5795795795796,146.759428733201,140.846342212596
79.6796796796797,146.795758083677,140.854433544265
79.7797797797798,146.842826625346,140.862748424266
79.8798798798799,146.89477559922,140.871344897565
79.97997997998,146.955292295016,140.880278277732
80.0800800800801,147.036964695234,140.889610079789
80.1801801801802,147.137825853416,140.899467624441
80.2802802802803,147.238687011598,140.910112244087
80.3803803803804,147.33954816978,140.921970234122
80.4804804804805,147.440409327962,140.93542218084
80.5805805805806,147.541270486144,140.950799082443
80.6806806806807,147.642131644325,140.968366824102
80.7807807807808,147.742992802507,140.988363871474
80.8808808808809,147.843853960689,141.010998034098
80.980980980981,147.96702058731,141.036435917557
81.0810810810811,148.135122516134,141.064926456484
81.1811811811812,148.303224444957,141.096758905522
81.2812812812813,148.471326373781,141.13219238659
81.3813813813814,148.639428302605,141.171439844853
81.4814814814815,148.807530231428,141.214706879511
81.5815815815816,148.975632160252,141.262134843686
81.6816816816817,149.143734089076,141.313893716913
81.7817817817818,149.311836017899,141.370075209411
81.8818818818819,149.489289376233,141.430784194463
81.981981981982,149.724632075698,141.496179825903
82.0820820820821,149.959974775164,141.56638693913
82.1821821821822,150.195317474629,141.641534545926
82.2822822822823,150.430660174094,141.72174624789
82.3823823823824,150.66600287356,141.807105556447
82.4824824824825,150.901345573025,141.897771235329
82.5825825825826,151.136688272491,141.99374035666
82.6826826826827,151.372030971956,142.095103344231
82.7827827827828,151.607373671421,142.201858029273
82.8828828828829,151.906354532109,142.314158025154
82.982982982983,152.208938002217,142.432039796698
83.0830830830831,152.511521472324,142.55552807572
83.1831831831832,152.814104942431,142.684652963897
83.2832832832833,153.116688412538,142.819485472443
83.3833833833834,153.419271882645,142.960095982496
83.4834834834835,153.721855352752,143.10638783559
83.5835835835836,154.02443882286,143.258453767091
83.6836836836837,154.327022292967,143.416297674129
83.7837837837838,154.658390345529,143.579826711133
83.8838838838839,155.003774194776,143.749062504302
83.983983983984,155.356020062291,143.92403308264
84.0840840840841,155.715127948074,144.104681200678
84.1841841841842,156.083301272972,144.290973255918
84.2842842842843,156.456741350105,144.482865513481
84.3843843843844,156.832922174466,144.680274659461
84.4844844844845,157.209102998827,144.88311587943
84.5845845845846,157.585283823188,145.091220400937
84.6846846846847,157.961464647549,145.304482442634
84.7847847847848,158.33764547191,145.522773587879
84.8848848848849,158.713826296271,145.745984435921
84.984984984985,159.090007120632,145.97375181571
85.0850850850851,159.466187944993,146.20624266766
85.1851851851852,159.842368769354,146.4430569441
85.2852852852853,160.218549593715,146.684115652765
85.3853853853854,160.594730418076,146.929240187273
85.4854854854855,160.970911242437,147.178263726617
85.5855855855856,161.347092066798,147.431078306882
85.6856856856857,161.723272891159,147.68745818775
85.7857857857858,162.09945371552,147.947287149247
85.8858858858859,162.475634539881,148.210432360775
85.985985985986,162.851815364242,148.476618617708
86.0860860860861,163.227996188603,148.745741467499
86.1861861861862,163.604177012964,149.017673557438
86.2862862862863,163.980357837324,149.292425985876
86.3863863863864,164.356538661685,149.569446633234
86.4864864864865,164.732719486046,149.848987831552
86.5865865865866,165.108900310407,150.13076013537
86.6866866866867,165.485081134768,150.41463283148
86.7867867867868,165.861261959129,150.700488083639
86.8868868868869,166.23744278349,150.988213162573
86.986986986987,166.613623607851,151.277766085853
87.0870870870871,166.989804432212,151.568990113958
87.1871871871872,167.365985256573,151.861766073842
87.2872872872873,167.742166080934,152.156002545993
87.3873873873874,168.118346905295,152.451612979606
87.4874874874875,168.494527729656,152.748517068728
87.5875875875876,168.870708554017,153.046694194796
87.6876876876877,169.246889378378,153.346005581003
87.7877877877878,169.623070202739,153.64638356809
87.8878878878879,169.9992510271,153.947764555699
87.987987987988,170.375431851461,154.250089854061
88.0880880880881,170.751612675822,154.553326993288
88.1881881881882,171.127793500183,154.857411997335
88.2882882882883,171.503974324544,155.162257923438
88.3883883883884,171.880155148905,155.467861934182
88.4884884884885,172.256335973266,155.774162339329
88.5885885885886,172.632516797627,156.081130177057
88.6886886886887,173.008697621987,156.388699554425
88.7887887887888,173.384878446348,156.696852520561
88.8888888888889,173.761059270709,157.005581025147
88.988988988989,174.13724009507,157.314825393845
89.0890890890891,174.513420919431,157.624560864124
89.1891891891892,174.889601743792,157.934757046119
89.2892892892893,175.265782568153,158.245389889708
89.3893893893894,175.641963392514,158.556436983631
89.4894894894895,176.018144216875,158.867877444312
89.5895895895896,176.394325041236,159.179691811045
89.6896896896897,176.770505865597,159.491861947614
89.7897897897898,177.146686689958,159.804378171519
89.8898898898899,177.522867514319,160.117236589187
89.98998998999,177.89904833868,160.430401262528
90.0900900900901,178.275229163041,160.743858689439
90.1901901901902,178.651409987402,161.057596268622
90.2902902902903,179.027590811763,161.371602235204
90.3903903903904,179.403771636124,161.685865600752
90.4904904904905,179.779952460485,162.000376097417
90.5905905905906,180.156133284846,162.315124125979
90.6906906906907,180.532314109207,162.630100707547
90.7907907907908,180.908494933568,162.945309470612
90.8908908908909,181.284675757929,163.260735791769
90.990990990991,181.66085658229,163.576365939425
91.0910910910911,182.037037406651,163.892193091022
91.1911911911912,182.413218231012,164.208210841576
91.2912912912913,182.789399055372,164.52441317356
91.3913913913914,183.165579879733,164.84079442898
91.4914914914915,183.541760704094,165.157349283523
91.5915915915916,183.917941528455,165.474072722593
91.6916916916917,184.293997722535,165.790960367875
91.7917917917918,184.664607276025,166.10799837895
91.8918918918919,185.028536252321,166.425123652223
91.991991991992,185.385367361652,166.742276818532
92.0920920920921,185.734379426951,167.059401874596
92.1921921921922,186.065144268226,167.37644404208
92.2922922922923,186.395909109501,167.693350333401
92.3923923923924,186.726673950777,168.010069946085
92.4924924924925,187.057438792052,168.326564264322
92.5925925925926,187.360941578376,168.64277836959
92.6926926926927,187.661429103456,168.958670580483
92.7927927927928,187.961916628537,169.274197157611
92.8928928928929,188.262404153617,169.589315134406
92.992992992993,188.539846846765,169.90399404664
93.0930930930931,188.81005705565,170.218171802775
93.1931931931932,189.080267264536,170.53182372429
93.2932932932933,189.350477473422,170.844896062704
93.3933933933934,189.601860073393,171.157365571531
93.4934934934935,189.841792966084,171.469172579825
93.5935935935936,190.081725858775,171.780261273089
93.6936936936937,190.321658751467,172.090623666721
93.7937937937938,190.551529653063,172.400225189294
93.8938938938939,190.770610934574,172.708975515814
93.993993993994,190.979174801927,173.016849783773
94.0940940940941,191.182734851412,173.32380137941
94.1941941941942,191.378964320594,173.629767640891
94.2942942942943,191.566094646047,173.934727397018
94.3943943943944,191.748221153633,174.238597220678
94.4944944944945,191.921598810485,174.541325383994
94.5945945945946,192.087295594039,174.842858467641
94.6946946946947,192.247988559726,175.143129247362
94.7947947947948,192.398514404247,175.442070743785
94.8948948948949,192.542777645902,175.739620297043
94.994994994995,192.681877584258,176.035701419282
95.0950950950951,192.811356495314,176.33023539156
95.1951951951952,192.933751884746,176.623141038908
95.2952952952953,193.049183366629,176.914336632795
95.3953953953954,193.157188864428,177.203735210754
95.4954954954955,193.257441576746,177.491229924537
95.5955955955956,193.350730381514,177.7767049956
95.6956956956957,193.437117043403,178.060110641485
95.7957957957958,193.515663346563,178.341275474557
95.8958958958959,193.587110287361,178.620098308752
95.995995995996,193.648111366835,178.896444681693
96.0960960960961,193.705801723765,179.1701736187
96.1961961961962,193.754050294831,179.441169290113
96.2962962962963,193.797458269055,179.709224427379
96.3963963963964,193.830747183351,179.974255988648
96.4964964964965,193.859872774868,180.236022742934
96.5965965965966,193.878202032394,180.494339387064
96.6966966966967,193.893045241204,180.749104273733
96.7967967967968,193.89977985258,181.000026484674
96.8968968968969,193.900019269191,181.246932051049
96.996996996997,193.90001926406,181.489742215081
97.0970970970971,193.900019258928,181.72845447635
97.1971971971972,193.900019253797,181.96301335041
97.2972972972973,193.900019248665,182.193435260986
97.3973973973974,193.900019243534,182.419564005842
97.4974974974975,193.900019238402,182.641485670477
97.5975975975976,193.900019233271,182.859054581413
97.6976976976977,193.900019228139,183.072293855963
97.7977977977978,193.900019223008,183.280960296786
97.8978978978979,193.900019217876,183.485187795144
97.997997997998,193.900019212745,183.68475824175
98.0980980980981,193.900019207613,183.879835880337
98.1981981981982,193.900019202482,184.070097868162
98.2982982982983,193.90001919735,184.255677158733
98.3983983983984,193.900019192219,184.436461186043
98.4984984984985,193.900019187087,184.612227587805
98.5985985985986,193.900019181955,184.783079223066
98.6986986986987,193.900019176824,184.949026623627
98.7987987987988,193.900019171692,185.109970698079
98.8988988988989,193.900019166561,185.265727000026
98.998998998999,193.900019161429,185.41648093685
99.0990990990991,193.900019156298,185.562214833214
99.1991991991992,193.900019151166,185.702740699225
99.2992992992993,193.900019146035,185.838134491429
99.3993993993994,193.900019140903,185.968494149994
99.4994994994995,193.900019135772,186.093436991645
99.5995995995996,193.90001913064,186.214012686689
99.6996996996997,193.900019125509,186.329138371081
99.7997997997998,193.900019120377,186.439293159181
99.8998998998999,193.900019115246,186.544529462251
100,193.900019110114,186.645044029429


==> Tikz_data/IDM_m2_positions_inf_v.csv <==
0,4.5,0
0.01001001001001,4.50005482427278,3.13086485733292e-05
0.02002002002002,4.50020350829167,8.7251449059014e-05
0.03003003003003,4.5004541716655,0.000148055348339946
0.04004004004004,4.50090028070894,0.000209855137794634
0.0500500500500501,4.50137122528953,0.000271925956392866
0.0600600600600601,4.50184216987011,0.000334132118141438
0.0700700700700701,4.50254304871941,0.00039645339466889
0.0800800800800801,4.50332829046324,0.000458926917317293
0.0900900900900901,4.50411353220706,0.000521574925329212
0.1001001001001,4.50508572403944,0.000584405131704972
0.11011011011011,4.50618523933844,0.000647458110054352
0.12012012012012,4.50728475463744,0.000710761817279192
0.13013013013013,4.50852822574521,0.000774324013105472
0.14014014014014,4.5099419548567,0.000838181255317708
0.15015015015015,4.51135568396819,0.000902366589095947
0.16016016016016,4.51307018780589,0.000966889872196077
0.17017017017017,4.51541966263254,0.00103183862950608
0.18018018018018,4.5177691374592,0.00109732550087629
0.19019019019019,4.52011861228586,0.00116338082780432
0.2002002002002,4.52246808711251,0.00123001315902737
0.21021021021021,4.52481756193917,0.00129722733306861
0.22022022022022,4.52716703676582,0.00136502305468751
0.23023023023023,4.52951651159248,0.00143340612477585
0.24024024024024,4.53186598641914,0.00150237716982233
0.25025025025025,4.53421546124579,0.00157193691451695
0.26026026026026,4.53656493607245,0.00164209023026072
0.27027027027027,4.53891441089911,0.0017128449420608
0.28028028028028,4.54126388572576,0.00178419265065833
0.29029029029029,4.54361336055242,0.00185627518976553
0.3003003003003,4.54596283537908,0.00192877625855577
0.31031031031031,4.54831231020573,0.00200186148707282
0.32032032032032,4.55165616817197,0.00207559553288872
0.33033033033033,4.55556463571927,0.0021501991260409
0.34034034034034,4.55947310326657,0.00222577848090395
0.35035035035035,4.56338157081387,0.00230237756295901
0.36036036036036,4.56729003836117,0.00238001222396806
0.37037037037037,4.57119850590847,0.0024586929951639
0.38038038038038,4.57510697345577,0.0025384261194964
0.39039039039039,4.57901544100307,0.00261921906468185
0.4004004004004,4.58292390855037,0.0027010771351946
0.41041041041041,4.58683237609767,0.00278400386304683
0.42042042042042,4.59074084364497,0.00286801783912012
0.43043043043043,4.59464931119227,0.00295311538049089
0.44044044044044,4.59855777873957,0.00303930304499102
0.45045045045045,4.60246624628687,0.00312659563589929
0.46046046046046,4.60637471383417,0.00321503237643676
0.47047047047047,4.61028318138147,0.0033044515771354
0.48048048048048,4.61561820171513,0.00339512191522047
0.49049049049049,4.62102162207669,0.00348718549058919
0.500500500500501,4.62642504243825,0.00358076356695384
0.510510510510511,4.6318284627998,0.00367590513372055
0.520520520520521,4.63723188316136,0.00377263277547344
0.530530530530531,4.64263530352291,0.00387096369159624
0.540540540540541,4.64803872388447,0.00397090808486255
0.550550550550551,4.65344214424603,0.0040724867992947
0.560560560560561,4.65884556460758,0.00417570174796257
0.570570570570571,4.66424898496914,0.00428058107501907
0.580580580580581,4.6696524053307,0.00438710764380531
0.590590590590591,4.67505582569225,0.00449532537544732
0.600600600600601,4.68045924605381,0.00460524181635613
0.610610610610611,4.68586266641536,0.00471685309486704
0.620620620620621,4.69126608677692,0.00483020702547424
0.630630630630631,4.69703278367827,0.0049451898877001
0.640640640640641,4.7037784159918,0.00506207295226345
0.650650650650651,4.71052404830533,0.00518099176525216
0.660660660660661,4.71726968061885,0.00530204591716299
0.670670670670671,4.72401531293238,0.00542529655119477
0.680680680680681,4.73076094524591,0.00555077214727739
0.690690690690691,4.73750657755943,0.00567849962407255
0.700700700700701,4.74425220987296,0.00580850387050095
0.710710710710711,4.75099784218649,0.00594079536544909
0.720720720720721,4.75774347450001,0.00607540446346194
0.730730730730731,4.76448910681354,0.00621234453158681
0.740740740740741,4.77123473912707,0.00635162487312004
0.750750750750751,4.7779803714406,0.00649328247520006
0.760760760760761,4.78472600375412,0.00663731505623525
0.770770770770771,4.79147163606765,0.00678377634473389
0.780780780780781,4.79821726838118,0.00693261845571245
0.790790790790791,4.80546971394419,0.0070838690653238
0.800800800800801,4.81307864747111,0.00723771998717773
0.810810810810811,4.82068758099803,0.00739424781784362
0.820820820820821,4.82829651452494,0.00755353101428363
0.830830830830831,4.83590544805186,0.00771561196308259
0.840840840840841,4.84351438157877,0.00788053239706892
0.850850850850851,4.85112331510569,0.00804831538836459
0.860860860860861,4.8587322486326,0.00821900105198126
0.870870870870871,4.86671647702467,0.00839259382127359
0.880880880880881,4.87480962340462,0.00856920561370067
0.890890890890891,4.88290276978458,0.00874889756518246
0.900900900900901,4.89099591616453,0.00893172373470761
0.910910910910911,4.89908906254448,0.00911773744761725
0.920920920920921,4.90718220892443,0.00930694972018912
0.930930930930931,4.91527535530438,0.00949940552066173
0.940940940940941,4.92336850168433,0.00969512351675686
0.950950950950951,4.93185958927234,0.00989415216677009
0.960960960960961,4.94036594095311,0.0100965619265896
0.970970970970971,4.94887229263388,0.0103024302322085
0.980980980980981,4.95737864431464,0.0105117903132284
0.990990990990991,4.96588499599541,0.0107246885138836
1.001001001001,4.97439134767617,0.0109411653691562
1.01101101101101,4.98289769935694,0.0111612348915882
1.02102102102102,4.99145544536355,0.0113849447575889
1.03103103103103,5.0003020287391,0.0116123425761177
1.04104104104104,5.00914861211466,0.0118434908737648
1.05105105105105,5.01799519549021,0.0120784394257412
1.06106106106106,5.02684177886577,0.0123172405442255
1.07107107107107,5.03568836224132,0.0125599370858139
1.08108108108108,5.04453494561688,0.0128065606378912
1.09109109109109,5.05338152899243,0.0130571591129392
1.1011011011011,5.06231909077999,0.0133117025784039
1.11111111111111,5.07143400400393,0.0135703180758184
1.12112112112112,5.08054891722786,0.0138330289364783
1.13113113113113,5.0896638304518,0.0140998989630869
1.14114114114114,5.09877874367573,0.0143709412863033
1.15115115115115,5.10789365689967,0.0146462321028593
1.16116116116116,5.11700857012361,0.0149257802717457
1.17117117117117,5.12612348334754,0.0152096232863931
1.18118118118118,5.13535325510095,0.015497758025397
1.19119119119119,5.14468609472495,0.0157903053975616
1.2012012012012,5.15401893434895,0.016087268277122
1.21121121121121,5.16335177397295,0.016388725832799
1.22122122122122,5.17268461359695,0.0166946702157721
1.23123123123123,5.18201745322095,0.0170052003073475
1.24124124124124,5.19135029284494,0.0173203077087883
1.25125125125125,5.20068313246894,0.0176400014228795
1.26126126126126,5.21014067642763,0.017964341430915
1.27127127127127,5.21964791564169,0.0182934005402211
1.28128128128128,5.22915515485575,0.0186271877199183
1.29129129129129,5.23866239406982,0.0189657953164614
1.3013013013013,5.24816963328388,0.019309159977503
1.31131131131131,5.25767687249794,0.0196574408550797
1.32132132132132,5.267184111712,0.0200105346361355
1.33133133133133,5.27669135092606,0.0203685778464535
1.34134134134134,5.2863151775123,0.0207315863864765
1.35135135135135,5.29595152115875,0.0210996033820165
1.36136136136136,5.3055878648052,0.0214726522053583
1.37137137137137,5.31522420845165,0.0218507352627726
1.38138138138138,5.3248605520981,0.0222339696856554
1.39139139139139,5.33449689574455,0.0226223059193775
1.4014014014014,5.344133239391,0.0230158017468376
1.41141141141141,5.35377818887544,0.023414457610137
1.42142142142142,5.36350905588825,0.0238184053640367
1.43143143143143,5.37323992290105,0.0242276173561443
1.44144144144144,5.38297078991385,0.0246421094383891
1.45145145145145,5.39270165692665,0.0250619843975098
1.46146146146146,5.40243252393946,0.0254871473747922
1.47147147147147,5.41216339095226,0.0259177854820488
1.48148148148148,5.42189425796506,0.0263538685630785
1.49149149149149,5.43162512497787,0.0267952611927323
1.5015015015015,5.44137164198804,0.0272422166123404
1.51151151151151,5.45118470087108,0.0276947124572173
1.52152152152152,5.46099775975412,0.0281527410912379
1.53153153153153,5.47081081863717,0.0286163511044819
1.54154154154154,5.48062387752021,0.0290855969503357
1.55155155155155,5.49043693640325,0.0295604411561092
1.56156156156156,5.50024999528629,0.0300409507315821
1.57157157157157,5.51006305416934,0.0305271563037149
1.58158158158158,5.51987611305238,0.0310191716609524
1.59159159159159,5.52970783518645,0.0315167247357735
1.6016016016016,5.5395853008264,0.0320202169263712
1.61161161161161,5.54946276646634,0.0325294522549907
1.62162162162162,5.55934023210629,0.0330446464610167
1.63163163163163,5.56921769774623,0.033565531571777
1.64164164164164,5.57909516338617,0.0340924908105143
1.65165165165165,5.58897262902612,0.0346253181028616
1.66166166166166,5.59885009466606,0.0351640455169128
1.67167167167167,5.608727560306,0.0357087377431593
1.68168168168168,5.61862081351406,0.0362592504705338
1.69169169169169,5.62853885006451,0.0368159596042614
1.7017017017017,5.63845688661496,0.0373788221078397
1.71171171171171,5.64837492316541,0.0379475560145134
1.72172172172172,5.65829295971586,0.0385226103273715
1.73173173173173,5.66821099626631,0.039103662847302
1.74174174174174,5.67812903281676,0.0396908242529408
1.75175175175175,5.68804706936721,0.0402841176545035
1.76176176176176,5.69796510591766,0.0408839204166569
1.77177177177177,5.7078942870453,0.0414894089730275
1.78178178178178,5.71783513752964,0.0421014558889889
1.79179179179179,5.72777598801399,0.0427197609882435
1.8018018018018,5.73771683849833,0.0433443354885614
1.81181181181181,5.74765768898267,0.0439752432560537
1.82182182182182,5.75759853946701,0.0446125652196637
1.83183183183183,5.76753938995135,0.0452561235164404
1.84184184184184,5.77748024043569,0.0459060535804471
1.85185185185185,5.78742109092003,0.0465623764127128
1.86186186186186,5.79736194140437,0.0472251053903764
1.87187187187187,5.80732106669213,0.0478941538767924
1.88188188188188,5.81728435830007,0.0485698389057632
1.89189189189189,5.82724764990801,0.0492519833406504
1.9019019019019,5.83721094151595,0.0499406606627079
1.91191191191191,5.84717423312388,0.0506358504321934
1.92192192192192,5.85713752473182,0.0513376171457192
1.93193193193193,5.86710081633976,0.0520457259280866
1.94194194194194,5.8770641079477,0.0527606444792019
1.95195195195195,5.88702739955564,0.0534821956673622
1.96196196196196,5.89699317501579,0.0542100116833708
1.97197197197197,5.90697418436692,0.0549447342428403
1.98198198198198,5.91695519371805,0.0556861499497927
1.99199199199199,5.92693620306919,0.056434225148281
2.002002002002,5.93691721242033,0.0571891145051211
2.01201201201201,5.94689822177146,0.0579505181358408
2.02202202202202,5.9568792311226,0.0587185811893481
2.03203203203203,5.96686024047373,0.0594935584449957
2.04204204204204,5.97684124982487,0.060275535775573
2.05205205205205,5.986822259176,0.0610638357232479
2.06206206206206,5.9968078170604,0.0618589908097978
2.07207207207207,6.00679858646275,0.0626611367473745
2.08208208208208,6.0167893558651,0.0634701600795983
2.09209209209209,6.02678012526745,0.0642859969539279
2.1021021021021,6.0367708946698,0.0651088579181203
2.11211211211211,6.04676166407215,0.0659385745356498
2.12212212212212,6.0567524334745,0.0667750895942695
2.13213213213213,6.06674320287685,0.0676183920645285
2.14214214214214,6.0767339722792,0.0684691708220603
2.15215215215215,6.08672474168155,0.0693259323368323
2.16216216216216,6.09671859270911,0.0701901920482624
2.17217217217217,6.10671325363467,0.071061493978068
2.18218218218218,6.11670791456022,0.071940044942116
2.19219219219219,6.12670257548577,0.07282535272424
2.2022022022022,6.13669723641132,0.0737174273047934
2.21221221221221,6.14669189733687,0.0746170940053034
2.22222222222222,6.15668655826243,0.0755233722648037
2.23223223223223,6.16668121918798,0.0764370978522722
2.24224224224224,6.17667588011353,0.077357962900364
2.25225225225225,6.18667054103908,0.0782857311324834
2.26226226226226,6.19666520196463,0.0792204153516341
2.27227227227227,6.20665986289019,0.0801627343478313
2.28228228228228,6.21665769614877,0.0811110699641862
2.29229229229229,6.22665854277807,0.082067402306218
2.3023023023023,6.23665938940736,0.0830312823897434
2.31231231231231,6.24666023603666,0.0840019628070329
2.32232232232232,6.25666108266596,0.0849795089132978
2.33233233233233,6.26666192929525,0.0859646091454078
2.34234234234234,6.27666277592455,0.0869571435819382
2.35235235235235,6.28666362255384,0.0879561158096876
2.36236236236236,6.29666446918314,0.088963146293889
2.37237237237237,6.30666531581243,0.0899783165158573
2.38238238238238,6.31666616244173,0.0910024171478871
2.39239239239239,6.32666700907102,0.0920357727021614
2.4024024024024,6.33666916375028,0.0930788297234511
2.41241241241241,6.34667560471541,0.0941328672257091
2.42242242242242,6.35668204568054,0.0951982073660225
2.43243243243243,6.36668848664567,0.0962752845067658
2.44244244244244,6.3766949276108,0.0973649704934842
2.45245245245245,6.38670136857593,0.0984676519286279
2.46246246246246,6.39670780954106,0.0995838049608177
2.47247247247247,6.4067142505062,0.100713985690021
2.48248248248248,6.41672069147133,0.101858786689734
2.49249249249249,6.42672713243646,0.103018448890837
2.5025025025025,6.43673357340159,0.104193923686344
2.51251251251251,6.44674001436672,0.105385638442719
2.52252252252252,6.45674645533185,0.106592664598553
2.53253253253253,6.46675455153801,0.107817569808445
2.54254254254254,6.47676272613098,0.1090600964658
2.55255255255255,6.48677090072395,0.110320334625331
2.56256256256256,6.49677907531692,0.111599407658576
2.57257257257257,6.5067872499099,0.112897113474206
2.58258258258258,6.51679542450287,0.114213860543248
2.59259259259259,6.52680359909584,0.11554958094991
2.6026026026026,6.53681177368881,0.116906772033442
2.61261261261261,6.54681994828178,0.118283641122642
2.62262262262262,6.55682812287475,0.119680074428476
2.63263263263263,6.56683629746772,0.121099014188552
2.64264264264264,6.57684447206069,0.1225388390466
2.65265265265265,6.58685179132528,0.123999719713203
2.66266266266266,6.59685870017558,0.12548362794732
2.67267267267267,6.60686560902589,0.126990479797904
2.68268268268268,6.61687251787619,0.128519434409261
2.69269269269269,6.62687942672649,0.130072208827902
2.7027027027027,6.63688633557679,0.1316484392423
2.71271271271271,6.6468932444271,0.133248685910507
2.72272272272272,6.6569001532774,0.134871241687184
2.73273273273273,6.6669070621277,0.136520602038423
2.74274274274274,6.67691397097801,0.138193618337995
2.75275275275275,6.68692087982831,0.139890310622441
2.76276276276276,6.69692778867861,0.141612894678852
2.77277277277277,6.70693469752892,0.143362278762913
2.78278278278278,6.71694160637922,0.145136868459428
2.79279279279279,6.72694851522952,0.146936899120351
2.8028028028028,6.73695542407983,0.148761170957037
2.81281281281281,6.74696328009215,0.150613526124602
2.82282282282282,6.75697178091097,0.152492650184154
2.83283283283283,6.76698028172978,0.154398891822591
2.84284284284284,6.7769887825486,0.156332207629686
2.85285285285285,6.78699728336741,0.158295615063438
2.86286286286286,6.79700578418622,0.16028370483413
2.87287287287287,6.80701428500504,0.162298042324106
2.88288288288288,6.81702278582385,0.164340321926704
2.89289289289289,6.82703128664267,0.166413146893581
2.9029029029029,6.83703978746148,0.168513843465627
2.91291291291291,6.84704828828029,0.170641515077538
2.92292292292292,6.85705678909911,0.172804158450885
2.93293293293293,6.86706528991792,0.174989872340943
2.94294294294294,6.87707379073674,0.1771999058685
2.95295295295295,6.88708229155555,0.179447834112433
2.96296296296296,6.89709079237437,0.181716877446384
2.97297297297297,6.90710036997756,0.18401903389613
2.98298298298298,6.9171109650012,0.186351445336609
2.99299299299299,6.92712156002484,0.18871402673834
3.003003003003,6.93713215504848,0.191105820750078
3.01301301301301,6.94714275007211,0.193528095424295
3.02302302302302,6.95715334509575,0.19598299439333
3.03303303303303,6.96716394011939,0.198465943929319
3.04304304304304,6.97717453514303,0.200976967404721
3.05305305305305,6.98718513016667,0.203519275041013
3.06306306306306,6.9971957251903,0.206091769069368
3.07307307307307,7.00720632021394,0.208695862282423
3.08308308308308,7.01721691523758,0.211331974597974
3.09309309309309,7.02722751026122,0.214001236278341
3.1031031031031,7.03723810528485,0.216698324153163
3.11311311311311,7.04724870030849,0.219429716800172
3.12312312312312,7.05725929533213,0.222182825591517
3.13313313313313,7.06726987686753,0.224976191187091
3.14314314314314,7.0772804407681,0.227799402341997
3.15315315315315,7.08729100466867,0.230644468047185
3.16316316316316,7.09730156856924,0.233534782049201
3.17317317317317,7.10731213246981,0.2364503822038
3.18318318318318,7.11732269637038,0.239389383636753
3.19319319319319,7.12733326027094,0.242375764581415
3.2032032032032,7.13734382417151,0.245386148138894
3.21321321321321,7.14735438807208,0.248427442838614
3.22322322322322,7.15736495197265,0.251499601382115
3.23323323323323,7.16737551587322,0.254597792143118
3.24324324324324,7.17738607977379,0.257739377364882
3.25325325325325,7.18739664367436,0.260908936908557
3.26326326326326,7.19740720757493,0.264102364433551
3.27327327327327,7.2074177714755,0.267339111364948
3.28328328328328,7.21742833537607,0.270601017783957
3.29329329329329,7.22743810804346,0.273891034261065
3.3033033033033,7.23744642791296,0.277218214258053
3.31331331331331,7.24745474778246,0.28057734443674
3.32332332332332,7.25746306765196,0.283968440460804
3.33333333333333,7.26747138752146,0.287390978470559
3.34334334334334,7.27747970739096,0.29084532162629
3.35335335335335,7.28748802726046,0.29433265107458
3.36336336336336,7.29749634712996,0.297850345393863
3.37337337337337,7.30750466699946,0.301399790777048
3.38338338338338,7.31751298686896,0.30498096674495
3.39339339339339,7.32752130673846,0.30859384939176
3.4034034034034,7.33752962660795,0.312238411410933
3.41341341341341,7.34753794647746,0.315922897949597
3.42342342342342,7.35754626634696,0.319629363777907
3.43343343343343,7.36755458621646,0.323364826999943
3.44344344344344,7.37756290608595,0.327142280024549
3.45345345345345,7.38757122595545,0.330942163553677
3.46346346346346,7.39757954582495,0.3347744486537
3.47347347347347,7.40758786569446,0.338645011500348
3.48348348348348,7.41759618556395,0.342537901963592
3.49349349349349,7.42760450543345,0.346466533886816
3.5035035035035,7.43761282530295,0.350429731139659
3.51351351351351,7.44762147113146,0.354415717976591
3.52352352352352,7.45763089777747,0.358443294229994
3.53353353353353,7.46764032442348,0.362494815014271
3.54354354354354,7.4776497510695,0.366576337007104
3.55355355355355,7.48765917771551,0.370695653207402
3.56356356356356,7.49766860436152,0.374830893751357
3.57357357357357,7.50767803100753,0.379017645230816
3.58358358358358,7.51768745765354,0.383218226690501
3.59359359359359,7.52769688429956,0.387460160989972
3.6036036036036,7.53770631094556,0.391727649170436
3.61361361361361,7.54771573759158,0.396022528525795
3.62362362362362,7.55772516423759,0.400356498004808
3.63363363363363,7.5677345908836,0.404704152515795
3.64364364364364,7.57774401752961,0.409109265472891
3.65365365365365,7.58775344417562,0.413514378429987
3.66366366366366,7.59776287082164,0.417976459440433
3.67367367367367,7.60777229746765,0.42244395712897
3.68368368368368,7.61778172411366,0.426962482911188
3.69369369369369,7.62779115075967,0.431491885053602
3.7037037037037,7.63780057740568,0.436066443982643
3.71371371371371,7.64781000405169,0.440657247578902
3.72372372372372,7.6578194306977,0.445281261364719
3.73373373373373,7.66782939715307,0.449929324769792
3.74374374374374,7.67784110697162,0.454612901516525
3.75375375375375,7.68785281679017,0.45932517805671
3.76376376376376,7.69786452660872,0.464067297972395
3.77377377377377,7.70787623642727,0.468835446963844
3.78378378378378,7.71788794624582,0.473635013674785
3.79379379379379,7.72789965606438,0.478460162876305
3.8038038038038,7.73791136588293,0.483317780425836
3.81381381381381,7.74792307570148,0.488197156274209
3.82382382382382,7.75793478552003,0.493111177417344
3.83383383383383,7.76794649533858,0.498050639763424
3.84384384384384,7.77795820515713,0.503015438854758
3.85385385385385,7.78796991497568,0.508005469672485
3.86386386386386,7.79798162479424,0.513026466297177
3.87387387387387,7.80799333461279,0.518076413599525
3.88388388388388,7.81800504443134,0.523153700042601
3.89389389389389,7.82801675424989,0.528248718143759
3.9039039039039,7.83802846406844,0.533383502046229
3.91391391391391,7.84804017388699,0.538534061768892
3.92392392392392,7.85805188370554,0.543715778839872
3.93393393393393,7.8680635935241,0.548924939248552
3.94394394394394,7.87807530334265,0.554149648739896
3.95395395395395,7.88808689937586,0.559412326862524
3.96396396396396,7.89809797119459,0.564698230171741
3.97397397397397,7.90810904301331,0.570005697052882
3.98398398398398,7.91812011483204,0.575340795466734
3.99399399399399,7.92813118665076,0.580701045813645
4.004004004004,7.93814225846948,0.586086279677922
4.01401401401401,7.94815333028821,0.591496327626787
4.02402402402402,7.95816440210693,0.596931019265015
4.03403403403403,7.96817547392565,0.602390656631871
4.04404404404404,7.97818654574438,0.60787519740087
4.05405405405405,7.9881976175631,0.613385591115776
4.06406406406406,7.99820868938183,0.618917368511148
4.07407407407407,8.00821976120055,0.624470423163027
4.08408408408408,8.01823083301927,0.630050124482924
4.09409409409409,8.028241904838,0.635655449518593
4.1041041041041,8.03825297665672,0.641281526154498
4.11411411411411,8.04826404847545,0.646928758519522
4.12412412412412,8.05827512029417,0.652603859735883
4.13413413413413,8.06828619211289,0.65829969894877
4.14414414414414,8.07829726393162,0.664010945680473
4.15415415415415,8.08830833575034,0.669757134599548
4.16416416416416,8.09831940756906,0.675515101653026
4.17417417417417,8.10832985213067,0.681296795082773
4.18418418418418,8.11833570830005,0.687102583185532
4.19419419419419,8.12834156446943,0.692930546964727
4.2042042042042,8.1383474206388,0.698779352988078
4.21421421421421,8.14835327680818,0.704650830653818
4.22422422422422,8.15835913297756,0.710542387164755
4.23423423423423,8.16836498914693,0.716453716471367
4.24424424424424,8.17837084531631,0.722388126999996
4.25425425425425,8.18837670148569,0.728341688889754
4.26426426426426,8.19838255765506,0.73432054448233
4.27427427427427,8.20838841382444,0.740312907985172
4.28428428428428,8.21839426999381,0.746326424061052
4.29429429429429,8.22840012616319,0.752363690437226
4.3043043043043,8.23840598233257,0.758415586110853
4.31431431431431,8.24841183850194,0.764488443680208
4.32432432432432,8.25841769467132,0.770584038480954
4.33433433433433,8.26842355084069,0.776693869627502
4.34434434434434,8.27842940701007,0.782824455328242
4.35435435435435,8.28843526317945,0.788976790653734
4.36436436436436,8.29844111934882,0.795144033981176
4.37437437437437,8.3084469755182,0.801334780901327
4.38438438438438,8.31845283168758,0.807536699319115
4.39439439439439,8.32845868785695,0.813762805143876
4.4044044044044,8.33846454402633,0.820001706798846
4.41441441441441,8.3484704001957,0.826262515513829
4.42442442442442,8.3584766808112,0.832532322724094
4.43443443443443,8.36848545886664,0.838826282850008
4.44444444444444,8.37849423692206,0.845137406206862
4.45445445445445,8.38850301497749,0.851466187721619
4.46446446446446,8.39851179303293,0.857811271586079
4.47447447447447,8.40852057108836,0.864173000527266
4.48448448448448,8.41852934914379,0.870553016048704
4.49449449449449,8.42853812719921,0.87694781832323
4.5045045045045,8.43854690525465,0.883358784219807
4.51451451451451,8.44855568331008,0.889785752435767
4.52452452452452,8.45856446136551,0.896228562653439
4.53453453453453,8.46857323942094,0.902687055561175
4.54454454454454,8.47858201747637,0.909163542812639
4.55455455455455,8.4885907955318,0.915654231388147
4.56456456456456,8.49859957358723,0.922159127510039
4.57457457457457,8.50860835164266,0.928678112449503
4.58458458458458,8.51861712969809,0.935212997831892
4.59459459459459,8.52862590775352,0.94176465001471
4.6046046046046,8.53863468580895,0.948329909691088
4.61461461461461,8.54864346386438,0.954909858030301
4.62462462462462,8.55865224191981,0.961503341623831
4.63463463463463,8.56866101997524,0.968112639343571
4.64464464464464,8.57866979803067,0.974730439221897
4.65465465465465,8.5886785760861,0.981370487182366
4.66466466466466,8.59868735414153,0.988015944820556
4.67467467467467,8.60869725241475,0.994678243471136
4.68468468468468,8.6187126097526,1.0013547886459
4.69469469469469,8.62872796709044,1.00804492921017
4.7047047047047,8.63874332442829,1.01474791900081
4.71471471471471,8.64875868176614,1.02146414256793
4.72472472472472,8.65877403910398,1.02819377730769
4.73473473473473,8.66878939644183,1.03493598254172
4.74474474474474,8.67880475377967,1.04169035574901
4.75475475475475,8.68882011111752,1.04845677459782
4.76476476476476,8.69883546845536,1.05523656728106
4.77477477477477,8.70885082579321,1.06202868086543
4.78478478478478,8.71886618313106,1.06883343870185
4.79479479479479,8.7288815404689,1.07564896053493
4.8048048048048,8.73889689780675,1.08247516406889
4.81481481481481,8.74891225514459,1.08931422904641
4.82482482482482,8.75892761248244,1.09616624286175
4.83483483483483,8.76894296982029,1.10302855941246
4.84484484484484,8.77895832715813,1.10990147946293
4.85485485485485,8.78897368449598,1.11678725156378
4.86486486486486,8.79898904183382,1.12368373817534
4.87487487487487,8.80900439917167,1.13058744633027
4.88488488488488,8.81901975650952,1.13750831357579
4.89489489489489,8.82903511384736,1.1444357046394
4.9049049049049,8.83905047118521,1.15137435379021
4.91491491491491,8.84906582852305,1.15832535917019
4.92492492492492,8.85908073193012,1.16528200115709
4.93493493493493,8.86909376457026,1.17225219873268
4.94494494494494,8.87910679721041,1.17923271293796
4.95495495495495,8.88911982985056,1.18622316697236
4.96496496496496,8.89913286249071,1.19322393137721
4.97497497497497,8.90914589513085,1.20023427670437
4.98498498498498,8.919158927771,1.20725462797409
4.99499499499499,8.92917196041115,1.21428405541215
5.00500500500501,8.9391849930513,1.22132478086327
5.01501501501502,8.94919802569144,1.22837353216367
5.02502502502503,8.95921105833159,1.23543063746041
5.03503503503504,8.96922409097174,1.24249752543033
5.04504504504505,8.97923712361188,1.2495750403847
5.05505505505506,8.98925015625203,1.25666061847653
5.06506506506507,8.99926318889218,1.26375420175819
5.07507507507508,9.00927622153233,1.27085693474448
5.08508508508509,9.01928925417247,1.27797231477775
5.0950950950951,9.02930228681262,1.2850891548915
5.10510510510511,9.03931531945277,1.29222222952386
5.11511511511512,9.04932835209291,1.29935687399646
5.12512512512513,9.05934138473306,1.30650604199198
5.13513513513514,9.06935441737321,1.3136581981737
5.14514514514515,9.07936745001336,1.32082305611654
5.15515515515516,9.0893804826535,1.3279923514485
5.16516516516517,9.09939351529365,1.33517259369175
5.17517517517518,9.1094046177916,1.34235636368942
5.18518518518519,9.11940888759079,1.34955119747886
5.1951951951952,9.12941315738998,1.35675389845731
5.20520520520521,9.13941742718918,1.36396483053729
5.21521521521522,9.14942169698837,1.37118299001146
5.22522522522523,9.15942596678756,1.37840859925929
5.23523523523524,9.16943023658676,1.38564158600123
5.24524524524525,9.17943450638595,1.39288187891823
5.25525525525526,9.18943877618514,1.40013097497996
5.26526526526527,9.19944304598434,1.4073864173804
5.27527527527528,9.20944731578353,1.41464829233735
5.28528528528529,9.21945158558272,1.42191718481411
5.2952952952953,9.22945585538191,1.42919485730876
5.30530530530531,9.23946012518111,1.43647875467156
5.31531531531532,9.2494643949803,1.4437688362271
5.32532532532533,9.25946866477949,1.45106558937738
5.33533533533534,9.26947293457869,1.45837396075915
5.34534534534535,9.27947720437788,1.46568305212612
5.35535535535536,9.28948147417707,1.47299945172414
5.36536536536537,9.29948637375072,1.4803227719939
5.37537537537538,9.30949404593428,1.48765363921903
5.38538538538539,9.31950171811785,1.49499119678641
5.3953953953954,9.32950939030141,1.50233492515147
5.40540540540541,9.33951706248498,1.50968515988874
5.41541541541542,9.34952473466854,1.51704166597798
5.42542542542543,9.35953240685211,1.52440509929496
5.43543543543544,9.36954007903567,1.53177442335851
5.44544544544545,9.37954775121924,1.53914880911596
5.45545545545546,9.3895554234028,1.54652964119515
5.46546546546547,9.39956309558637,1.55391760122928
5.47547547547548,9.40957076776994,1.5613104757176
5.48548548548549,9.4195784399535,1.56870826162249
5.4954954954955,9.42958611213707,1.57611434838525
5.50550550550551,9.43959378432063,1.58352630260695
5.51551551551552,9.4496014565042,1.59094250199548
5.52552552552553,9.45960912868776,1.59836462901157
5.53553553553554,9.46961680087133,1.60579263389601
5.54554554554555,9.47962447305489,1.61322425098431
5.55555555555556,9.48963302996099,1.62066263030636
5.56556556556557,9.49964660298891,1.62810712327601
5.57557557557558,9.50966017601682,1.63555703629134
5.58558558558559,9.51967374904474,1.64301250351562
5.5955955955956,9.52968732207266,1.65047339633987
5.60560560560561,9.53970089510057,1.65793924442285
5.61561561561562,9.54971446812849,1.66541071478096
5.62562562562563,9.55972804115641,1.67288746809521
5.63563563563564,9.56974161418432,1.68036961853623
5.64564564564565,9.57975518721224,1.68785603327076
5.65565565565566,9.58976876024016,1.69534828117924
5.66566566566567,9.59978233326807,1.70284577643761
5.67567567567568,9.60979590629599,1.7103480213661
5.68568568568569,9.61980947932391,1.71785498306598
5.6956956956957,9.62982305235182,1.72536662896137
5.70570570570571,9.63983662537974,1.73288344580715
5.71571571571572,9.64985019840766,1.7404079457713
5.72572572572573,9.65986377143557,1.74793317431163
5.73573573573574,9.66987734446349,1.75546437675188
5.74574574574575,9.67989079781408,1.76299977620284
5.75575575575576,9.68990332803909,1.77054053255362
5.76576576576577,9.6999158582641,1.7780862420541
5.77577577577578,9.70992838848912,1.78563645311392
5.78578578578579,9.71994091871414,1.79319113340344
5.7957957957958,9.72995344893915,1.8007504968638
5.80580580580581,9.73996597916416,1.80831462950192
5.81581581581582,9.74997850938918,1.81588321081291
5.82582582582583,9.75999103961419,1.82345620874571
5.83583583583584,9.77000356983921,1.83103359167265
5.84584584584585,9.78001610006422,1.83861532838407
5.85585585585586,9.79002863028924,1.84620384224414
5.86586586586587,9.80004116051425,1.85379425345024
5.87587587587588,9.81005369073927,1.86138791341301
5.88588588588589,9.82006622096428,1.86898873548804
5.8958958958959,9.8300787511893,1.87658955756306
5.90590590590591,9.84009128141431,1.88419864249908
5.91591591591592,9.85010381163933,1.89180877693895
5.92592592592593,9.86011634186434,1.89942498442852
5.93593593593594,9.87012838470603,1.90704445876556
5.94594594594595,9.88013479191693,1.91466866460201
5.95595595595596,9.89014119912783,1.9222969968422
5.96596596596597,9.90014760633873,1.92992965250833
5.97597597597598,9.91015401354962,1.93756589243214
5.98598598598599,9.92016042076052,1.94520610701738
5.995995995996,9.93016682797142,1.95285045549767
6.00600600600601,9.94017323518231,1.96049876313598
6.01601601601602,9.95017964239321,1.96815111444784
6.02602602602603,9.9601860496041,1.97580731650238
6.03603603603604,9.970192456815,1.98346734528307
6.04604604604605,9.9801988640259,1.99113177858671
6.05605605605606,9.99020527123679,1.99879853210632
6.06606606606607,10.0002116784477,2.00647092946366
6.07607607607608,10.0102180856586,2.01414605929966
6.08608608608609,10.0202244928695,2.02182433879428
6.0960960960961,10.0302309000804,2.02950788586734
6.10610610610611,10.0402373072913,2.03719411742725
6.11611611611612,10.0502437145022,2.04488370894145
6.12612612612613,10.0602502164365,2.05257728370427
6.13613613613614,10.0702587555138,2.06027460431483
6.14614614614615,10.0802672945911,2.06797564003018
6.15615615615616,10.0902758336684,2.07568028521833
6.16616616616617,10.1002843727458,2.08338850718701
6.17617617617618,10.1102929118231,2.09110063449861
6.18618618618619,10.1203014509004,2.09881592100548
6.1961961961962,10.1303099899777,2.10653471495136
6.20620620620621,10.1403185290551,2.11425699642306
6.21621621621622,10.1503270681324,2.12198274574978
6.22622622622623,10.1603356072097,2.12971194349965
6.23623623623624,10.170344146287,2.13744685503404
6.24624624624625,10.1803526853644,2.14518270348994
6.25625625625626,10.1903612244417,2.15292116815508
6.26626626626627,10.200369763519,2.16066561365272
6.27627627627628,10.2103783025963,2.16841005915035
6.28628628628629,10.2203868416737,2.17616099508893
6.2962962962963,10.230395380751,2.18391391962666
6.30630630630631,10.2404039198283,2.19166821673833
6.31631631631632,10.2504124930836,2.1994274282418
6.32632632632633,10.260424720827,2.20719021903676
6.33633633633634,10.2704369485704,2.21495630968174
6.34634634634635,10.2804491763138,2.22272557276151
6.35635635635636,10.2904614040572,2.23049803810691
6.36636636636637,10.3004736318006,2.23827381131926
6.37637637637638,10.310485859544,2.24605273779442
6.38638638638639,10.3204980872873,2.25383483539027
6.3963963963964,10.3305103150307,2.26162008803994
6.40640640640641,10.3405225427741,2.26940847986226
6.41641641641642,10.3505347705175,2.27720070640047
6.42642642642643,10.3605469982609,2.28499498124198
6.43643643643644,10.3705592260043,2.29279256830802
6.44644644644645,10.3805714537477,2.30059377962404
6.45645645645646,10.3905836814911,2.30839712524453
6.46646646646647,10.4005959092345,2.31620421523896
6.47647647647648,10.4106081369779,2.32401439675062
6.48648648648649,10.4206203647212,2.33182668433369
6.4964964964965,10.4306325924646,2.33964313583192
6.50650650650651,10.440644820208,2.34746146767261
6.51651651651652,10.4506564160714,2.3552833688306
6.52652652652653,10.4606679951334,2.36310831381883
6.53653653653654,10.4706795741953,2.37093596295088
6.54654654654655,10.4806911532573,2.37876707284898
6.55655655655656,10.4907027323193,2.38660064678795
6.56656656656657,10.5007143113813,2.39443709201637
6.57657657657658,10.5107258904433,2.40227658748942
6.58658658658659,10.5207374695053,2.41011910639344
6.5965965965966,10.5307490485673,2.41796445532708
6.60660660660661,10.5407606276292,2.42581306120314
6.61661661661662,10.5507722066912,2.43366346631721
6.62662662662663,10.5607837857532,2.44151757438235
6.63663663663664,10.5707953648152,2.4493743296032
6.64664664664665,10.5808069438772,2.45723304180536
6.65665665665666,10.5908185229392,2.46509585326254
6.66666666666667,10.6008301020011,2.47296083332149
6.67667667667668,10.6108416810631,2.48082795285268
6.68668668668669,10.6208532601251,2.48869914629443
6.6966966966967,10.6308648391871,2.4965716654162
6.70670670670671,10.640871712675,2.50444761795937
6.71671671671672,10.650878280117,2.51232633974053
6.72672672672673,10.6608848475591,2.5202082672071
6.73673673673674,10.6708914150012,2.52809197397513
6.74674674674675,10.6808979824432,2.53597929256817
6.75675675675676,10.6909045498853,2.54386884145673
6.76676676676677,10.7009111173273,2.55176061671584
6.77677677677678,10.7109176847694,2.55965562604316
6.78678678678679,10.7209242522114,2.56755334874358
6.7967967967968,10.7309308196535,2.57545357425334
6.80680680680681,10.7409373870955,2.58335696640023
6.81681681681682,10.7509439545376,2.59126138110543
6.82682682682683,10.7609505219797,2.5991703463849
6.83683683683684,10.7709570894217,2.60707957044795
6.84684684684685,10.7809636568638,2.61499406264965
6.85685685685686,10.7909702243058,2.62290855485135
6.86686686686687,10.8009767917479,2.63082803617123
6.87687687687688,10.8109833591899,2.638748009928
6.88688688688689,10.820989926632,2.64667218924682
6.8968968968969,10.8309964940741,2.65459760000852
6.90690690690691,10.8410030615161,2.6625258526628
6.91691691691692,10.8510096289582,2.67045627056715
6.92692692692693,10.8610181744001,2.67838972395369
6.93693693693694,10.871027000818,2.68632574312171
6.94694694694695,10.8810358272359,2.69426429039763
6.95695695695696,10.8910446536538,2.7022051947377
6.96696696696697,10.9010534800716,2.71014856368217
6.97697697697698,10.9110623064895,2.71809449473264
6.98698698698699,10.9210711329074,2.72604304539102
6.996996996997,10.9310799593253,2.73399505240508
7.00700700700701,10.9410887857432,2.74194705941913
7.01701701701702,10.9510976121611,2.7499038664802
7.02702702702703,10.961106438579,2.75786121511606
7.03703703703704,10.9711152649969,2.76582225626167
7.04704704704705,10.9811240914147,2.77378490441737
7.05705705705706,10.9911329178326,2.7817501548984
7.06706706706707,11.0011417442505,2.78971806119197
7.07707707707708,11.0111505706684,2.79768749653692
7.08708708708709,11.0211593970863,2.80566062028465
7.0970970970971,11.0311682235042,2.81363421629571
7.10710710710711,11.0411770499221,2.82161251749316
7.11711711711712,11.05118587634,2.82959081869061
7.12712712712713,11.0611947027579,2.83757276681733
7.13713713713714,11.0712035291757,2.84555655815228
7.14714714714715,11.081216145131,2.85354288556411
7.15715715715716,11.0912296367248,2.86153164407792
7.16716716716717,11.1012431283187,2.86952267716148
7.17717717717718,11.1112566199125,2.87751630533365
7.18718718718719,11.1212701115063,2.8855119554698
7.1971971971972,11.1312836031002,2.89350985988201
7.20720720720721,11.141297094694,2.90151001108666
7.21721721721722,11.1513105862879,2.90951240165525
7.22722722722723,11.1613240778817,2.91751722358811
7.23723723723724,11.1713375694755,2.92552479196688
7.24724724724725,11.1813510610694,2.93353339192728
7.25725725725726,11.1913645526632,2.94154536505727
7.26726726726727,11.2013780442571,2.9495584905248
7.27727727727728,11.2113915358509,2.95757483965908
7.28728728728729,11.2214050274447,2.96559246032894
7.2972972972973,11.2314185190386,2.97361315712105
7.30730730730731,11.2414320106324,2.98163524312061
7.31731731731732,11.2514455022262,2.98966025961435
7.32732732732733,11.2614589938201,2.99768678149243
7.33733733733734,11.2714724854139,3.00571609011349
7.34734734734735,11.2814859770078,3.01374659977154
7.35735735735736,11.2914994686016,3.02177995317441
7.36736736736737,11.3015119789093,3.02981532922088
7.37737737737738,11.3115241603545,3.03785291193371
7.38738738738739,11.3215363417997,3.04589278453482
7.3973973973974,11.331548523245,3.05393460585775
7.40740740740741,11.3415607046902,3.06197904723218
7.41741741741742,11.3515728861354,3.07002528435319
7.42742742742743,11.3615850675807,3.07807334454266
7.43743743743744,11.3715972490259,3.08612367783959
7.44744744744745,11.3816094304711,3.09417643796608
7.45745745745746,11.3916216119164,3.10223100257882
7.46746746746747,11.4016337933616,3.11028756945601
7.47747747747748,11.4116459748068,3.11834852170075
7.48748748748749,11.421658156252,3.12640947394548
7.4974974974975,11.4316703376973,3.13447042619022
7.50750750750751,11.4416825191425,3.14253673436375
7.51751751751752,11.4516947005877,3.15060452262047
7.52752752752753,11.461706882033,3.15867231087719
7.53753753753754,11.4717190634782,3.16674326165444
7.54754754754755,11.4817312449234,3.17481781782955
7.55755755755756,11.4917434263686,3.18289237400466
7.56756756756757,11.5017556078139,3.19096760385306
7.57757757757758,11.5117677892591,3.19904670612321
7.58758758758759,11.5217737813195,3.20712794002036
7.5975975975976,11.5317769360437,3.21521119267119
7.60760760760761,11.5417800907678,3.22329648413027
7.61761761761762,11.5517832454919,3.23138387638766
7.62762762762763,11.561786400216,3.23947308496226
7.63763763763764,11.5717895549401,3.24756427419019
7.64764764764765,11.5817927096642,3.25565743852709
7.65765765765766,11.5917958643883,3.26375257247701
7.66766766766767,11.6017990191124,3.27184977038448
7.67767767767768,11.6118021738365,3.27995038998221
7.68768768768769,11.6218053285606,3.28805118338649
7.6976976976977,11.6318084832848,3.2961536862614
7.70770770770771,11.6418116380089,3.30425957969524
7.71771771771772,11.651814792733,3.31236547312907
7.72772772772773,11.6618179474571,3.32047500574754
7.73773773773774,11.6718211021812,3.32858596262855
7.74774774774775,11.6818242569053,3.3366974335255
7.75775775775776,11.6918274116294,3.34481341769048
7.76776776776777,11.7018305663535,3.35292940185547
7.77777777777778,11.7118337210776,3.36104781078858
7.78778778778779,11.7218368758018,3.36916878651266
7.7977977977978,11.7318400305259,3.37728976223673
7.80780780780781,11.74184318525,3.38541389468673
7.81781781781782,11.7518466349514,3.39353968150927
7.82782782782783,11.761854488562,3.40166760276846
7.83783783783784,11.7718623421725,3.40979743431707
7.84784784784785,11.781870195783,3.41792912354142
7.85785785785786,11.7918780493936,3.42606291913518
7.86786786786787,11.8018859030041,3.43419837914823
7.87787787787788,11.8118937566147,3.44233565120031
7.88788788788789,11.8219016102252,3.45047473064159
7.8978978978979,11.8319094638358,3.45861561284421
7.90790790790791,11.8419173174463,3.46675829591998
7.91791791791792,11.8519251710568,3.47490406125445
7.92792792792793,11.8619330246674,3.48304982658891
7.93793793793794,11.8719408782779,3.49119880394643
7.94794794794795,11.8819487318885,3.49934860241192
7.95795795795796,11.891956585499,3.50750076630494
7.96796796796797,11.9019644391096,3.51565457404882
7.97797797797798,11.9119722927201,3.52380991057191
7.98798798798799,11.9219801463307,3.53196770400188
7.997997997998,11.9319879999412,3.54012619934787
8.00800800800801,11.9419958535517,3.548287955127
8.01801801801802,11.9520037071623,3.55644971090612
8.02802802802803,11.9620115607728,3.56461529062873
8.03803803803804,11.9720194143834,3.5727809856714
8.04804804804805,11.9820272679939,3.580948955971
8.05805805805806,11.9920396309819,3.58911860976855
8.06806806806807,12.0020577360114,3.59729027167735
8.07807807807808,12.0120758410409,3.60546369416075
8.08808808808809,12.0220939460704,3.61363890111363
8.0980980980981,12.0321120511,3.62181640259787
8.10810810810811,12.0421301561295,3.62999452722564
8.11811811811812,12.052148261159,3.63817548865243
8.12812812812813,12.0621663661885,3.64635747370221
8.13813813813814,12.072184471218,3.65454134654361
8.14814814814815,12.0822025762476,3.66272717004815
8.15815815815816,12.0922206812771,3.67091394101668
8.16816816816817,12.1022387863066,3.67910358127932
8.17817817817818,12.1122568913361,3.6872943229484
8.18818818818819,12.1222749963657,3.69548741416423
8.1981981981982,12.1322931013952,3.70368050538006
8.20820820820821,12.1423112064247,3.71187748155818
8.21821821821822,12.1523293114542,3.72007455044041
8.22822822822823,12.1623474164837,3.72827413870653
8.23823823823824,12.1723655215133,3.73647516058423
8.24824824824825,12.1823836265428,3.74467735310758
8.25825825825826,12.1924017315723,3.75288230363063
8.26826826826827,12.2024198366018,3.76108725415368
8.27827827827828,12.2124379416313,3.76929539763331
8.28828828828829,12.2224560466609,3.77750420040755
8.2982982982983,12.2324714324454,3.78571520934358
8.30830830830831,12.2424862090671,3.79392785017263
8.31831831831832,12.2525009856888,3.80214214470704
8.32832832832833,12.2625157623106,3.81035811785022
8.33833833833834,12.2725305389323,3.8185758970906
8.34834834834835,12.282545315554,3.82679513711575
8.35835835835836,12.2925600921758,3.83501601183925
8.36836836836837,12.3025748687975,3.84323851717828
8.37837837837838,12.3125896454192,3.85146264906922
8.38838838838839,12.322604422041,3.8596884034677
8.3983983983984,12.3326191986627,3.8679161003677
8.40840840840841,12.3426339752844,3.87614504288026
8.41841841841842,12.3526487519061,3.88437576838539
8.42842842842843,12.3626635285279,3.89260773691378
8.43843843843844,12.3726783051496,3.9008418421425
8.44844844844845,12.3826930817713,3.90907682268942
8.45845845845846,12.3927078583931,3.91731429037974
8.46846846846847,12.4027226350148,3.92555226906775
8.47847847847848,12.4127374116365,3.93379308211922
8.48848848848849,12.4227521882583,3.94203425285119
8.4984984984985,12.43276696488,3.95027818666019
8.50850850850851,12.4427817415017,3.95852257757355
8.51851851851852,12.4527965181235,3.96676893585936
8.52852852852853,12.4628081058392,3.97501700270612
8.53853853853854,12.4728064518379,3.98326663202414
8.54854854854855,12.4828047978366,3.99151791562316
8.55855855855856,12.4928031438353,3.99977058395134
8.56856856856857,12.502801489834,4.00802497691218
8.57857857857858,12.5127998358327,4.01628116715579
8.58858858858859,12.5227981818313,4.02453828756231
8.5985985985986,12.53279652783,4.03279742814536
8.60860860860861,12.5427948738287,4.0410580219453
8.61861861861862,12.5527932198274,4.0493197716814
8.62862862862863,12.5627915658261,4.0575835250401
8.63863863863864,12.5727899118248,4.06584872610445
8.64864864864865,12.5827882578235,4.0741151865053
8.65865865865866,12.5927866038221,4.08238436552789
8.66866866866867,12.6027849498208,4.09065354455048
8.67867867867868,12.6127832958195,4.09892480256004
8.68868868868869,12.6227816418182,4.10719793692465
8.6986986986987,12.6327799878169,4.11547107128925
8.70870870870871,12.6427783338156,4.12374782344435
8.71871871871872,12.6527766798143,4.13202489133565
8.72872872872873,12.6627750258129,4.14030281686939
8.73873873873874,12.6727733718116,4.1485828971034
8.74874874874875,12.6827782371177,4.15686465447826
8.75875875875876,12.6927841368488,4.16514788091644
8.76876876876877,12.7027900365798,4.17343265527463
8.77877877877878,12.7127959363109,4.18171893065212
8.78878878878879,12.722801836042,4.19000661172205
8.7987987987988,12.732807735773,4.19829570643409
8.80880880880881,12.7428136355041,4.20658684437732
8.81881881881882,12.7528195352352,4.21488010737126
8.82882882882883,12.7628254349662,4.22317337036519
8.83883883883884,12.7728313346973,4.23146759728431
8.84884884884885,12.7828372344284,4.23976528287766
8.85885885885886,12.7928431341594,4.24806296847101
8.86886886886887,12.8028490338905,4.25636152183495
8.87887887887888,12.8128549336216,4.26466360017198
8.88888888888889,12.8228608333526,4.27296567850901
8.8988988988989,12.8328667330837,4.28126852974125
8.90890890890891,12.8428726328148,4.28957497130857
8.91891891891892,12.8528785325458,4.29788141287589
8.92892892892893,12.8628844322769,4.30618831346845
8.93893893893894,12.872890332008,4.31449783625227
8.94894894894895,12.882896231739,4.32280876629372
8.95895895895896,12.8929101991151,4.33112116978671
8.96896896896897,12.9029312626673,4.33943502020911
8.97897897897898,12.9129523262195,4.34775056796681
8.98898898898899,12.9229733897717,4.35606724907421
8.998998998999,12.9329944533239,4.36438516507643
9.00900900900901,12.9430155168762,4.37270470341456
9.01901901901902,12.9530365804284,4.38102576004601
9.02902902902903,12.9630576439806,4.38934804144337
9.03903903903904,12.9730787075328,4.39767161360093
9.04904904904905,12.9830997710851,4.4059976735173
9.05905905905906,12.9931208346373,4.41432373343367
9.06906906906907,13.0031418981895,4.42265173272072
9.07907907907908,13.0131629617417,4.43098130664266
9.08908908908909,13.0231840252939,4.4393109534452
9.0990990990991,13.0332050888462,4.44764402000798
9.10910910910911,13.0432261523984,4.45597708657075
9.11911911911912,13.0532472159506,4.4643118536478
9.12912912912913,13.0632682795028,4.47264839180719
9.13913913913914,13.0732893430551,4.48098492996658
9.14914914914915,13.0833104066073,4.48932477683461
9.15915915915916,13.0933314701595,4.49766476585812
9.16916916916917,13.1033517269391,4.50600563545562
9.17917917917918,13.11336877684,4.51434858179313
9.18918918918919,13.1233858267408,4.5226929163079
9.1991991991992,13.1334028766416,4.53103863528553
9.20920920920921,13.1434199265424,4.53938564913452
9.21921921921922,13.1534369764433,4.5477339211333
9.22922922922923,13.1634540263441,4.55608368016976
9.23923923923924,13.1734710762449,4.56443518446523
9.24924924924925,13.1834881261457,4.57278771947225
9.25925925925926,13.1935051760465,4.58114099953835
9.26926926926927,13.2035222259474,4.58949649480956
9.27927927927928,13.2135392758482,4.5978520562253
9.28928928928929,13.223556325749,4.60621049729747
9.2992992992993,13.2335733756498,4.61456893836964
9.30930930930931,13.2435904255507,4.62292970475828
9.31931931931932,13.2536074754515,4.63129107731678
9.32932932932933,13.2636245253523,4.6396540952056
9.33933933933934,13.2736415752531,4.64801838507783
9.34934934934935,13.283658625154,4.65638387508858
9.35935935935936,13.2936756750548,4.66475175008279
9.36936936936937,13.3036927249556,4.673119625077
9.37937937937938,13.3137097748564,4.68148762328389
9.38938938938939,13.3237138946051,4.6898583411688
9.3993993993994,13.3337160819516,4.6982303538379
9.40940940940941,13.343718269298,4.70660366709868
9.41941941941942,13.3537204566445,4.71497842220936
9.42942942942943,13.3637226439909,4.72335429612725
9.43943943943944,13.3737248313373,4.73173142563881
9.44944944944945,13.3837270186838,4.7401098085534
9.45945945945946,13.3937292060302,4.74848944268621
9.46946946946947,13.4037313933767,4.75687035828419
9.47947947947948,13.4137335807231,4.76525359527431
9.48948948948949,13.4237357680695,4.77363688527311
9.4994994994995,13.433737955416,4.7820214327241
9.50950950950951,13.4437401427624,4.79040800763886
9.51951951951952,13.4537423301089,4.79879458255362
9.52952952952953,13.4637445174553,4.80718302800812
9.53953953953954,13.4737482681232,4.81557267660974
9.54954954954955,13.4837543396298,4.82396375967561
9.55955955955956,13.4937604111364,4.83235611962957
9.56956956956957,13.5037664826429,4.84074974617873
9.57957957957958,13.5137725541495,4.84914458419967
9.58958958958959,13.523778625656,4.85754096161229
9.5995995995996,13.5337846971626,4.86593796488361
9.60960960960961,13.5437907686692,4.87433685467189
9.61961961961962,13.5537968401757,4.88273664582937
9.62962962962963,13.5638029116823,4.89113744278473
9.63963963963964,13.5738089831889,4.8995400109124
9.64964964964965,13.5838150546954,4.90794344931875
9.65965965965966,13.593821126202,4.91634804358342
9.66966966966967,13.6038271977085,4.9247543039021
9.67967967967968,13.6138332692151,4.9331611672563
9.68968968968969,13.6238393407217,4.94156949993655
9.6996996996997,13.6338499095742,4.94997913471793
9.70970970970971,13.6438607911231,4.95839005208444
9.71971971971972,13.6538716726721,4.96680204643716
9.72972972972973,13.6638825542211,4.97521539906276
9.73973973973974,13.6738934357701,4.9836298845874
9.74974974974975,13.6839043173191,4.99204577630064
9.75975975975976,13.693915198868,5.00046264106129
9.76976976976977,13.703926080417,5.00888056368039
9.77977977977978,13.713936961966,5.01729999519565
9.78978978978979,13.723947843515,5.02572058734278
9.7997997997998,13.733958725064,5.03414223028761
9.80980980980981,13.7439696066129,5.04256494254741
9.81981981981982,13.7539804881619,5.05099001190051
9.82982982982983,13.7639913697109,5.05941508125361
9.83983983983984,13.7740022512599,5.06784100943924
9.84984984984985,13.7840131967268,5.07626885437752
9.85985985985986,13.794024215,5.08469748661307
9.86986986986987,13.8040352332732,5.09312765595759
9.87987987987988,13.8140462515464,5.10155867733017
9.88988988988989,13.8240572698197,5.109991162006
9.8998998998999,13.8340682880929,5.11842456293298
9.90990990990991,13.8440793063661,5.12685935392514
9.91991991991992,13.8540903246393,5.13529512489055
9.92992992992993,13.8641013429125,5.14373221324738
9.93993993993994,13.8741123611857,5.15217072680123
9.94994994994995,13.8841233794589,5.16061094162466
9.95995995995996,13.8941343977321,5.16905115644808
9.96996996996997,13.9041454160053,5.17749150842322
9.97997997997998,13.9141564342785,5.18593544757615
9.98998998998999,13.9241674525517,5.19437938672907
10,13.9341784708249,5.20282332588199


==> Tikz_data/IDM_m2_positions_negative_v.csv <==
0,5.5,0
0.01001001001001,5.50005482427278,4.7252422065239e-05
0.02002002002002,5.50020350829167,0.000178314930575183
0.03003003003003,5.5004541716655,0.000379092611701297
0.04004004004004,5.50090028070894,0.000637490370685909
0.0500500500500501,5.50137122528953,0.000943449264066822
0.0600600600600601,5.50184216987011,0.00128858215733213
0.0700700700700701,5.50254304871941,0.00166574555153395
0.0800800800800801,5.50332829046324,0.00206933270701762
0.0900900900900901,5.50411353220706,0.00249456839957677
0.1001001001001,5.50508572403944,0.00293742667838829
0.11011011011011,5.50618523933844,0.00339487898647344
0.12012012012012,5.50728475463744,0.00386423379563999
0.13013013013013,5.50852822574521,0.00434335943797302
0.14014014014014,5.5099419548567,0.0048306421266605
0.15015015015015,5.51135568396818,0.00532463378362942
0.16016016016016,5.51307018780589,0.00582423685580627
0.17017017017017,5.51541966263254,0.00632858462499782
0.18018018018018,5.5177691374592,0.00683701169973479
0.19019019019019,5.52011861228586,0.00734901174264943
0.2002002002002,5.52246808711251,0.00786413260772873
0.21021021021021,5.52481756193917,0.0083820773770441
0.22022022022022,5.52716703676582,0.00890253904078543
0.23023023023023,5.52951651159248,0.009425292325293
0.24024024024024,5.53186598641914,0.00995015391223803
0.25025025025025,5.53421546124579,0.010476973195531
0.26026026026026,5.53656493607245,0.0110056314411359
0.27027027027027,5.53891441089911,0.0115360486409872
0.28028028028028,5.54126388572576,0.0120681028823689
0.29029029029029,5.54361336055242,0.0126017702748013
0.3003003003003,5.54596283537908,0.0131369807755803
0.31031031031031,5.54831231020573,0.01367368702865
0.32032032032032,5.55165616817197,0.0142118457963881
0.33033033033033,5.55556463571927,0.014751582500343
0.34034034034034,5.55947310326657,0.0152930064657074
0.35035035035035,5.56338157081387,0.0158362318971115
0.36036036036036,5.56729003836117,0.0163813561819168
0.37037037037037,5.57119850590847,0.0169284423342555
0.38038038038038,5.57510697345577,0.0174775804254649
0.39039039039039,5.57901544100307,0.0180287926814148
0.4004004004004,5.58292390855037,0.0185821372896093
0.41041041041041,5.58683237609767,0.0191376457849471
0.42042042042042,5.59074084364497,0.0196953539312302
0.43043043043043,5.59464931119227,0.0202552608197124
0.44044044044044,5.59855777873957,0.0208174273058654
0.45045045045045,5.60246624628687,0.0213818852477338
0.46046046046046,5.60637471383417,0.0219485645562333
0.47047047047047,5.61028318138147,0.0225175502046938
0.48048048048048,5.61561820171513,0.0230888917095631
0.49049049049049,5.62102162207669,0.0236626882867128
0.500500500500501,5.62642504243825,0.0242391122657776
0.510510510510511,5.6318284627998,0.024818269407814
0.520520520520521,5.63723188316136,0.0254003120036808
0.530530530530531,5.64263530352291,0.0259852519066689
0.540540540540541,5.64803872388447,0.0265731946925796
0.550550550550551,5.65344214424603,0.0271641979361926
0.560560560560561,5.65884556460758,0.0277583447137138
0.570570570570571,5.66424898496914,0.0283556662463782
0.580580580580581,5.6696524053307,0.0289561954214
0.590590590590591,5.67505582569225,0.0295599281356825
0.600600600600601,5.68045924605381,0.0301668999169751
0.610610610610611,5.68586266641536,0.0307772432404472
0.620620620620621,5.69126608677692,0.0313908073678586
0.630630630630631,5.69703278367827,0.0320077076130939
0.640640640640641,5.7037784159918,0.0326280500421241
0.650650650650651,5.71052404830533,0.0332519109817335
0.660660660660661,5.71726968061885,0.0338794370450408
0.670670670670671,5.72401531293238,0.0345107576533099
0.680680680680681,5.73076094524591,0.0351459298025508
0.690690690690691,5.73750657755943,0.0357850273446266
0.700700700700701,5.74425220987296,0.0364281435227071
0.710710710710711,5.75099784218649,0.0370753100573683
0.720720720720721,5.75774347450001,0.0377265838199025
0.730730730730731,5.76448910681354,0.0383820489791204
0.740740740740741,5.77123473912707,0.0390417176499142
0.750750750750751,5.77798037144059,0.0397055708686521
0.760760760760761,5.78472600375412,0.0403737612705136
0.770770770770771,5.79147163606765,0.0410462208166601
0.780780780780781,5.79821726838118,0.041722923051754
0.790790790790791,5.80546971394419,0.0424040232922462
0.800800800800801,5.81307864747111,0.0430895643811719
0.810810810810811,5.82068758099803,0.0437795822680814
0.820820820820821,5.82829651452494,0.0444742257031847
0.830830830830831,5.83590544805186,0.045173502043684
0.840840840840841,5.84351438157877,0.0458775711178724
0.850850850850851,5.85112331510569,0.0465863592547531
0.860860860860861,5.8587322486326,0.0472999678408438
0.870870870870871,5.86671647702467,0.0480184188641265
0.880880880880881,5.87480962340462,0.0487418794529287
0.890890890890891,5.88290276978458,0.0494703595005708
0.900900900900901,5.89099591616453,0.0502039322187235
0.910910910910911,5.89908906254448,0.0509426501932489
0.920920920920921,5.90718220892443,0.0516865477372515
0.930930930930931,5.91527535530438,0.0524357728341119
0.940940940940941,5.92336850168433,0.0531900951979027
0.950950950950951,5.93185958927234,0.0539498794921837
0.960960960960961,5.94036594095311,0.054715058598509
0.970970970970971,5.94887229263388,0.0554856793824265
0.980980980980981,5.95737864431464,0.0562618069373162
0.990990990990991,5.96588499599541,0.0570435711700024
1.001001001001,5.97439134767617,0.0578308095784259
1.01101101101101,5.98289769935694,0.0586237749262426
1.02102102102102,5.99145544536355,0.0594223092831487
1.03103103103103,6.0003020287391,0.0602266925433122
1.04104104104104,6.00914861211466,0.0610367955744508
1.05105105105105,6.01799519549021,0.0618528316591519
1.06106106106106,6.02684177886577,0.0626746641659343
1.07107107107107,6.03568836224132,0.0635024882392946
1.08108108108108,6.04453494561688,0.0643361571525274
1.09109109109109,6.05338152899243,0.0651760598579676
1.1011011011011,6.06231909077999,0.0660216336457905
1.11111111111111,6.07143400400393,0.0668735054337822
1.12112112112112,6.08054891722786,0.0677314533822718
1.13113113113113,6.0896638304518,0.0685956463599352
1.14114114114114,6.09877874367573,0.0694659723553767
1.15115115115115,6.10789365689967,0.0703425403996273
1.16116116116116,6.1170085701236,0.0712254236000488
1.17117117117117,6.12612348334754,0.072114581482518
1.18118118118118,6.13535325510095,0.0730099614792934
1.19119119119119,6.14468609472495,0.0739118560832421
1.2012012012012,6.15401893434895,0.0748201402825958
1.21121121121121,6.16335177397295,0.0757349050947605
1.22122122122122,6.17268461359695,0.076656103058553
1.23123123123123,6.18201745322095,0.0775838106126737
1.24124124124124,6.19135029284494,0.0785180039114237
1.25125125125125,6.20068313246894,0.0794588174267636
1.26126126126126,6.21014067642763,0.080406238688798
1.27127127127127,6.21964791564169,0.0813603129671036
1.28128128128128,6.22915515485575,0.0823211344840747
1.29129129129129,6.23866239406982,0.0832884527756542
1.3013013013013,6.24816963328388,0.0842626838879015
1.31131131131131,6.25767687249794,0.0852437019174417
1.32132132132132,6.267184111712,0.0862313990856874
1.33133133133133,6.27669135092607,0.0872256009829636
1.34134134134134,6.2863151775123,0.0882268816704981
1.35135135135135,6.29595152115875,0.0892354056260449
1.36136136136136,6.3055878648052,0.0902517677416476
1.37137137137137,6.31522420845165,0.0912766439865144
1.38138138138138,6.3248605520981,0.0923110813909403
1.39139139139139,6.33449689574455,0.0933543119351684
1.4014014014014,6.344133239391,0.0944087918530681
1.41141141141141,6.35377818887544,0.0954730233411167
1.42142142142142,6.36350905588825,0.0965494051838714
1.43143143143143,6.37323992290105,0.0976378503638578
1.44144144144144,6.38297078991385,0.0987387674448241
1.45145145145145,6.39270165692665,0.0998528427854067
1.46146146146146,6.40243252393946,0.100980789216082
1.47147147147147,6.41216339095226,0.102122597608322
1.48148148148148,6.42189425796506,0.103278794905375
1.49149149149149,6.43162512497787,0.104450928099214
1.5015015015015,6.44137164198804,0.10563721316787
1.51151151151151,6.45118470087108,0.106840545561816
1.52152152152152,6.46099775975412,0.108060318833454
1.53153153153153,6.47081081863717,0.109297309479337
1.54154154154154,6.48062387752021,0.110551616407301
1.55155155155155,6.49043693640325,0.11182426073461
1.56156156156156,6.50024999528629,0.113114445883688
1.57157157157157,6.51006305416934,0.114423313808796
1.58158158158158,6.51987611305238,0.115752185206533
1.59159159159159,6.52970783518645,0.117098917570212
1.6016016016016,6.5395853008264,0.118466640160431
1.61161161161161,6.54946276646634,0.119854625321518
1.62162162162162,6.55934023210629,0.121263770296705
1.63163163163163,6.56921769774623,0.122693370513156
1.64164164164164,6.57909516338617,0.124143797828621
1.65165165165165,6.58897262902612,0.125617024941395
1.66166166166166,6.59885009466606,0.127111524244593
1.67167167167167,6.608727560306,0.128627761258051
1.68168168168168,6.61862081351406,0.130167231365584
1.69169169169169,6.62853885006451,0.131729983845129
1.7017017017017,6.63845688661496,0.133316359048288
1.71171171171171,6.64837492316541,0.134926155696496
1.72172172172172,6.65829295971586,0.136560546434722
1.73173173173173,6.66821099626631,0.138217681819982
1.74174174174174,6.67812903281676,0.139900189256681
1.75175175175175,6.68804706936721,0.141607392286172
1.76176176176176,6.69796510591766,0.143338201254279
1.77177177177177,6.7078942870453,0.145095293353274
1.78178178178178,6.71783513752964,0.146878220191888
1.79179179179179,6.72777598801399,0.148686924090766
1.8018018018018,6.73771683849833,0.150521462234167
1.81181181181181,6.74765768898267,0.152382252886446
1.82182182182182,6.75759853946701,0.154271291631924
1.83183183183183,6.76753938995135,0.156184004861658
1.84184184184184,6.77748024043569,0.158125965484832
1.85185185185185,6.78742109092003,0.160094636334235
1.86186186186186,6.79736194140438,0.162089164602139
1.87187187187187,6.80732106669213,0.164111191526789
1.88188188188188,6.81728435830007,0.166162105781738
1.89189189189189,6.82724764990801,0.168241525096601
1.9019019019019,6.83721094151594,0.170348061143098
1.91191191191191,6.84717423312388,0.172482693803958
1.92192192192192,6.85713752473182,0.174646391579687
1.93193193193193,6.86710081633976,0.176839348524104
1.94194194194194,6.8770641079477,0.17906142416544
1.95195195195195,6.88702739955564,0.18131174394529
1.96196196196196,6.89699317501579,0.18358824573992
1.97197197197197,6.90697418436692,0.185896562559229
1.98198198198198,6.91695519371806,0.188234792964814
1.99199199199199,6.92693620306919,0.190601580194391
2.002002002002,6.93691721242033,0.19300025151047
2.01201201201201,6.94689822177146,0.195427131436581
2.02202202202202,6.9568792311226,0.197882208750309
2.03203203203203,6.96686024047373,0.200370128767879
2.04204204204204,6.97684124982487,0.202887429998392
2.05205205205205,6.986822259176,0.205435221874717
2.06206206206206,6.9968078170604,0.208009924369528
2.07207207207207,7.00679858646275,0.210617983944845
2.08208208208208,7.0167893558651,0.213256714919214
2.09209209209209,7.02678012526745,0.215926340830249
2.1021021021021,7.0367708946698,0.218626146791996
2.11211211211211,7.04676166407215,0.221357950240253
2.12212212212212,7.0567524334745,0.224119418889793
2.13213213213213,7.06674320287685,0.226912185892029
2.14214214214214,7.0767339722792,0.229736185967094
2.15215215215215,7.08672474168155,0.232590882419853
2.16216216216216,7.09671859270911,0.23547599164156
2.17217217217217,7.10671325363467,0.238393270252394
2.18218218218218,7.11670791456022,0.241342258012452
2.19219219219219,7.12670257548577,0.244323161352156
2.2022022022022,7.13669723641132,0.247334692909164
2.21221221221221,7.14669189733687,0.250377785690993
2.22222222222222,7.15668655826243,0.253451801700764
2.23223223223223,7.16668121918798,0.256561930683001
2.24224224224224,7.17667588011353,0.259697909388307
2.25225225225225,7.18667054103908,0.262864277160788
2.26226226226226,7.19666520196463,0.266066372093097
2.27227227227227,7.20665986289019,0.269300945817723
2.28228228228228,7.21665769614877,0.272560595830842
2.29229229229229,7.22665854277807,0.27585643309612
2.3023023023023,7.23665938940736,0.27918353996365
2.31231231231231,7.24666023603666,0.282543064651554
2.32232232232232,7.25666108266596,0.285934078634162
2.33233233233233,7.26666192929525,0.289357693448516
2.34234234234234,7.27666277592455,0.292810788013413
2.35235235235235,7.28666362255384,0.296296687696562
2.36236236236236,7.29666446918314,0.299819584826923
2.37237237237237,7.30666531581243,0.303363243651943
2.38238238238238,7.31666616244173,0.306950361141614
2.39239239239239,7.32666700907102,0.310559549811181
2.4024024024024,7.33666916375028,0.31419858975808
2.41241241241241,7.34667560471541,0.317874144312678
2.42242242242242,7.35668204568054,0.3215814654214
2.43243243243243,7.36668848664567,0.325319638199639
2.44244244244244,7.3766949276108,0.329088903008801
2.45245245245245,7.38670136857593,0.332895050765233
2.46246246246246,7.39670780954106,0.336727071790541
2.47247247247247,7.4067142505062,0.340589753272203
2.48248248248248,7.41672069147133,0.344483046988114
2.49249249249249,7.42672713243646,0.348408194016631
2.5025025025025,7.43673357340159,0.352367626275865
2.51251251251251,7.44674001436672,0.356357485366848
2.52252252252252,7.45674645533185,0.360384981588605
2.53253253253253,7.46675455153801,0.364427339447155
2.54254254254254,7.47676272613098,0.368517363722243
2.55255255255255,7.48677090072395,0.372616613171838
2.56256256256256,7.49677907531692,0.376766893024678
2.57257257257257,7.5067872499099,0.380940341312495
2.58258258258258,7.51679542450287,0.385136762042905
2.59259259259259,7.52680359909584,0.389378585746028
2.6026026026026,7.53681177368881,0.393643460505018
2.61261261261261,7.54681994828178,0.397931112006331
2.62262262262262,7.55682812287475,0.402263681164596
2.63263263263263,7.56683629746772,0.406619163617105
2.64264264264264,7.57684447206069,0.410997208322112
2.65265265265265,7.58685179132528,0.41541965045075
2.66266266266266,7.59685870017558,0.419864848257553
2.67267267267267,7.60686560902589,0.424332375752262
2.68268268268268,7.61687251787619,0.428843747151855
2.69269269269269,7.62687942672649,0.43337769733426
2.7027027027027,7.6368863355768,0.437933727316543
2.71271271271271,7.6468932444271,0.442533016085093
2.72272272272272,7.6569001532774,0.447154688076235
2.73273273273273,7.6669070621277,0.451798252958681
2.74274274274274,7.67691397097801,0.456489778365388
2.75275275275275,7.68692087982831,0.461188816385758
2.76276276276276,7.69692778867861,0.465934021952975
2.77277277277277,7.70693469752892,0.470693339390423
2.78278278278278,7.71694160637922,0.475491763954397
2.79279279279279,7.72694851522952,0.480310778750251
2.8028028028028,7.73695542407983,0.485161947299157
2.81281281281281,7.74696328009215,0.490035378737878
2.82282282282282,7.75697178091097,0.494938433152149
2.83283283283283,7.76698028172978,0.49987197235839
2.84284284284284,7.7769887825486,0.504832780021777
2.85285285285285,7.78699728336741,0.509820713347558
2.86286286286286,7.79700578418623,0.514835627862192
2.87287287287287,7.80701428500504,0.519877377452004
2.88288288288288,7.81702278582385,0.524948542458568
2.89289289289289,7.82703128664267,0.530045459055913
2.9029029029029,7.83703978746148,0.535168432723864
2.91291291291291,7.8470482882803,0.540317317590163
2.92292292292292,7.85705678909911,0.545491966520198
2.93293293293293,7.86706528991792,0.550692231152288
2.94294294294294,7.87707379073674,0.555917969998751
2.95295295295295,7.88708229155555,0.561179998573418
2.96296296296296,7.89709079237437,0.566453446200564
2.97297297297297,7.90710036997756,0.571755435759585
2.98298298298298,7.9171109650012,0.577084767229728
2.99299299299299,7.92712156002484,0.582440282282006
3.003003003003,7.93713215504848,0.587820774348984
3.01301301301301,7.94714275007211,0.593225385802417
3.02302302302302,7.95715334509575,0.598654038205026
3.03303303303303,7.96716394011939,0.604108710553113
3.04304304304304,7.97717453514303,0.609590519985263
3.05305305305305,7.98718513016667,0.61509332287862
3.06306306306306,7.9971957251903,0.620618281756528
3.07307307307307,8.00720632021394,0.626165269398815
3.08308308308308,8.01721691523758,0.631741648116099
3.09309309309309,8.02722751026122,0.637340353666741
3.1031031031031,8.03723810528485,0.642960546352853
3.11311311311311,8.04724870030849,0.648602831143499
3.12312312312312,8.05725929533213,0.65427148536196
3.13313313313313,8.06726987686753,0.659961892621303
3.14314314314314,8.0772804407681,0.665666838118602
3.15315315315315,8.08729100466867,0.671407468459908
3.16316316316316,8.09730156856924,0.6771623469985
3.17317317317317,8.10731213246981,0.682938281773052
3.18318318318318,8.11732269637038,0.688742270237156
3.19319319319319,8.12733326027095,0.694560154143031
3.2032032032032,8.13734382417151,0.700405326097693
3.21321321321321,8.14735438807208,0.7062711276239
3.22322322322322,8.15736495197265,0.712150571996202
3.23323323323323,8.16737551587322,0.718065775432501
3.24324324324324,8.17738607977379,0.723986994788229
3.25325325325325,8.18739664367436,0.729940361599155
3.26326326326326,8.19740720757493,0.735905212756541
3.27327327327327,8.2074177714755,0.741896129903558
3.28328328328328,8.21742833537607,0.747901081416648
3.29329329329329,8.22743810804346,0.753926332963792
3.3033033033033,8.23744642791296,0.759974231734036
3.31331331331331,8.24745474778246,0.766042030782256
3.32332332332332,8.25746306765196,0.772129374493844
3.33333333333333,8.26747138752146,0.778235497631194
3.34334334334334,8.27747970739096,0.784360420761961
3.35335335335335,8.28748802726045,0.790507598256789
3.36336336336336,8.29749634712996,0.796669079470266
3.37337337337337,8.30750466699946,0.802847617784384
3.38338338338338,8.31751298686896,0.80904902925458
3.39339339339339,8.32752130673846,0.815267613597323
3.4034034034034,8.33752962660796,0.821502721451549
3.41341341341341,8.34753794647746,0.827754228767286
3.42342342342342,8.35754626634696,0.834024140491415
3.43343343343343,8.36755458621646,0.840318216118711
3.44344344344344,8.37756290608596,0.846618199872392
3.45345345345345,8.38757122595545,0.852945534891917
3.46346346346346,8.39757954582496,0.85928234435287
3.47347347347347,8.40758786569446,0.865639845441266
3.48348348348348,8.41759618556395,0.872012722277925
3.49349349349349,8.42760450543346,0.878399854764976
3.5035035035035,8.43761282530295,0.884805507397294
3.51351351351351,8.44762147113146,0.891223503547332
3.52352352352352,8.45763089777747,0.89766087531253
3.53353353353353,8.46764032442348,0.904114252057865
3.54354354354354,8.4776497510695,0.910583565892358
3.55355355355355,8.48765917771551,0.91706717634084
3.56356356356356,8.49766860436152,0.923567293079944
3.57357357357357,8.50767803100753,0.930081536585626
3.58358358358358,8.51768745765354,0.936612840055678
3.59359359359359,8.52769688429956,0.943157280377148
3.6036036036036,8.53770631094557,0.949718214245532
3.61361361361361,8.54771573759158,0.956290698158245
3.62362362362362,8.55772516423759,0.962877314256642
3.63363363363363,8.5677345908836,0.969481928691798
3.64364364364364,8.57774401752961,0.976097716531988
3.65365365365365,8.58775344417562,0.982725244098481
3.66366366366366,8.59776287082163,0.989372165809586
3.67367367367367,8.60777229746765,0.996030276072564
3.68368368368368,8.61778172411366,1.00269821738805
3.69369369369369,8.62779115075967,1.0093860961202
3.7037037037037,8.63780057740568,1.0160829746656
3.71371371371371,8.64781000405169,1.02279222755856
3.72372372372372,8.6578194306977,1.02951829283861
3.73373373373373,8.66782939715307,1.0362511378855
3.74374374374374,8.67784110697162,1.04300018551972
3.75375375375375,8.68785281679017,1.04976170054889
3.76376376376376,8.69786452660872,1.05653612944615
3.77377377377377,8.70787623642727,1.06332247661149
3.78378378378378,8.71788794624582,1.07012110768347
3.79379379379379,8.72789965606438,1.07693082502043
3.8038038038038,8.73791136588293,1.08375340744503
3.81381381381381,8.74792307570148,1.09058764195479
3.82382382382382,8.75793478552003,1.0974334485172
3.83383383383383,8.76794649533858,1.10429070382458
3.84384384384384,8.77795820515713,1.11115928584966
3.85385385385385,8.78796991497568,1.11803907384883
3.86386386386386,8.79798162479424,1.12493162712948
3.87387387387387,8.80799333461279,1.13183144816756
3.88388388388388,8.81800504443134,1.13874524063616
3.89389389389389,8.82801675424989,1.14566941436377
3.9039039039039,8.83802846406844,1.15260146434008
3.91391391391391,8.84804017388699,1.1595474293034
3.92392392392392,8.85805188370554,1.16650305813243
3.93393393393393,8.8680635935241,1.17346631727713
3.94394394394394,8.87807530334265,1.18044342507028
3.95395395395395,8.88808689937586,1.18742824910723
3.96396396396396,8.89809797119459,1.1944238828934
3.97397397397397,8.90810904301331,1.20142888396223
3.98398398398398,8.91812011483204,1.20844409429122
3.99399399399399,8.92813118665076,1.21546880860447
4.004004004004,8.93814225846948,1.22250292917349
4.01401401401401,8.94815333028821,1.22954707829403
4.02402402402402,8.95816440210693,1.2366010770498
4.03403403403403,8.96817547392565,1.24366306738209
4.04404404404404,8.97818654574438,1.25073501522305
4.05405405405405,8.9881976175631,1.25781645964345
4.06406406406406,8.99820868938183,1.26490664701524
4.07407407407407,9.00821976120055,1.27200549124536
4.08408408408408,9.01823083301927,1.27911290720621
4.09409409409409,9.028241904838,1.28622949049354
4.1041041041041,9.03825297665672,1.29335514254334
4.11411411411411,9.04826404847545,1.30048866866183
4.12412412412412,9.05827512029417,1.30762906918429
4.13413413413413,9.06828619211289,1.31478097501939
4.14414414414414,9.07829726393162,1.32193663896018
4.15415415415415,9.08830833575034,1.32910575005719
4.16416416416416,9.09831940756906,1.33627826080178
4.17417417417417,9.10832985213067,1.34346020128299
4.18418418418418,9.11833570830005,1.35065076282989
4.19419419419419,9.12834156446943,1.35784916302244
4.2042042042042,9.1383474206388,1.36505541961775
4.21421421421421,9.14835327680818,1.37226956441793
4.22422422422422,9.15835913297756,1.37949126740156
4.23423423423423,9.16836498914693,1.38672042314834
4.24424424424424,9.17837084531631,1.39395695877829
4.25425425425425,9.18837670148569,1.40120080236528
4.26426426426426,9.19838255765506,1.40845188292805
4.27427427427427,9.20838841382444,1.41571372913359
4.28428428428428,9.21839426999381,1.42297866551292
4.29429429429429,9.22840012616319,1.4302508480468
4.3043043043043,9.23840598233257,1.43753187613472
4.31431431431431,9.24841183850194,1.44481559926071
4.32432432432432,9.25841769467132,1.45211236543977
4.33433433433433,9.26842355084069,1.45940913161882
4.34434434434434,9.27842940701007,1.46671963334627
4.35435435435435,9.28843526317945,1.47403179497403
4.36436436436436,9.29844111934882,1.48135319235133
4.37437437437437,9.3084469755182,1.48868041746178
4.38438438438438,9.31845283168758,1.49601256727188
4.39439439439439,9.32845868785695,1.50335453429141
4.4044044044044,9.33846454402633,1.51069714443658
4.41441441441441,9.3484704001957,1.51805080452614
4.42442442442442,9.3584766808112,1.52540876074761
4.43443443443443,9.36848545886664,1.53277394375879
4.44444444444444,9.37849423692206,1.54014548281313
4.45445445445445,9.38850301497749,1.54752290981717
4.46446446446446,9.39851179303293,1.55490628629796
4.47447447447447,9.40852057108836,1.56229704315592
4.48448448448448,9.41852934914379,1.56969143049249
4.49449449449449,9.42853812719921,1.57709355029861
4.5045045045045,9.43854690525465,1.58450106151445
4.51451451451451,9.44855568331008,1.59191339115157
4.52452452452452,9.45856446136551,1.5993317760098
4.53453453453453,9.46857323942094,1.60675688726207
4.54454454454454,9.47858201747637,1.61418668093932
4.55455455455455,9.4885907955318,1.62162118074082
4.56456456456456,9.49859957358723,1.62906478941185
4.57457457457457,9.50860835164266,1.6365088928776
4.58458458458458,9.51861712969809,1.6439632728312
4.59459459459459,9.52862590775352,1.65141834495741
4.6046046046046,9.53863468580895,1.65888331656535
4.61461461461461,9.54864346386438,1.66634917117098
4.62462462462462,9.55865224191981,1.67382455978236
4.63463463463463,9.56866101997524,1.68130101593899
4.64464464464464,9.57866979803067,1.68878665174014
4.65465465465465,9.5886785760861,1.69627353362142
4.66466466466466,9.59868735414153,1.70376925149902
4.67467467467467,9.60869725241475,1.7112657526125
4.68468468468468,9.6187126097526,1.71876966233421
4.69469469469469,9.62872796709044,1.7262785693394
4.7047047047047,9.63874332442829,1.73379266052996
4.71471471471471,9.64875868176614,1.74131109140016
4.72472472472472,9.65877403910398,1.74883482179237
4.73473473473473,9.66878939644183,1.75636322775361
4.74474474474474,9.67880475377967,1.76389699508862
4.75475475475475,9.68882011111752,1.77143468189619
4.76476476476476,9.69883546845536,1.77897666695009
4.77477477477477,9.70885082579321,1.78652410378505
4.78478478478478,9.71886618313106,1.79407633970463
4.79479479479479,9.7288815404689,1.80163276575369
4.8048048048048,9.73889689780675,1.80919335820325
4.81481481481481,9.74891225514459,1.81675855459379
4.82482482482482,9.75892761248244,1.82433063083898
4.83483483483483,9.76894296982029,1.83190330063498
4.84484484484484,9.77895832715813,1.8394838932805
4.85485485485485,9.78897368449598,1.84706559462072
4.86486486486486,9.79898904183382,1.85465471664134
4.87487487487487,9.80900439917167,1.86224531668664
4.88488488488488,9.81901975650951,1.8698428496733
4.89489489489489,9.82903511384736,1.87744221927374
4.9049049049049,9.83905047118521,1.88504804793896
4.91491491491491,9.84906582852305,1.89265606151602
4.92492492492492,9.85908073193012,1.90026816133725
4.93493493493493,9.86909376457026,1.90788544142126
4.94494494494494,9.87910679721041,1.91550686093189
4.95495495495495,9.88911982985056,1.92313275096304
4.96496496496496,9.89913286249071,1.93076228501998
4.97497497497497,9.90914589513086,1.93839584516467
4.98498498498498,9.919158927771,1.94603340481924
4.99499499499499,9.92917196041115,1.95367493776534
5.00500500500501,9.9391849930513,1.96132113363093
5.01501501501502,9.94919802569144,1.96897070828563
5.02502502502503,9.95921105833159,1.97662372808115
5.03503503503504,9.96922409097174,1.98428088729438
5.04504504504505,9.97923712361188,1.99194252532724
5.05505505505506,9.98925015625203,1.99960753596736
5.06506506506507,9.99926318889218,2.0072759057231
5.07507507507508,10.0092762215323,2.01494849543976
5.08508508508509,10.0192892541725,2.02262647464199
5.0950950950951,10.0293022868126,2.03030558038836
5.10510510510511,10.0393153194528,2.03799021042982
5.11511511511512,10.0493283520929,2.04567720793886
5.12512512512513,10.0593413847331,2.05336866869586
5.13513513513514,10.0693544173732,2.06106345677847
5.14514514514515,10.0793674500134,2.06876167399139
5.15515515515516,10.0893804826535,2.0764641541646
5.16516516516517,10.0993935152937,2.08416833499226
5.17517517517518,10.1094046177916,2.0918772438948
5.18518518518519,10.1194088875908,2.09959004314076
5.1951951951952,10.12941315739,2.107306310656
5.20520520520521,10.1394174271892,2.11502622124523
5.21521521521522,10.1494216969884,2.12274958152641
5.22522522522523,10.1594259667876,2.13047624067775
5.23523523523524,10.1694302365868,2.13820625921579
5.24524524524525,10.1794345063859,2.14594046794983
5.25525525525526,10.1894387761851,2.15367795908723
5.26526526526527,10.1994430459843,2.16141826235162
5.27527527527528,10.2094473157835,2.16916176870104
5.28528528528529,10.2194515855827,2.17690937100437
5.2952952952953,10.2294558553819,2.18465883517179
5.30530530530531,10.2394601251811,2.19241365494777
5.31531531531532,10.2494643949803,2.20016976600114
5.32532532532533,10.2594686647795,2.20793097834847
5.33533533533534,10.2694729345787,2.21569420341628
5.34534534534535,10.2794772043779,2.22346120840713
5.35535535535536,10.2894814741771,2.23123092243791
5.36536536536537,10.2994863737507,2.23900370668754
5.37537537537538,10.3094940459343,2.24678022575723
5.38538538538539,10.3195017181178,2.25455993931668
5.3953953953954,10.3295093903014,2.262342940284
5.40540540540541,10.339517062485,2.27012877726012
5.41541541541542,10.3495247346685,2.27791810199111
5.42542542542543,10.3595324068521,2.28571104655415
5.43543543543544,10.3695400790357,2.29350582036552
5.44544544544545,10.3795477512192,2.30130469431025
5.45545545545546,10.3895554234028,2.30910640175447
5.46546546546547,10.3995630955864,2.31691038527091
5.47547547547548,10.4095707677699,2.32471847394324
5.48548548548549,10.4195784399535,2.33252929151149
5.4954954954955,10.4295861121371,2.340342353004
5.50550550550551,10.4395937843206,2.34815952475154
5.51551551551552,10.4496014565042,2.35598077500448
5.52552552552553,10.4596091286878,2.36380492199285
5.53553553553554,10.4696168008713,2.37162906898123
5.54554554554555,10.4796244730549,2.37945582681161
5.55555555555556,10.489633029961,2.38728682717549
5.56556556556557,10.4996466029889,2.39512125101453
5.57557557557558,10.5096601760168,2.40295855699711
5.58558558558559,10.5196737490447,2.41079885392196
5.5955955955956,10.5296873220727,2.41864192079695
5.60560560560561,10.5397008951006,2.42648799658343
5.61561561561562,10.5497144681285,2.43433683737228
5.62562562562563,10.5597280411564,2.44218934792933
5.63563563563564,10.5697416141843,2.45004337615974
5.64564564564565,10.5797551872122,2.45790119264167
5.65565565565566,10.5897687602402,2.46576055110243
5.66566566566567,10.5997823332681,2.47362422120076
5.67567567567568,10.609795906296,2.48148886599507
5.68568568568569,10.6198094793239,2.48935833735547
5.6956956956957,10.6298230523518,2.49722835770484
5.70570570570571,10.6398366253797,2.50510344672379
5.71571571571572,10.6498501984077,2.51297920826096
5.72572572572573,10.6598637714356,2.52085945673897
5.73573573573574,10.6698773444635,2.52874054585291
5.74574574574575,10.6798907978141,2.53662534999355
5.75575575575576,10.6899033280391,2.54451266924259
5.76576576576577,10.6999158582641,2.55240291702767
5.77577577577578,10.7099283884891,2.56029576083729
5.78578578578579,10.7199409187141,2.56819118979448
5.7957957957958,10.7299534489391,2.57608969650951
5.80580580580581,10.7399659791642,2.58399038157024
5.81581581581582,10.7499785093892,2.5918936158024
5.82582582582583,10.7599910396142,2.59979938972796
5.83583583583584,10.7700035698392,2.60770818761531
5.84584584584585,10.7800161000642,2.61561951773381
5.85585585585586,10.7900286302892,2.6235340436331
5.86586586586587,10.8000411605143,2.6314499096715
5.87587587587588,10.8100536907393,2.63936929293254
5.88588588588589,10.8200662209643,2.64729020105268
5.8958958958959,10.8300787511893,2.65521474540957
5.90590590590591,10.8400912814143,2.66314065743482
5.91591591591592,10.8501038116393,2.67107032297384
5.92592592592593,10.8601163418643,2.67900120136963
5.93593593593594,10.870128384706,2.68693481103574
5.94594594594595,10.8801347919169,2.69487137673741
5.95595595595596,10.8901411991278,2.70281041330168
5.96596596596597,10.9001476063387,2.71075204344966
5.97597597597598,10.9101540135496,2.71869589558329
5.98598598598599,10.9201604207605,2.72664246805939
5.995995995996,10.9301668279714,2.73459127257119
6.00600600600601,10.9401732351823,2.74254315562444
6.01601601601602,10.9501796423932,2.75049684264697
6.02602602602603,10.9601860496041,2.75845253198846
6.03603603603604,10.970192456815,2.76641165853093
6.04604604604605,10.9801988640259,2.77437265157827
6.05605605605606,10.9902052712368,2.7823355101093
6.06606606606607,11.0002116784477,2.79030180468558
6.07607607607608,11.0102180856586,2.79827043199404
6.08608608608609,11.0202244928695,2.80624096178566
6.0960960960961,11.0302309000804,2.81421374655771
6.10610610610611,11.0402373072913,2.82218921814267
6.11611611611612,11.0502437145022,2.83016608657352
6.12612612612613,11.0602502164364,2.83814571578061
6.13613613613614,11.0702587555138,2.84612798492383
6.14614614614615,11.0802672945911,2.85411257177357
6.15615615615616,11.0902758336684,2.86209956757675
6.16616616616617,11.1002843727458,2.8700887934322
6.17617617617618,11.1102929118231,2.87808023549677
6.18618618618619,11.1203014509004,2.88607469268827
6.1961961961962,11.1303099899777,2.89407069216131
6.20620620620621,11.1403185290551,2.90206875016473
6.21621621621622,11.1503270681324,2.91006985528259
6.22622622622623,11.1603356072097,2.91807250563233
6.23623623623624,11.170344146287,2.92607763380279
6.24624624624625,11.1803526853644,2.93408533940995
6.25625625625626,11.1903612244417,2.94209469967595
6.26626626626627,11.200369763519,2.95010753949488
6.27627627627628,11.2103783025963,2.95812037931382
6.28628628628629,11.2203868416737,2.96613795038555
6.2962962962963,11.230395380751,2.97415567872609
6.30630630630631,11.2404039198283,2.98217631083665
6.31631631631632,11.2504124930836,2.99019887612134
6.32632632632633,11.260424720827,2.99822399412229
6.33633633633634,11.2704369485704,3.00625129649474
6.34634634634635,11.2804491763138,3.01428079377151
6.35635635635636,11.2904614040572,3.02231265940845
6.36636636636637,11.3004736318006,3.03034627103224
6.37637637637638,11.310485859544,3.03838237457046
6.38638638638639,11.3204980872873,3.04642063363377
6.3963963963964,11.3305103150307,3.05446094582962
6.40640640640641,11.3405225427741,3.06250330533007
6.41641641641642,11.3505347705175,3.070547938232
6.42642642642643,11.3605469982609,3.0785952973769
6.43643643643644,11.3705592260043,3.08664304021476
6.44644644644645,11.3805714537477,3.09469492519185
6.45645645645646,11.3905836814911,3.10274681016895
6.46646646646647,11.4005959092345,3.11080291061798
6.47647647647648,11.4106081369779,3.11885929133608
6.48648648648649,11.4206203647212,3.12691920265115
6.4964964964965,11.4306325924646,3.13498004942922
6.50650650650651,11.440644820208,3.1430432361032
6.51651651651652,11.4506564160714,3.15110849048825
6.52652652652653,11.4606679951334,3.15917579298902
6.53653653653654,11.4706795741953,3.16724541732886
6.54654654654655,11.4806911532573,3.17531706919338
6.55655655655656,11.4907027323193,3.18339071979205
6.56656656656657,11.5007143113813,3.19146636340991
6.57657657657658,11.5107258904433,3.19954399436393
6.58658658658659,11.5207374695053,3.20762384830534
6.5965965965966,11.5307490485673,3.2157063706391
6.60660660660661,11.5407606276292,3.22378889297287
6.61661661661662,11.5507722066912,3.2318757746552
6.62662662662663,11.5607837857532,3.23996279470324
6.63663663663664,11.5707953648152,3.2480527119808
6.64664664664665,11.5808069438772,3.2561437451726
6.65665665665666,11.5908185229392,3.26423808137316
6.66666666666667,11.6008301020011,3.27233316504982
6.67667667667668,11.6108416810631,3.28043125219238
6.68668668668669,11.6208532601251,3.28853030676882
6.6966966966967,11.6308648391871,3.29663167230745
6.70670670670671,11.640871712675,3.30473508723999
6.71671671671672,11.650878280117,3.31284055901403
6.72672672672673,11.6608848475591,3.32094791370461
6.73673673673674,11.6708914150012,3.32905743445379
6.74674674674675,11.6808979824432,3.33716865838305
6.75675675675676,11.6909045498853,3.34528175876236
6.76676676676677,11.7009111173273,3.35339673066781
6.77677677677678,11.7109176847694,3.36151356921756
6.78678678678679,11.7209242522114,3.36963245117346
6.7967967967968,11.7309308196535,3.37775440906306
6.80680680680681,11.7409373870955,3.38587664405105
6.81681681681682,11.7509439545376,3.39400131210126
6.82682682682683,11.7609505219797,3.40212803399594
6.83683683683684,11.7709570894217,3.41025550108586
6.84684684684685,11.7809636568638,3.41838668101871
6.85685685685686,11.7909702243058,3.42651786095156
6.86686686686687,11.8009767917479,3.43465254928108
6.87687687687688,11.8109833591899,3.44278815868856
6.88688688688689,11.820989926632,3.45092560321865
6.8968968968969,11.8309964940741,3.45906561385928
6.90690690690691,11.8410030615161,3.46720576245268
6.91691691691692,11.8510096289582,3.47534906899402
6.92692692692693,11.8610181744001,3.48349397842263
6.93693693693694,11.871027000818,3.49164083796683
6.94694694694695,11.8810358272359,3.49978957078169
6.95695695695696,11.8910446536538,3.50794006923338
6.96696696696697,11.9010534800716,3.5160924208735
6.97697697697698,11.9110623064895,3.52424712861597
6.98698698698699,11.9210711329074,3.53240285692037
6.996996996997,11.9310799593253,3.54056065569529
7.00700700700701,11.9410887857432,3.54872035111621
7.01701701701702,11.9510976121611,3.55688122687007
7.02702702702703,11.961106438579,3.56504486741922
7.03703703703704,11.9711152649969,3.57320938209612
7.04704704704705,11.9811240914147,3.58137637013191
7.05705705705706,11.9911329178326,3.58954536130578
7.06706706706707,12.0011417442505,3.59771656568298
7.07707707707708,12.0111505706684,3.60588777006017
7.08708708708709,12.0211593970863,3.61406124052588
7.0970970970971,12.0311682235042,3.62223780896455
7.10710710710711,12.0411770499221,3.63041437740322
7.11711711711712,12.05118587634,3.63859242265581
7.12712712712713,12.0611947027579,3.64677298436102
7.13713713713714,12.0712035291757,3.65495530759796
7.14714714714715,12.081216145131,3.66313952066926
7.15715715715716,12.0912296367248,3.67132549401636
7.16716716716717,12.1012431283187,3.67951317692467
7.17717717717718,12.1112566199125,3.68770257559831
7.18718718718719,12.1212701115063,3.69589407667589
7.1971971971972,12.1312836031002,3.70408678267446
7.20720720720721,12.141297094694,3.71228107826295
7.21721721721722,12.1513105862879,3.72047761386317
7.22722722722723,12.1613240778817,3.72867548750545
7.23723723723724,12.1713375694755,3.73687473635445
7.24724724724725,12.1813510610694,3.74507640985831
7.25725725725726,12.1913645526632,3.75327987150461
7.26726726726727,12.2013780442571,3.76148491337057
7.27727727727728,12.2113915358509,3.76969003728544
7.28728728728729,12.2214050274447,3.77789926562302
7.2972972972973,12.2314185190386,3.7861084939606
7.30730730730731,12.2414320106324,3.79431985906542
7.31731731731732,12.2514455022262,3.80253324715288
7.32732732732733,12.2614589938201,3.81074666729506
7.33733733733734,12.2714724854139,3.81896418873909
7.34734734734735,12.2814859770078,3.82718171018313
7.35735735735736,12.2914994686016,3.83540053212666
7.36736736736737,12.3015119789093,3.84362176336788
7.37737737737738,12.3115241603545,3.8518445882347
7.38738738738739,12.3215363417997,3.86006910369784
7.3973973973974,12.331548523245,3.868295296359
7.40740740740741,12.3415607046902,3.87652300834855
7.41741741741742,12.3515728861354,3.88475233183129
7.42742742742743,12.3615850675807,3.89298326286789
7.43743743743744,12.3715972490259,3.90121579753709
7.44744744744745,12.3816094304711,3.90945063404861
7.45745745745746,12.3916216119164,3.91768574354653
7.46746746746747,12.4016337933616,3.92592377481694
7.47747747747748,12.4116459748068,3.93416200005351
7.48748748748749,12.421658156252,3.94240328211922
7.4974974974975,12.4316703376973,3.95064477850416
7.50750750750751,12.4416825191425,3.95888912513368
7.51751751751752,12.4516947005877,3.96713387643511
7.52752752752753,12.461706882033,3.97538127331548
7.53753753753754,12.4717190634782,3.98362948046846
7.54754754754755,12.4817312449234,3.9918810240413
7.55755755755756,12.4917434263686,4.00013256761414
7.56756756756757,12.5017556078139,4.00838411118698
7.57757757757758,12.5117677892591,4.01663853383212
7.58758758758759,12.5217737813195,4.02489462009273
7.5975975975976,12.5317769360437,4.03315241733359
7.60760760760761,12.5417800907678,4.04141175035995
7.61761761761762,12.5517832454919,4.04967335929393
7.62762762762763,12.561786400216,4.05793618148284
7.63763763763764,12.5717895549401,4.06619900367174
7.64764764764765,12.5817927096642,4.07446523054641
7.65765765765766,12.5917958643883,4.08273157252839
7.66766766766767,12.6017990191124,4.09100073756904
7.67767767767768,12.6118021738365,4.09927024055846
7.68768768768769,12.6218053285606,4.10754232023788
7.6976976976977,12.6318084832848,4.11581496983229
7.70770770770771,12.6418116380089,4.12408995194396
7.71771771771772,12.651814792733,4.13236573381923
7.72772772772773,12.6618179474571,4.14064360621716
7.73773773773774,12.6718211021812,4.14892250612704
7.74774774774775,12.6818242569053,4.15720437574497
7.75775775775776,12.6918274116294,4.16548825627393
7.76776776776777,12.7018305663535,4.1737721368029
7.77777777777778,12.7118337210776,4.18205601733187
7.78778778778779,12.7218368758018,4.19033990456865
7.7977977977978,12.7318400305259,4.19862843376137
7.80780780780781,12.74184318525,4.20691761508204
7.81781781781782,12.7518466349514,4.21520845808362
7.82782782782783,12.761854488562,4.22350092125758
7.83783783783784,12.7718623421725,4.23179485569814
7.84784784784785,12.781870195783,4.24009028926103
7.85785785785786,12.7918780493936,4.24838715644583
7.86786786786787,12.8018859030041,4.25668597675706
7.87787787787788,12.8118937566147,4.2649854612062
7.88788788788789,12.8219016102252,4.27328689734713
7.8978978978979,12.8319094638358,4.28158919566576
7.90790790790791,12.8419173174463,4.28989363018518
7.91791791791792,12.8519251710569,4.29819914206224
7.92792792792793,12.8619330246674,4.30650596150541
7.93793793793794,12.8719408782779,4.31481467197559
7.94794794794795,12.8819487318885,4.32312419887734
7.95795795795796,12.891956585499,4.3314357617216
7.96796796796797,12.9019644391096,4.33974893145991
7.97797797797798,12.9119722927201,4.34806381366664
7.98798798798799,12.9219801463307,4.35637869587337
7.997997997998,12.9319879999412,4.36469559876421
8.00800800800801,12.9419958535517,4.37301473917895
8.01801801801802,12.9520037071623,4.38133387959368
8.02802802802803,12.9620115607728,4.38965498685814
8.03803803803804,12.9720194143834,4.39797835723891
8.04804804804805,12.9820272679939,4.40630172761967
8.05805805805806,12.9920396309819,4.41462620691108
8.06806806806807,13.0020577360114,4.42295302691823
8.07807807807808,13.0120758410409,4.43128122797017
8.08808808808809,13.0220939460704,4.43961082729395
8.0980980980981,13.0321120511,4.4479417836935
8.10810810810811,13.0421301561295,4.45627417744488
8.11811811811812,13.052148261159,4.46460794212183
8.12812812812813,13.0621663661885,4.47294327173303
8.13813813813814,13.072184471218,4.48128020940201
8.14814814814815,13.0822025762476,4.48961741593959
8.15815815815816,13.0922206812771,4.49795728267238
8.16816816816817,13.1022387863066,4.50629714940517
8.17817817817818,13.1122568913361,4.5146397754498
8.18818818818819,13.1222749963657,4.52298255664029
8.1981981981982,13.1322931013952,4.53132766289596
8.20820820820821,13.1423112064247,4.53967334410936
8.21821821821822,13.1523293114542,4.54802092043742
8.22822822822823,13.1623474164837,4.55636948740537
8.23823823823824,13.1723655215133,4.56471952375895
8.24824824824825,13.1823836265428,4.57307096237511
8.25825825825826,13.1924017315723,4.58142347200607
8.26826826826827,13.2024198366018,4.5897778316196
8.27827827827828,13.2124379416313,4.59813247619049
8.28828828828829,13.2224560466609,4.60648909207849
8.2982982982983,13.2324714324454,4.61484706985358
8.30830830830831,13.2424862090671,4.62320638603503
8.31831831831832,13.2525009856888,4.63156704751347
8.32832832832833,13.2625157623106,4.63992896910182
8.33833833833834,13.2725305389323,4.64829224834153
8.34834834834835,13.282545315554,4.65665697510425
8.35835835835836,13.2925600921758,4.66502280097474
8.36836836836837,13.3025748687975,4.6733899062178
8.37837837837838,13.3125896454192,4.68175833141844
8.38838838838839,13.322604422041,4.69012818359048
8.3983983983984,13.3326191986627,4.69849930636489
8.40840840840841,13.3426339752844,4.7068723997679
8.41841841841842,13.3526487519061,4.71524622411934
8.42842842842843,13.3626635285279,4.72362010601556
8.43843843843844,13.3726783051496,4.73199737767637
8.44844844844845,13.3826930817713,4.74037464933718
8.45845845845846,13.3927078583931,4.74875305300059
8.46846846846847,13.4027226350148,4.75713375251727
8.47847847847848,13.4127374116365,4.76551445203394
8.48848848848849,13.4227521882583,4.77389734594782
8.4984984984985,13.43276696488,4.78228145407785
8.50850850850851,13.4427817415017,4.79066556220788
8.51851851851852,13.4527965181235,4.79905194169788
8.52852852852853,13.4628081058392,4.80743951984309
8.53853853853854,13.4728064518379,4.81582842803414
8.54854854854855,13.4828047978366,4.82421866694334
8.55855855855856,13.4928031438353,4.83261009139006
8.56856856856857,13.502801489834,4.84100274955913
8.57857857857858,13.5127998358327,4.8493966394269
8.58858858858859,13.5227981818313,4.85779223742571
8.5985985985986,13.53279652783,4.86618834665259
8.60860860860861,13.5427948738287,4.87458627638959
8.61861861861862,13.5527932198274,4.88298482582087
8.62862862862863,13.5627915658261,4.89138527265206
8.63863863863864,13.5727899118248,4.89978625393076
8.64864864864865,13.5827882578235,4.90818920894428
8.65865865865866,13.5927866038221,4.9165926137336
8.66866866866867,13.6027849498208,4.92499806804244
8.67867867867868,13.6127832958195,4.93340388802883
8.68868868868869,13.6227816418182,4.94181213667887
8.6986986986987,13.6327799878169,4.95022070783566
8.70870870870871,13.6427783338156,4.95863036771674
8.71871871871872,13.6527766798143,4.96704202237496
8.72872872872873,13.6627750258129,4.97545367703318
8.73873873873874,13.6727733718116,4.9838670731108
8.74874874874875,13.6827782371177,4.9922818124591
8.75875875875876,13.6927841368488,5.00069782286378
8.76876876876877,13.7027900365798,5.00911503481999
8.77877877877878,13.7127959363109,5.01753361169121
8.78878878878879,13.722801836042,5.02595325037569
8.7987987987988,13.732807735773,5.03437406549887
8.80880880880881,13.7428136355041,5.04279605487269
8.81881881881882,13.7528195352352,5.05121921631525
8.82882882882883,13.7628254349662,5.05964366148638
8.83883883883884,13.7728313346973,5.06807115237356
8.84884884884885,13.7828372344284,5.07649864326074
8.85885885885886,13.7928431341594,5.08492613414792
8.86886886886887,13.8028490338905,5.0933536250351
8.87887887887888,13.8128549336216,5.10178491089249
8.88888888888889,13.8228608333526,5.11021749810132
8.8988988988989,13.8328667330837,5.11865008531016
8.90890890890891,13.8428726328148,5.12708267251899
8.91891891891892,13.8528785325458,5.13551669248451
8.92892892892893,13.8628844322769,5.14395270066546
8.93893893893894,13.872890332008,5.15239023916681
8.94894894894895,13.882896231739,5.16082857940252
8.95895895895896,13.8929101991151,5.16926828447875
8.96896896896897,13.9029312626673,5.17770916038094
8.97897897897898,13.9129523262195,5.18615144598401
8.98898898898899,13.9229733897717,5.19459460315959
8.998998998999,13.9329944533239,5.20303871815288
9.00900900900901,13.9430155168762,5.21148438841099
9.01901901901902,13.9530365804284,5.21993107988263
9.02902902902903,13.9630576439806,5.22837872218866
9.03903903903904,13.9730787075328,5.23682762654614
9.04904904904905,13.9830997710851,5.24527820453916
9.05905905905906,13.9931208346373,5.25372918518687
9.06906906906907,14.0031418981895,5.26218161576662
9.07907907907908,14.0131629617417,5.27063512958948
9.08908908908909,14.0231840252939,5.27908949719928
9.0990990990991,14.0332050888462,5.28754553191352
9.10910910910911,14.0432261523984,5.29600183002911
9.11911911911912,14.0532472159506,5.30446037352488
9.12912912912913,14.0632682795028,5.31291891702065
9.13913913913914,14.0732893430551,5.32137963601063
9.14914914914915,14.0833104066073,5.32984067634655
9.15915915915916,14.0933314701595,5.3383029101882
9.16916916916917,14.1033517269391,5.34676629932518
9.17917917917918,14.11336877684,5.35523095576247
9.18918918918919,14.1233858267408,5.36369680042056
9.1991991991992,14.1334028766416,5.37216363901101
9.20920920920921,14.1434199265424,5.38063155972928
9.21921921921922,14.1534369764433,5.3891006599674
9.22922922922923,14.1634540263441,5.39757094678696
9.23923923923924,14.1734710762449,5.4060422073907
9.24924924924925,14.1834881261457,5.41451470216193
9.25925925925926,14.1935051760465,5.42298804312292
9.26926926926927,14.2035222259474,5.43146252108721
9.27927927927928,14.2135392758482,5.43993830975465
9.28928928928929,14.223556325749,5.44841493953379
9.2992992992993,14.2335733756498,5.4568926164545
9.30930930930931,14.2435904255507,5.46537251752039
9.31931931931932,14.2536074754515,5.47385274950579
9.32932932932933,14.2636245253523,5.4823329814912
9.33933933933934,14.2736415752531,5.49081534874194
9.34934934934935,14.283658625154,5.49929908207074
9.35935935935936,14.2936756750548,5.50778281539954
9.36936936936937,14.3036927249556,5.51626734331941
9.37937937937938,14.3137097748564,5.52475363115169
9.38938938938939,14.3237138946051,5.53324105171844
9.3993993993994,14.3337160819516,5.54172956636829
9.40940940940941,14.343718269298,5.55021918106459
9.41941941941942,14.3537204566445,5.55870984029544
9.42942942942943,14.3637226439909,5.56720150264631
9.43943943943944,14.3737248313373,5.57569426332428
9.44944944944945,14.3837270186838,5.58418861275488
9.45945945945946,14.3937292060302,5.59268296218547
9.46946946946947,14.4037313933767,5.60117934830122
9.47947947947948,14.4137335807231,5.60967597855004
9.48948948948949,14.4237357680695,5.61817425373494
9.4994994994995,14.433737955416,5.6266731571857
9.50950950950951,14.4437401427624,5.63517331638652
9.51951951951952,14.4537423301089,5.64367448539329
9.52952952952953,14.4637445174553,5.65217627123081
9.53953953953954,14.4737482681232,5.66067938984867
9.54954954954955,14.4837543396298,5.66918368123369
9.55955955955956,14.4937604111364,5.67768896175489
9.56956956956957,14.5037664826429,5.68619527209143
9.57957957957958,14.5137725541495,5.69470307633576
9.58958958958959,14.523778625656,5.70321114065261
9.5995995995996,14.5337846971626,5.71172087570686
9.60960960960961,14.5437907686692,5.72023112245703
9.61961961961962,14.5537968401757,5.72874276752589
9.62962962962963,14.5638029116823,5.73725518901709
9.63963963963964,14.5738089831889,5.74576873810856
9.64964964964965,14.5838150546954,5.75428332668767
9.65965965965966,14.593821126202,5.76279877383745
9.66966966966967,14.6038271977085,5.77131543984195
9.67967967967968,14.6138332692151,5.77983274068048
9.68968968968969,14.6238393407217,5.78835133795448
9.6996996996997,14.6338499095742,5.79687096127602
9.70970970970971,14.6438607911231,5.80539162624858
9.71971971971972,14.6538716726721,5.81391328920914
9.72972972972973,14.6638825542211,5.82243589925678
9.73973973973974,14.6738934357701,5.83095976292861
9.74974974974975,14.6839043173191,5.83948426575204
9.75975975975976,14.693915198868,5.84801012672223
9.76976976976977,14.703926080417,5.85653678279376
9.77977977977978,14.713936961966,5.86506423360262
9.78978978978979,14.723947843515,5.87359308765697
9.7997997997998,14.733958725064,5.88212277570209
9.80980980980981,14.7439696066129,5.89065325399799
9.81981981981982,14.7539804881619,5.89918499005398
9.82982982982983,14.7639913697109,5.90771823868034
9.83983983983984,14.7740022512599,5.91625221874347
9.84984984984985,14.7840131967268,5.92478619880661
9.85985985985986,14.794024215,5.93332137308741
9.86986986986987,14.8040352332732,5.94185793856531
9.87987987987988,14.8140462515464,5.95039547849274
9.88988988988989,14.8240572698197,5.95893399117072
9.8998998998999,14.8340682880929,5.96747347490448
9.90990990990991,14.8440793063661,5.97601413967882
9.91991991991992,14.8540903246393,5.984556548989
9.92992992992993,14.8641013429125,5.99309895829919
9.93993993993994,14.8741123611857,6.00164136760937
9.94994994994995,14.8841233794589,6.01018648690624
9.95995995995996,14.8941343977321,6.01873214675791
9.96996996996997,14.9041454160053,6.02727780660957
9.97997997997998,14.9141564342785,6.03582480402242
9.98998998998999,14.9241674525517,6.04437327270866
10,14.9341784708249,6.0529217413949


==> Tikz_data/IDM_m2_velocity.csv <==
0,0
0.1001001001001,0.0229478854053374
0.2002002002002,0.0238596295186069
0.3003003003003,0.0237923460288018
0.4004004004004,0.0236843841295017
0.500500500500501,0.0235754319898111
0.600600600600601,0.0234671349296463
0.700700700700701,0.0233595550790215
0.800800800800801,0.0232526893031463
0.900900900900901,0.0231465373958301
1.001001001001,0.0230410740345714
1.1011011011011,0.0229363165707138
1.2012012012012,0.0228322547597664
1.3013013013013,0.022728850688941
1.4014014014014,0.0226261333519044
1.5015015015015,0.0225241346793917
1.6016016016016,0.0224227800823277
1.7017017017017,0.0223220787001126
1.8018018018018,0.0222220251906293
1.9019019019019,0.0221226142634414
2.002002002002,0.0220238406792209
2.1021021021021,0.0219257427129172
2.2022022022022,0.021828251783536
2.3023023023023,0.0217314600449941
2.4024024024024,0.0216350801582689
2.5025025025025,0.0215395612584873
2.6026026026026,0.0214445620206632
2.7027027027027,0.021350009843148
2.8028028028028,0.02125636799499
2.9029029029029,0.021163118989231
3.003003003003,0.0210704626777326
3.1031031031031,0.0209785380773008
3.2032032032032,0.0208870316604408
3.3033033033033,0.0207963865490944
3.4034034034034,0.020705800234288
3.5035035035035,0.0206163824642144
3.6036036036036,0.0205269646941409
3.7037037037037,0.0204383100459023
3.8038038038038,0.0204488381068946
3.9039039039039,0.0207505639506602
4.004004004004,0.0214924036898029
4.1041041041041,0.022354341759759
4.2042042042042,0.0237265990365152
4.3043043043043,0.0252879780291431
4.4044044044044,0.0274010273986632
4.5045045045045,0.0297641689314801
4.6046046046046,0.0327220798633696
4.7047047047047,0.036260051233372
4.8048048048048,0.0414478215225474
4.9049049049049,0.0472131221224427
5.00500500500501,0.0533178330513546
5.10510510510511,0.0597194270814241
5.20520520520521,0.0664036760669109
5.30530530530531,0.0733597886736085
5.40540540540541,0.0805819275451464
5.50550550550551,0.0880634361758144
5.60560560560561,0.0957969952193536
5.70570570570571,0.106141224124065
5.80580580580581,0.123809549926543
5.90590590590591,0.14776036606762
6.00600600600601,0.176740292347929
6.10610610610611,0.209812912861669
6.20620620620621,0.246269193832645
6.30630630630631,0.285557536550265
6.40640640640641,0.327241666136092
6.50650650650651,0.370970735493547
6.60660660660661,0.416580926525414
6.70670670670671,0.464518501476537
6.80680680680681,0.514503193042958
6.90690690690691,0.566213909452524
7.00700700700701,0.619383381145542
7.10710710710711,0.67379526106311
7.20720720720721,0.729273115384512
7.30730730730731,0.785660626623534
7.40740740740741,0.842831289435211
7.50750750750751,0.900657143556441
7.60760760760761,0.95923088525238
7.70770770770771,1.01858503728164
7.80780780780781,1.0785751330324
7.90790790790791,1.13907547933116
8.00800800800801,1.19997349683103
8.10810810810811,1.2611635239214
8.20820820820821,1.32254854684039
8.30830830830831,1.38403357238422
8.40840840840841,1.44552731301428
8.50850850850851,1.5069555411524
8.60860860860861,1.56829469583205
8.70870870870871,1.62947041266633
8.80880880880881,1.69039641494501
8.90890890890891,1.75092285533271
9.00900900900901,1.81060748756502
9.10910910910911,1.86930341238697
9.20920920920921,1.92693487597117
9.30930930930931,1.98339387048305
9.40940940940941,2.03860437632901
9.50950950950951,2.09251340551264
9.60960960960961,2.14504281223628
9.70970970970971,2.19612246534497
9.80980980980981,2.24569465982684
9.90990990990991,2.2936771809961
10.01001001001,2.3400506385153
10.1101101101101,2.38482385412775
10.2102102102102,2.42788190744118
10.3103103103103,2.46930771418669
10.4104104104104,2.50898046369214
10.5105105105105,2.54701682021978
10.6106106106106,2.58330016622218
10.7107107107107,2.61796929855232
10.8108108108108,2.65092450413543
10.9109109109109,2.68227904455716
11.011011011011,2.71207161547062
11.1111111111111,2.740273670293
11.2112112112112,2.76696808020466
11.3113113113113,2.79220137687668
11.4114114114114,2.81601607375329
11.5115115115115,2.83847634484474
11.6116116116116,2.8596432472571
11.7117117117117,2.87957213021296
11.8118118118118,2.89831902075437
11.9119119119119,2.91593976197805
12.012012012012,2.93244648660732
12.1121121121121,2.94794416895024
12.2122122122122,2.96248709716117
12.3123123123123,2.97612830460672
12.4124124124124,2.98891934861141
12.5125125125125,3.00091013043703
12.6126126126126,3.01213695992919
12.7127127127127,3.02264139456494
12.8128128128128,3.03248810034484
12.9129129129129,3.04171893408828
13.013013013013,3.0503737026627
13.1131131131131,3.05849039952924
13.2132132132132,3.066104648936
13.3133133133133,3.07323412770723
13.4134134134134,3.07991857460094
13.5135135135135,3.08621762135234
13.6136136136136,3.0921241966882
13.7137137137137,3.09767769469399
13.8138138138138,3.10290850411669
13.9139139139139,3.10783631887033
14.014014014014,3.11246829261972
14.1141141141141,3.1168522268676
14.2142142142142,3.12099801287602
14.3143143143143,3.1248934705814
14.4144144144144,3.12859068229992
14.5145145145145,3.13209770165408
14.6146146146146,3.13542756891284
14.7147147147147,3.13858273165483
14.8148148148148,3.14157455628192
14.9149149149149,3.14442553021881
15.015015015015,3.14714520236621
15.1151151151151,3.14974244899134
15.2152152152152,3.15222208531427
15.3153153153153,3.15458505201336
15.4154154154154,3.15685021589305
15.5155155155155,3.15902402972534
15.6156156156156,3.16111248509047
15.7157157157157,3.16312103241005
15.8158158158158,3.16504539573194
15.9159159159159,3.16690099978679
16.016016016016,3.16869218784598
16.1161161161161,3.17042299191483
16.2162162162162,3.17209715496492
16.3163163163163,3.17366719689645
16.4164164164164,3.17472346608787
16.5165165165165,3.17519426756835
16.6166166166166,3.17511313509311
16.7167167167167,3.17450319183761
16.8168168168168,3.17339578505368
16.9169169169169,3.17180450889121
17.017017017017,3.16975407227607
17.1171171171171,3.16725827866682
17.2172172172172,3.16428536293842
17.3173173173173,3.16086286636794
17.4174174174174,3.15698658183615
17.5175175175175,3.15270248309036
17.6176176176176,3.14802721407283
17.7177177177177,3.1429694361339
17.8178178178178,3.13753952852857
17.9179179179179,3.13182835159201
18.018018018018,3.12569046830678
18.1181181181181,3.11906732732161
18.2182182182182,3.11198827254
18.3183183183183,3.10446814671838
18.4184184184184,3.09651004085914
18.5185185185185,3.0881251670572
18.6186186186186,3.07933573684348
18.7187187187187,3.07015320330946
18.8188188188188,3.06053452090217
18.9189189189189,3.0502895650461
19.019019019019,3.03941559841059
19.1191191191191,3.0279321643552
19.2192192192192,3.01585651203902
19.3193193193193,3.00316676626507
19.4194194194194,2.98990720358237
19.5195195195195,2.97607299417429
19.6196196196196,2.9616349313301
19.7197197197197,2.94628363217695
19.8198198198198,2.92998973271436
19.9199199199199,2.91275841359343
20.02002002002,2.89457188863822
20.1201201201201,2.87547344422862
20.2202202202202,2.85544715289387
20.3203203203203,2.83447467597883
20.4204204204204,2.81259510003518
20.5205205205205,2.78950050402373
20.6206206206206,2.76510704911223
20.7207207207207,2.73936543843293
20.8208208208208,2.71210869782849
20.9209209209209,2.68336273335885
21.021021021021,2.65292343966685
21.1211211211211,2.62076850993449
21.2212212212212,2.58678964053378
21.3213213213213,2.55083304428503
21.4214214214214,2.51289965292249
21.5215215215215,2.47381942053748
21.6216216216216,2.43453677222124
21.7217217217217,2.39494945240381
21.8218218218218,2.35498313356323
21.9219219219219,2.31455837654266
22.022022022022,2.27361691182268
22.1221221221221,2.23209674663884
22.2222222222222,2.18996778795404
22.3223223223223,2.14717107403519
22.4224224224224,2.10371142617412
22.5225225225225,2.05956332952818
22.6226226226226,2.01470411519787
22.7227227227227,1.96912026945511
22.8228228228228,1.92288874233188
22.9229229229229,1.87597279370066
23.023023023023,1.82841352453488
23.1231231231231,1.7802461900231
23.2232232232232,1.73151913288886
23.3233233233233,1.68228121993808
23.4234234234234,1.6325685742005
23.5235235235235,1.58247515877915
23.6236236236236,1.53205696116124
23.7237237237237,1.4813924150433
23.8238238238238,1.43056619912158
23.9239239239239,1.3796566090062
24.024024024024,1.32875618229419
24.1241241241241,1.27795343744326
24.2242242242242,1.22734287400705
24.3243243243243,1.17701635533539
24.4244244244244,1.12706663228023
24.5245245245245,1.07757682679025
24.6246246246246,1.0286539524141
24.7247247247247,0.980381654537028
24.8248248248248,0.932823044910005
24.9249249249249,0.886104634072151
25.025025025025,0.84026462668302
25.1251251251251,0.795374844775903
25.2252252252252,0.751548353476541
25.3253253253253,0.708789533970839
25.4254254254254,0.667188372047697
25.5255255255255,0.626801339878524
25.6256256256256,0.587629515848859
25.7257257257257,0.549777881384914
25.8258258258258,0.513201482174454
25.9259259259259,0.478003265181217
26.026026026026,0.44415363141197
26.1261261261261,0.411684663290131
26.2262262262262,0.380612902259743
26.3263263263263,0.350920339596988
26.4264264264264,0.322610549142677
26.5265265265265,0.2957036827688
26.6266266266266,0.270143885206852
26.7267267267267,0.245935097291691
26.8268268268268,0.223078719697165
26.9269269269269,0.201508445032363
27.027027027027,0.181225587057659
27.1271271271271,0.16218005373613
27.2272272272272,0.144363056346365
27.3273273273273,0.127746553584865
27.4274274274274,0.112233003790849
27.5275275275275,0.0979789337983284
27.6276276276276,0.0900311078229276
27.7277277277277,0.0866332730134537
27.8278278278278,0.0849493719967918
27.9279279279279,0.0839164558262088
28.028028028028,0.083133151020371
28.1281281281281,0.0824474626696688
28.2282282282282,0.0818021516638624
28.3283283283283,0.08117575362722
28.4284284284284,0.0805602423433329
28.5285285285285,0.0799525959231931
28.6286286286286,0.0793516606051131
28.7287287287287,0.0787570135223717
28.8288288288288,0.0781683602343918
28.9289289289289,0.0777103139799413
29.029029029029,0.0776687272627452
29.1291291291291,0.0782374549590176
29.2292292292292,0.0792076951984038
29.3293293293293,0.0807782389168598
29.4294294294294,0.0827901758097202
29.5295295295295,0.0854514033248234
29.6296296296296,0.0885762820358212
29.7297297297297,0.0923687298904712
29.8298298298298,0.0969488764948896
29.9299299299299,0.103632505183769
30.03003003003,0.114621152777357
30.1301301301301,0.129641049708858
30.2302302302302,0.148047683068293
30.3303303303303,0.169329930120716
30.4304304304304,0.19308231938668
30.5305305305305,0.218966552952051
30.6306306306306,0.246711283834434
30.7307307307307,0.276201551214278
30.8308308308308,0.308563992684711
30.9309309309309,0.343698844550281
31.031031031031,0.381172520747698
31.1311311311311,0.420641623788972
31.2312312312312,0.46183520173818
31.3313313313313,0.50451109301876
31.4314314314314,0.548488118023594
31.5315315315315,0.593588619419541
31.6316316316316,0.639676515368454
31.7317317317317,0.687127726360885
31.8318318318318,0.736053056474672
31.9319319319319,0.786241587522233
32.032032032032,0.837507465993195
32.1321321321321,0.889697328386305
32.2322322322322,0.942685024317014
32.3323323323323,0.996342868584326
32.4324324324324,1.05056514849096
32.5325325325325,1.10525325137681
32.6326326326326,1.16047164385907
32.7327327327327,1.21635343073812
32.8328328328328,1.27276652812497
32.9329329329329,1.32959049433823
33.033033033033,1.38671372825045
33.1331331331331,1.4440287353691
33.2332332332332,1.5014371386223
33.3333333333333,1.55884387518301
33.4334334334334,1.6161558136964
33.5335335335335,1.6733072116353
33.6336336336336,1.73029433929034
33.7337337337337,1.78704634702609
33.8338338338338,1.84347888661071
33.9339339339339,1.89951404707648
34.034034034034,1.95500571847159
34.1341341341341,2.00942992233177
34.2342342342342,2.06260680076603
34.3343343343343,2.11447737252692
34.4344344344344,2.16495579233892
34.5345345345345,2.21403197488641
34.6346346346346,2.26161597302661
34.7347347347347,2.30763453116479
34.8348348348348,2.35209251811319
34.9349349349349,2.39496179185029
35.035035035035,2.43622210666569
35.1351351351351,2.47586109497596
35.2352352352352,2.51384292940284
35.3353353353353,2.55017324243822
35.4354354354354,2.58489187195117
35.5355355355355,2.61801632090229
35.6356356356356,2.64957033316903
35.7357357357357,2.67957652160558
35.8358358358358,2.70805913007303
35.9359359359359,2.73504508115866
36.036036036036,2.76058145940676
36.1361361361361,2.78478756295759
36.2362362362362,2.80767018705399
36.3363363363363,2.82922012018285
36.4364364364364,2.84954609153275
36.5365365365365,2.86871276057709
36.6366366366366,2.88677261911857
36.7367367367367,2.90377812115849
36.8368368368368,2.91973524209995
36.9369369369369,2.9347357341436
37.037037037037,2.94884254560025
37.1371371371371,2.96210457552957
37.2372372372372,2.97456931265669
37.3373373373373,2.98625050644538
37.4374374374374,2.99721876395587
37.5375375375375,3.00752797893285
37.6376376376376,3.01721842534749
37.7377377377377,3.02632824416255
37.8378378378378,3.03486631086002
37.9379379379379,3.04289938392992
38.038038038038,3.05046615016573
38.1381381381381,3.05757907717928
38.2382382382382,3.06427621787602
38.3383383383383,3.07058182442352
38.4384384384384,3.07653737676841
38.5385385385385,3.08214561472298
38.6386386386386,3.08743770967566
38.7387387387387,3.09244448201703
38.8388388388388,3.09718389432779
38.9389389389389,3.10165514083109
39.039039039039,3.10589731971988
39.1391391391391,3.1099258068761
39.2392392392392,3.11375495005294
39.3393393393393,3.11739812878205
39.4394394394394,3.12085937416667
39.5395395395395,3.12414850923338
39.6396396396396,3.12728881086008
39.7397397397397,3.13029012937431
39.8398398398398,3.13316162931676
39.9399399399399,3.13591183429203
40.04004004004,3.13854190353998
40.1401401401401,3.14106053469228
40.2402402402402,3.1434814178193
40.3403403403403,3.14581077824394
40.4404404404404,3.14805440109053
40.5405405405405,3.15021766182382
40.6406406406406,3.15230021130075
40.7407407407407,3.15430923010866
40.8408408408408,3.15625271727352
40.9409409409409,3.15813459273139
41.041041041041,3.1599584998357
41.1411411411411,3.1617278251368
41.2412412412412,3.16344148249373
41.3413413413413,3.16510523570766
41.4414414414414,3.16669453557054
41.5415415415415,3.16777978167432
41.6416416416416,3.16826100192625
41.7417417417417,3.16816725748291
41.8418418418418,3.16751255683713
41.9419419419419,3.1663541148356
42.042042042042,3.16469533516509
42.1421421421421,3.1625490362457
42.2422422422422,3.15995204222565
42.3423423423423,3.15690246252583
42.4424424424424,3.15340759723656
42.5425425425425,3.14950313659682
42.6426426426426,3.14516666453824
42.7427427427427,3.14041056461002
42.8428428428428,3.13525945733035
42.9429429429429,3.12969440446445
43.043043043043,3.12371461699718
43.1431431431431,3.11731420675179
43.2432432432432,3.11050043913733
43.3433433433433,3.10324941955396
43.4434434434434,3.09556175587868
43.5435435435435,3.0874226973637
43.6436436436436,3.07882235638886
43.7437437437437,3.06973953287336
43.8438438438438,3.06016260747786
43.9439439439439,3.0500741087674
44.044044044044,3.03944761538493
44.1441441441441,3.02826509778603
44.2442442442442,3.01649449193214
44.3443443443443,3.00410982066041
44.4444444444444,2.99107917312963
44.5445445445445,2.97735421090019
44.6446446446446,2.96287064859362
44.7447447447447,2.94762935064125
44.8448448448448,2.93165945120021
44.9449449449449,2.91480792220975
45.045045045045,2.89704352188971
45.1451451451451,2.8783696309544
45.2452452452452,2.85872981382715
45.3453453453453,2.83797222547997
45.4454454454454,2.81610284810338
45.5455455455455,2.7931222983768
45.6456456456456,2.7688256747382
45.7457457457457,2.74316961887106
45.8458458458458,2.71612279945031
45.9459459459459,2.68769965564124
46.046046046046,2.65767643141742
46.1461461461461,2.62596441341383
46.2462462462462,2.59247356923754
46.3463463463463,2.55710524468782
46.4464464464464,2.51974966599615
46.5465465465465,2.48029896294775
46.6466466466466,2.43951646531953
46.7467467467467,2.39855148564775
46.8468468468468,2.3573066074933
46.9469469469469,2.3157299446719
47.047047047047,2.27370471568669
47.1471471471471,2.23120409796687
47.2472472472472,2.188150954219
47.3473473473473,2.14452394653262
47.4474474474474,2.1002735094023
47.5475475475475,2.05540125573266
47.6476476476476,2.00988698494835
47.7477477477477,1.96370994562728
47.8478478478478,1.91689453480711
47.9479479479479,1.86945944012708
48.048048048048,1.82143107479498
48.1481481481481,1.77282962500091
48.2482482482482,1.72369757152481
48.3483483483483,1.67409403428129
48.4484484484484,1.62407475299766
48.5485485485485,1.57370200489082
48.6486486486486,1.52304404142085
48.7487487487487,1.47217154781461
48.8488488488488,1.42116823231707
48.9489489489489,1.37011966948333
49.049049049049,1.31911159296966
49.1491491491491,1.26823210445397
49.2492492492492,1.21757092217788
49.3493493493493,1.16722316223362
49.4494494494494,1.11728424594924
49.5495495495495,1.0678396081883
49.6496496496496,1.0189888247104
49.7497497497497,0.970792011984863
49.8498498498498,0.923366391967325
49.9499499499499,0.876772114738802
50.0500500500501,0.831072988318026
50.1501501501502,0.786388511279229
50.2502502502503,0.742725456019963
50.3503503503504,0.700186229306459
50.4504504504505,0.658814369171275
50.5505505505506,0.618625115432998
50.6506506506507,0.579743337943719
50.7507507507508,0.542139214515265
50.8508508508509,0.505832354574928
50.950950950951,0.47088339070188
51.0510510510511,0.437316162785917
51.1511511511512,0.405130357802583
51.2512512512513,0.374327215720937
51.3513513513514,0.34492694319817
51.4514514514515,0.316898227272387
51.5515515515516,0.290246120835955
51.6516516516517,0.264987531052876
51.7517517517518,0.241048608342239
51.8518518518519,0.218462500441435
51.951951951952,0.197145552440901
52.0520520520521,0.177145145285117
52.1521521521522,0.158372772512493
52.2522522522523,0.140805007452919
52.3523523523524,0.124388745448711
52.4524524524525,0.109135351742947
52.5525525525526,0.0956653431025124
52.6526526526527,0.0890753004815526
52.7527527527528,0.0861864264962582
52.8528528528529,0.0846955009999279
52.952952952953,0.0837364116995167
53.0530530530531,0.0829816159117059
53.1531531531532,0.0823074961459411
53.2532532532533,0.0816673100876549
53.3533533533534,0.0810436435458295
53.4534534534535,0.080429956261996
53.5535535535536,0.0798238169409513
53.6536536536537,0.0792242540640016
53.7537537537538,0.0786308745392936
53.8538538538539,0.0780435544725301
53.953953953954,0.0774620911873408
54.0540540540541,0.0769895901040251
54.1541541541542,0.0769206346007193
54.2542542542543,0.0773728295171311
54.3543543543544,0.0785184279603766
54.4544544544545,0.0799871074041082
54.5545545545546,0.0820039087304363
54.6546546546547,0.0846409799362233
54.7547547547548,0.0876613990507743
54.8548548548549,0.0914590594675735
54.954954954955,0.0956801234478673
55.0550550550551,0.10062250394818
55.1551551551552,0.10829632839839
55.2552552552553,0.119609003427771
55.3553553553554,0.134525256974852
55.4554554554555,0.15284029822779
55.5555555555556,0.174338586627941
55.6556556556557,0.198806218939042
55.7557557557558,0.226046351691947
55.8558558558559,0.25587951175374
55.955955955956,0.288133259070187
56.0560560560561,0.322650865249115
56.1561561561562,0.359279710168625
56.2562562562563,0.398006259226235
56.3563563563564,0.43883948305846
56.4564564564565,0.481467840381294
56.5565565565566,0.525645769693539
56.6566566566567,0.571166185924089
56.7567567567568,0.617852133734996
56.8568568568569,0.66572141594038
56.956956956957,0.714944903930647
57.0570570570571,0.76534251215443
57.1571571571572,0.816739940521707
57.2572572572573,0.869007099423486
57.3573573573574,0.922011333227286
57.4574574574575,0.975734348527215
57.5575575575576,1.0302780097167
57.6576576576577,1.0855152446267
57.7577577577578,1.14132642236908
57.8578578578579,1.19760032378183
57.957957957958,1.25423925299767
58.0580580580581,1.31118493342331
58.1581581581582,1.36849230169422
58.2582582582583,1.42605880868083
58.3583583583584,1.48377623818274
58.4584584584585,1.54154433147085
58.5585585585586,1.59926573449682
58.6586586586587,1.65685802080855
58.7587587587588,1.7142885214322
58.8588588588589,1.77148320045449
58.958958958959,1.82835924687959
59.0590590590591,1.88483725292729
59.1591591591592,1.94079115261877
59.2592592592593,1.99571437277608
59.3593593593594,2.04940989168854
59.4594594594595,2.10181040635902
59.5595595595596,2.15283568226279
59.6596596596597,2.20244055021042
59.7597597597598,2.25057179610065
59.8598598598599,2.29714736099673
59.95995995996,2.34219325151138
60.0600600600601,2.38560413955771
60.1601601601602,2.42738504154003
60.2602602602603,2.46759557313419
60.3603603603604,2.50610635182263
60.4604604604605,2.54298837972183
60.5605605605606,2.57821917718472
60.6606606606607,2.61183361268367
60.7607607607608,2.64385535493388
60.8608608608609,2.67430881372452
60.960960960961,2.70324160622379
61.0610610610611,2.73069195151275
61.1611611611612,2.75662267513938
61.2612612612613,2.78124214799252
61.3613613613614,2.80446222466928
61.4614614614615,2.82638531324768
61.5615615615616,2.84707117954199
61.6616616616617,2.86657261561082
61.7617617617618,2.88492788223672
61.8618618618619,2.90216741794754
61.961961961962,2.91838857950028
62.0620620620621,2.93364367365035
62.1621621621622,2.94798403423033
62.2622622622623,2.9614597887959
62.3623623623624,2.97409681283667
62.4624624624625,2.98595159277488
62.5625625625626,2.99708818758578
62.6626626626627,3.00754991407656
62.7627627627628,3.0173782323738
62.8628628628629,3.02661259245571
62.962962962963,3.03526062741477
63.0630630630631,3.04339732242735
63.1631631631632,3.05106109957641
63.2632632632633,3.05825614009194
63.3633633633634,3.06502800750386
63.4634634634635,3.07139950450794
63.5635635635636,3.07741544184068
63.6636636636637,3.08308071411322
63.7637637637638,3.08842008568019
63.8638638638639,3.09346649845074
63.963963963964,3.09823121151443
64.0640640640641,3.1027433836287
64.1641641641642,3.10702017003108
64.2642642642643,3.11107757861976
64.3643643643644,3.11493053540238
64.4644644644645,3.11858834391722
64.5645645645646,3.12205480551474
64.6646646646647,3.12535797672583
64.7647647647648,3.12850885181151
64.8648648648649,3.13151765431439
64.964964964965,3.13439388729843
65.0650650650651,3.13714638098734
65.1651651651652,3.13977929323844
65.2652652652653,3.14229720685788
65.3653653653654,3.14471558710947
65.4654654654655,3.1470408693628
65.5655655655656,3.14927902805811
65.6656656656657,3.15143560908757
65.7657657657658,3.15351576011057
65.8658658658659,3.15552096147189
65.965965965966,3.15745531089468
66.0660660660661,3.15932732066572
66.1661661661662,3.16114073592162
66.2662662662663,3.16289903431468
66.3663663663664,3.16460544546264
66.4664664664665,3.16626296904278
66.5665665665666,3.16785329618229
66.6666666666667,3.1689753254111
66.7667667667668,3.16948627835891
66.8668668668669,3.16944042758011
66.966966966967,3.16884351283333
67.0670670670671,3.1677274039614
67.1671671671672,3.16611748799191
67.2672672672673,3.16402981448055
67.3673673673674,3.16145422930837
67.4674674674675,3.15839170197096
67.5675675675676,3.15487197777874
67.6676676676677,3.15092315777672
67.7677677677678,3.14657702040409
67.8678678678679,3.14183982824672
67.967967967968,3.13675142784007
68.0680680680681,3.13125941090312
68.1681681681682,3.1252915587338
68.2682682682683,3.11888536200528
68.3683683683684,3.11203681292836
68.4684684684685,3.10477118428306
68.5685685685686,3.09711755842108
68.6686686686687,3.08908166821813
68.7687687687688,3.08061333718253
68.8688688688689,3.07159382943812
68.968968968969,3.06202700974479
69.0690690690691,3.05192348321574
69.1691691691692,3.04129694573964
69.2692692692693,3.03015709733016
69.3693693693694,3.01850694272017
69.4694694694695,3.00633810113997
69.5695695695696,2.99342213833812
69.6696696696697,2.97974802303282
69.7697697697698,2.96531170624473
69.8698698698699,2.95013604084745
69.96996996997,2.93424050224159
70.0700700700701,2.91758531123621
70.1701701701702,2.90021704254971
70.2702702702703,2.88189322432459
70.3703703703704,2.8625915113367
70.4704704704705,2.84224006446477
70.5705705705706,2.82074384805806
70.6706706706707,2.79811084697527
70.7707707707708,2.77418490110317
70.8708708708709,2.74894628261066
70.970970970971,2.72232248158169
71.0710710710711,2.69417035403871
71.1711711711712,2.66451672187094
71.2712712712713,2.63320069210869
71.3713713713714,2.60011861277073
71.4714714714715,2.56516724544324
71.5715715715716,2.5282444735769
71.6716716716717,2.48923618894984
71.7717717717718,2.44877827112067
71.8718718718719,2.40811506205002
71.971971971972,2.3671849764726
72.0720720720721,2.32590087227629
72.1721721721722,2.28418685738597
72.2722722722723,2.24198985966376
72.3723723723724,2.19924363117636
72.4724724724725,2.15591446429417
72.5725725725726,2.11196248263293
72.6726726726727,2.0673858278416
72.7727727727728,2.0221465256963
72.8728728728729,1.97623470693357
72.972972972973,1.92967562646536
73.0730730730731,1.88248565630956
73.1731731731732,1.83469072520923
73.2732732732733,1.78630944524272
73.3733733733734,1.73738924183706
73.4734734734735,1.68795764893043
73.5735735735736,1.63809043878475
73.6736736736737,1.58784889881066
73.7737737737738,1.53729950380125
73.8738738738739,1.48651243171292
73.973973973974,1.43556489134813
74.0740740740741,1.38454555535602
74.1741741741742,1.33353887580594
74.2742742742743,1.28263189079182
74.3743743743744,1.23191815661397
74.4744744744745,1.18148997707993
74.5745745745746,1.13143729625976
74.6746746746747,1.08186153071404
74.7747747747748,1.03284080254176
74.8748748748749,0.98446073707555
74.974974974975,0.936804200423797
75.0750750750751,0.889974547262887
75.1751751751752,0.844021197607554
75.2752752752753,0.799037542268046
75.3753753753754,0.755091391399059
75.4754754754755,0.712218992515389
75.5755755755756,0.67051036312417
75.6756756756757,0.6300045553735
75.7757757757758,0.590722303754199
75.8758758758759,0.552753362787092
75.975975975976,0.516077836252687
76.0760760760761,0.480747191153181
76.1761761761762,0.446780519617044
76.2762762762763,0.414203999416961
76.3763763763764,0.383000824827398
76.4764764764765,0.353195217148025
76.5765765765766,0.324789920403952
76.6766766766767,0.297752119203504
76.7767767767768,0.27207135968158
76.8768768768769,0.247780328354866
76.976976976977,0.224792888610063
77.0770770770771,0.203141472145401
77.1771771771772,0.182741679786036
77.2772772772773,0.163624746965358
77.3773773773774,0.145703104226632
77.4774774774775,0.128982242525057
77.5775775775776,0.113384712686041
77.6776776776777,0.0989402909116182
77.7777777777778,0.0904217226655448
77.8778778778779,0.0868107991873057
77.977977977978,0.0850456307474584
78.0780780780781,0.0839821126259008
78.1781781781782,0.0831869136145738
78.2782782782783,0.0824964852270647
78.3783783783784,0.0818491130931253
78.4784784784785,0.0812216756312097
78.5785785785786,0.080605480365696
78.6786786786787,0.0799973076440312
78.7787787787788,0.0793959166176489
78.8788788788789,0.0788007776240627
78.978978978979,0.0782117300527708
79.0790790790791,0.077628565883596
79.1791791791792,0.0771335041829414
79.2792792792793,0.077026175373356
79.3793793793794,0.0775024463570087
79.4794794794795,0.0784197718727715
79.5795795795796,0.0798935305224457
79.6796796796797,0.0818314975459217
79.7797797797798,0.0844021179444007
79.8798798798799,0.0874389258401309
79.97997997998,0.0911425767216968
80.0800800800801,0.0955519206561507
80.1801801801802,0.101716916544297
80.2802802802803,0.111701564960176
80.3803803803804,0.125851969228878
80.4804804804805,0.143495600467336
80.5805805805806,0.16411410281886
80.6806806806807,0.187267834751912
80.7807807807808,0.212614075455366
80.8808808808809,0.239868789759578
80.980980980981,0.26889582046783
81.0810810810811,0.300819771322427
81.1811811811812,0.335564314589948
81.2812812812813,0.372692915529433
81.3813813813814,0.411851934242943
81.4814814814815,0.452763523202491
81.5815815815816,0.49518304902003
81.6816816816817,0.538922014563232
81.7817817817818,0.583803704936617
81.8818818818819,0.629694066297777
81.981981981982,0.676990568387742
82.0820820820821,0.725775858295678
82.1821821821822,0.775832473235909
82.2822822822823,0.826980557499353
82.3823823823824,0.879062041386128
82.4824824824825,0.931952284733521
82.5825825825826,0.985520206398603
82.6826826826827,1.03966286060473
82.7827827827828,1.0942789203699
82.8828828828829,1.14947075906419
82.982982982983,1.20533754597482
83.0830830830831,1.2617416449501
83.1831831831832,1.31856161058172
83.2832832832833,1.37568852016724
83.3833833833834,1.43301795859038
83.4834834834835,1.49044835241818
83.5835835835836,1.5478862991205
83.6836836836837,1.60523883790852
83.7837837837838,1.66245514632675
83.8838838838839,1.71952619644541
83.983983983984,1.77637400011034
84.0840840840841,1.83291788763804
84.1841841841842,1.88907479917174
84.2842842842843,1.94473403716226
84.3843843843844,1.99939963525708
84.4844844844845,2.05283544386889
84.5845845845846,2.10497825150076
84.6846846846847,2.15575398517661
84.7847847847848,2.20509828374384
84.8848848848849,2.25294453571645
84.984984984985,2.29931642144234
85.0850850850851,2.34406812348904
85.1851851851852,2.38725256977013
85.2852852852853,2.42881900725078
85.3853853853854,2.46875970531369
85.4854854854855,2.50707143387397
85.5855855855856,2.54373130292971
85.6856856856857,2.57877607424741
85.7857857857858,2.61220119976861
85.8858858858859,2.64401489028791
85.985985985986,2.67430500691406
86.0860860860861,2.7030824677508
86.1861861861862,2.73037456533415
86.2862862862863,2.75613728464617
86.3863863863864,2.78064366795398
86.4864864864865,2.80372693867358
86.5865865865866,2.82552660676772
86.6866866866867,2.8460986908912
86.7867867867868,2.86549573628744
86.8868868868869,2.88377075953877
86.986986986987,2.90093661479065
87.0870870870871,2.91707861023587
87.1871871871872,2.93226249858589
87.2872872872873,2.946539217837
87.3873873873874,2.95995848780693
87.4874874874875,2.97256767862592
87.5875875875876,2.98437800182768
87.6876876876877,2.99547605159052
87.7877877877878,3.00590474651785
87.8878878878879,3.01570515729407
87.987987987988,3.02491583604285
88.0880880880881,3.03355952355632
88.1881881881882,3.04167904592924
88.2882882882883,3.04933120921416
88.3883883883884,3.05652133420234
88.4884884884885,3.06329089848804
88.5885885885886,3.06966151869153
88.6886886886887,3.07567657104072
88.7887887887888,3.08135070444468
88.8888888888889,3.08669335894007
88.988988988989,3.09174339446725
89.0890890890891,3.09651902191704
89.1891891891892,3.10104148194854
89.2892892892893,3.1053281218362
89.3893893893894,3.10939511202398
89.4894894894895,3.11325751454209
89.5895895895896,3.11692934928543
89.6896896896897,3.12042365792718
89.7897897897898,3.12374912528706
89.8898898898899,3.12691171119354
89.98998998999,3.12993215703331
90.0900900900901,3.13282002497064
90.1901901901902,3.13558419155657
90.2902902902903,3.13823289447895
90.3903903903904,3.14077377662622
90.4904904904905,3.14321392753843
90.5905905905906,3.14555992233342
90.6906906906907,3.14781785820464
90.7907907907908,3.14998901861189
90.8908908908909,3.15208138450538
90.990990990991,3.15410214689633
91.0910910910911,3.15605573984978
91.1911911911912,3.15794627580043
91.2912912912913,3.15977756916697
91.3913913913914,3.16155315831891
91.4914914914915,3.16327632599586
91.5915915915916,3.16495011827527
91.6916916916917,3.16656753362026
91.7917917917918,3.16774676100656
91.8918918918919,3.16831710356424
91.991991991992,3.16830936685902
92.0920920920921,3.16775623796454
92.1921921921922,3.16666387738816
92.2922922922923,3.16505583222516
92.3923923923924,3.16296548838663
92.4924924924925,3.16043822642988
92.5925925925926,3.15745714663277
92.6926926926927,3.15401876020089
92.7927927927928,3.15015068603937
92.8928928928929,3.14587716918118
92.992992992993,3.14120604014116
93.0930930930931,3.13608881958174
93.1931931931932,3.1305599395974
93.2932932932933,3.12462980935429
93.3933933933934,3.11830901901314
93.4934934934935,3.11153469468386
93.5935935935936,3.10431170279648
93.6936936936937,3.096677237484
93.7937937937938,3.08863840036581
93.8938938938939,3.08012751037268
93.993993993994,3.07113993114515
94.0940940940941,3.06166055726525
94.1941941941942,3.05165960320806
94.2942942942943,3.04113750036453
94.3943943943944,3.03005459375561
94.4944944944945,3.01838411417104
94.5945945945946,3.00610865171069
94.6946946946947,2.99319062523418
94.7947947947948,2.97959511548549
94.8948948948949,2.96529661555739
94.994994994995,2.95024734016279
95.0950950950951,2.9344167736861
95.1951951951952,2.91775065374604
95.2952952952953,2.90020389337938
95.3953953953954,2.88172776776687
95.4954954954955,2.86226102431006
95.5955955955956,2.84173800672355
95.6956956956957,2.82012930182477
95.7957957957958,2.79733664599333
95.8958958958959,2.77329928133435
95.995995995996,2.74792747818274
96.0960960960961,2.72113023090689
96.1961961961962,2.69288075369037
96.2962962962963,2.66302430041516
96.3963963963964,2.63154797042545
96.4964964964965,2.59827912187519
96.5965965965966,2.56315258522186
96.6966966966967,2.5260744168926
96.7967967967968,2.48695596241854
96.8968968968969,2.44625455522874
96.996996996997,2.40533084814214
97.0970970970971,2.36415298414901
97.1971971971972,2.32263188041852
97.2972972972973,2.28069803069541
97.3973973973974,2.23827502502139
97.4974974974975,2.19532603016641
97.5975975975976,2.15179755980494
97.6976976976977,2.10766824596206
97.7977977977978,2.06288979709242
97.8978978978979,2.01747729748287
97.997997997998,1.9714057543741
98.0980980980981,1.92471212184226
98.1981981981982,1.87737606191617
98.2982982982983,1.82944637810917
98.3983983983984,1.78094691809949
98.4984984984985,1.73190039933723
98.5985985985986,1.68237246781352
98.6986986986987,1.63242230820921
98.7987987987988,1.58210591787534
98.8988988988989,1.5314840434885
98.998998998999,1.48064310420038
99.0990990990991,1.42965896197818
99.1991991991992,1.37861198033609
99.2992992992993,1.32759176320564
99.3993993993994,1.27668535398417
99.4994994994995,1.22600372320665
99.5995995995996,1.17557781980936
99.6996996996997,1.12556780148006
99.7997997997998,1.07603857667574
99.8998998998999,1.0270790979839
100,0.978755073682098


==> Tikz_data/IDM_m2_velocity_inf_v.csv <==
0,0
0.01001001001001,0.00497065525116855
0.02002002002002,0.00595190971413659
0.03003003003003,0.00614708098824977
0.04004004004004,0.00619154637216014
0.0500500500500501,0.0062084574137291
0.0600600600600601,0.00621999624610024
0.0700700700700701,0.00623282685621561
0.0800800800800801,0.00624967219352566
0.0900900900900901,0.00626743084848553
0.1001001001001,0.00628703038671113
0.11011011011011,0.00631131585972053
0.12012012012012,0.00633683211227841
0.13013013013013,0.00636366693231775
0.14014014014014,0.00639547035060571
0.15015015015015,0.00642885243459766
0.16016016016016,0.0064642299647792
0.17017017017017,0.00651434768585509
0.18018018018018,0.00657029716928263
0.19019019019019,0.00662765976754309
0.2002002002002,0.00668550882702731
0.21021021021021,0.00674364712385415
0.22022022022022,0.00680203059979259
0.23023023023023,0.00686065111442059
0.24024024024024,0.0069195056562109
0.25025025025025,0.00697859288537441
0.26026026026026,0.00703791345898332
0.27027027027027,0.0070974692454137
0.28028028028028,0.00715725580833723
0.29029029029029,0.00721732670170302
0.3003003003003,0.00727755865136275
0.31031031031031,0.00733801499177201
0.32032032032032,0.00740750118641002
0.33033033033033,0.00750043180787842
0.34034034034034,0.00760089405624525
0.35035035035035,0.00770378013921879
0.36036036036036,0.00780778374096214
0.37037037037037,0.00791256498725838
0.38038038038038,0.00801803203183777
0.39039039039039,0.00812416008710351
0.4004004004004,0.00823094071464159
0.41041041041041,0.00833836928914975
0.42042042042042,0.00844645156656728
0.43043043043043,0.00855518026512913
0.44044044044044,0.00866455445713148
0.45045045045045,0.00877457798308786
0.46046046046046,0.00888526883268706
0.47047047047047,0.0089965288335255
0.48048048048048,0.00912446900127681
0.49049049049049,0.00927165910388009
0.500500500500501,0.00942596550405082
0.510510510510511,0.00958345135608117
0.520520520520521,0.00974281965246268
0.530530530530531,0.00990363704735776
0.540540540540541,0.0100657512187457
0.550550550550551,0.0102291148722436
0.560560560560561,0.0103936996221775
0.570570570570571,0.0105595082440334
0.580580580580581,0.0107265145595819
0.590590590590591,0.0108947382344457
0.600600600600601,0.0110641730019375
0.610610610610611,0.0112348048618933
0.620620620620621,0.0114066562588531
0.630630630630631,0.0115809321282893
0.640640640640641,0.011775819943615
0.650650650650651,0.0119854640783909
0.660660660660661,0.0122023152939196
0.670670670670671,0.0124232874076967
0.680680680680681,0.0126470696929101
0.690690690690691,0.0128731100330538
0.700700700700701,0.0131011692454099
0.710710710710711,0.0133311310462114
0.720720720720721,0.0135629538976841
0.730730730730731,0.0137966079939248
0.740740740740741,0.0140320720823608
0.750750750750751,0.0142693513420984
0.760760760760761,0.014508423291601
0.770770770770771,0.0147493086690486
0.780780780780781,0.0149919533930091
0.790790790790791,0.0152395668289067
0.800800800800801,0.0155018151435464
0.810810810810811,0.0157735508200518
0.820820820820821,0.0160512299733423
0.830830830830831,0.016333046107658
0.840840840840841,0.0166180871750741
0.850850850850851,0.0169058678687527
0.860860860860861,0.0171961465239681
0.870870870870871,0.0174916128924016
0.880880880880881,0.017796239391046
0.890890890890891,0.0181071586826724
0.900900900900901,0.0184226614061819
0.910910910910911,0.0187418153802189
0.920920920920921,0.0190640697769502
0.930930930930931,0.0193891407241912
0.940940940940941,0.0197168479124851
0.950950950950951,0.0200505250827823
0.960960960960961,0.020392074721349
0.970970970970971,0.0207393681459865
0.980980980980981,0.0210911191512154
0.990990990990991,0.0214465901163851
1.001001001001,0.0218053370659407
1.01101101101101,0.0221670719580116
1.02102102102102,0.0225317144428137
1.03103103103103,0.0229026471281182
1.04104104104104,0.0232802336786763
1.05105105105105,0.0236630073433822
1.06106106106106,0.0240500667513493
1.07107107107107,0.0244408381849282
1.08108108108108,0.0248349499468723
1.09109109109109,0.0252321752643232
1.1011011011011,0.0256325800155617
1.11111111111111,0.026038970754813
1.12112112112112,0.0264510000266723
1.13113113113113,0.0268677146466691
1.14114114114114,0.0272884461288258
1.15115115115115,0.0277128023578624
1.16116116116116,0.0281404723808164
1.17117117117117,0.0285712635382907
1.18118118118118,0.0290054949003292
1.19119119119119,0.0294452634427691
1.2012012012012,0.0298899858762921
1.21121121121121,0.0303390220947769
1.22122122122122,0.0307918622999705
1.23123123123123,0.031248229508202
1.24124124124124,0.0317078585785211
1.25125125125125,0.0321705702951178
1.26126126126126,0.0326369121438314
1.27127127127127,0.0331082292927888
1.28128128128128,0.033583953790785
1.29129129129129,0.0340636556360744
1.3013013013013,0.0345469172183188
1.31131131131131,0.0350335796377504
1.32132132132132,0.0355233678633295
1.33133133133133,0.0360162132234855
1.34134134134134,0.0365127041543242
1.35135135135135,0.0370135077480403
1.36136136136136,0.0375181960702216
1.37137137137137,0.0380264330992876
1.38138138138138,0.0385380382081561
1.39139139139139,0.0390527792393061
1.4014014014014,0.0395705366257447
1.41141141141141,0.0400911933782739
1.42142142142142,0.0406154022449848
1.43143143143143,0.0411433415625337
1.44144144144144,0.0416747259813899
1.45145145145145,0.0422093866255289
1.46146146146146,0.0427470856551658
1.47147147147147,0.0432877820349317
1.48148148148148,0.0438313377950784
1.49149149149149,0.0443775895558458
1.5015015015015,0.04492660250786
1.51151151151151,0.0454789115025876
1.52152152152152,0.0460345990562986
1.53153153153153,0.0465934728312274
1.54154154154154,0.0471553836522616
1.55155155155155,0.0477201671001785
1.56156156156156,0.0482877389232823
1.57157157157157,0.0488580143117199
1.58158158158158,0.0494309609940227
1.59159159159159,0.0500064172460214
1.6016016016016,0.0505849836219004
1.61161161161161,0.0511665713943512
1.62162162162162,0.0517511266940494
1.63163163163163,0.052338385586333
1.64164164164164,0.0529284143750544
1.65165165165165,0.0535210224393699
1.66166166166166,0.0541161443751939
1.67167167167167,0.0547137378949828
1.68168168168168,0.0553137178495183
1.69169169169169,0.05591647229549
1.7017017017017,0.0565219489482458
1.71171171171171,0.0571299224078617
1.72172172172172,0.0577404892700287
1.73173173173173,0.0583534397657462
1.74174174174174,0.0589687516623885
1.75175175175175,0.0595863745943146
1.76176176176176,0.0602063921475395
1.77177177177177,0.0608284856170302
1.78178178178178,0.0614530794884562
1.79179179179179,0.0620800200726284
1.8018018018018,0.0627092451553617
1.81181181181181,0.0633407179973718
1.82182182182182,0.0639744130700041
1.83183183183183,0.0646102218320987
1.84184184184184,0.0652481475112264
1.85185185185185,0.0658881570745265
1.86186186186186,0.0665302181665838
1.87187187187187,0.0671743371720933
1.88188188188188,0.0678206962268971
1.89189189189189,0.0684691825973647
1.9019019019019,0.0691197665588766
1.91191191191191,0.0697723928289103
1.92192192192192,0.0704270369574833
1.93193193193193,0.0710835888169297
1.94194194194194,0.0717421501525457
1.95195195195195,0.072402631932759
1.96196196196196,0.073064899930472
1.97197197197197,0.0737291973757698
1.98198198198198,0.0743954724609109
1.99199199199199,0.075063668026457
2.002002002002,0.0757337846206643
2.01201201201201,0.0764056995417929
2.02202202202202,0.0770794182410513
2.03203203203203,0.0777549741104092
2.04204204204204,0.0784323546036362
2.05205205205205,0.07911135648784
2.06206206206206,0.0797920971033033
2.07207207207207,0.0804746372279013
2.08208208208208,0.0811589234222154
2.09209209209209,0.0818449057613975
2.1021021021021,0.0825326038424279
2.11211211211211,0.083221945682007
2.12212212212212,0.0839128912217584
2.13213213213213,0.0846054112345736
2.14214214214214,0.0852996371266388
2.15215215215215,0.0859952077771182
2.16216216216216,0.086692448570196
2.17217217217217,0.0873912504567609
2.18218218218218,0.0880916325025103
2.19219219219219,0.0887934634735291
2.2022022022022,0.0894967248765949
2.21221221221221,0.0902015652734061
2.22222222222222,0.090907759726655
2.23223223223223,0.0916154568398534
2.24224224224224,0.0923245728697152
2.25225225225225,0.0930350413565098
2.26226226226226,0.0937468464509009
2.27227227227227,0.0944601055517951
2.28228228228228,0.0951745010528285
2.29229229229229,0.0958904159508978
2.3023023023023,0.0966077460341072
2.31231231231231,0.0973263303935345
2.32232232232232,0.0980461621618694
2.33233233233233,0.098767344258798
2.34234234234234,0.099489833537606
2.35235235235235,0.100216352568285
2.36236236236236,0.100994367901861
2.37237237237237,0.101838912086202
2.38238238238238,0.102749331150405
2.39239239239239,0.103721904185837
2.4024024024024,0.10475444469089
2.41241241241241,0.105849505679938
2.42242242242242,0.107003945026826
2.43243243243243,0.10821567201734
2.44244244244244,0.109484760481925
2.45245245245245,0.110809056380673
2.46246246246246,0.112187038073465
2.47247247247247,0.113617586035168
2.48248248248248,0.115099821455492
2.49249249249249,0.116631605387139
2.5025025025025,0.118213364907389
2.51251251251251,0.119843583914363
2.52252252252252,0.121517461607186
2.53253253253253,0.123239707327292
2.54254254254254,0.125007229679268
2.55255255255255,0.126818125252338
2.56256256256256,0.128672997301865
2.57257257257257,0.130569373249155
2.58258258258258,0.132506328921639
2.59259259259259,0.134482051104036
2.6026026026026,0.136499680736302
2.61261261261261,0.138554101629018
2.62262262262262,0.140643703761926
2.63263263263263,0.142772118511041
2.64264264264264,0.144935118231937
2.65265265265265,0.147131657680546
2.66266266266266,0.149363467341373
2.67267267267267,0.151629000274176
2.68268268268268,0.153925808447354
2.69269269269269,0.156255073627591
2.7027027027027,0.158615078197356
2.71271271271271,0.161005417835281
2.72272272272272,0.163422951169027
2.73273273273273,0.165871970412318
2.74274274274274,0.168347726235295
2.75275275275275,0.170849357390227
2.76276276276276,0.173378306092637
2.77277277277277,0.175934477878029
2.78278278278278,0.178515325385228
2.79279279279279,0.181120239173015
2.8028028028028,0.183747351259125
2.81281281281281,0.18639929924856
2.82282282282282,0.189074048768985
2.83283283283283,0.191771083899315
2.84284284284284,0.194489588652849
2.85285285285285,0.19723105125196
2.86286286286286,0.199990678841764
2.87287287287287,0.202769062013687
2.88288288288288,0.205566733940378
2.89289289289289,0.208384679547948
2.9029029029029,0.211220439211956
2.91291291291291,0.214072850746749
2.92292292292292,0.216945975410033
2.93293293293293,0.219832169354152
2.94294294294294,0.222731947731592
2.95295295295295,0.225651926662466
2.96296296296296,0.228582659502071
2.97297297297297,0.231529814974782
2.98298298298298,0.234491304808225
2.99299299299299,0.237466508641214
3.003003003003,0.240454463305275
3.01301301301301,0.243455188686348
3.02302302302302,0.246468974252882
3.03303303303303,0.24949348025553
3.04304304304304,0.252528336908988
3.05305305305305,0.255574243602213
3.06306306306306,0.258630317613871
3.07307307307307,0.261696529817015
3.08308308308308,0.264772495515841
3.09309309309309,0.267857986047714
3.1031031031031,0.270951150865688
3.11311311311311,0.274053114982924
3.12312312312312,0.277160474334399
3.13313313313313,0.280277275993755
3.14314314314314,0.283400438489194
3.15315315315315,0.286528189593965
3.16316316316316,0.289664636771722
3.17317317317317,0.292805425534552
3.18318318318318,0.295950232253077
3.19319319319319,0.299102223075072
3.2032032032032,0.302257381878811
3.21321321321321,0.305416582015821
3.22322322322322,0.308579191245521
3.23323323323323,0.311744594924592
3.24324324324324,0.314913936003244
3.25325325325325,0.318085310756775
3.26326326326326,0.321258344514692
3.27327327327327,0.324433757538096
3.28328328328328,0.327610142677831
3.29329329329329,0.330787483348868
3.3033033033033,0.333965589420936
3.31331331331331,0.337143931654425
3.32332332332332,0.340322146280031
3.33333333333333,0.343499882977945
3.34334334334334,0.346676785702654
3.35335335335335,0.349852449044261
3.36336336336336,0.353026629160524
3.37337337337337,0.356198931716568
3.38338338338338,0.359369012586223
3.39339339339339,0.362536530288301
3.4034034034034,0.365701145994909
3.41341341341341,0.368861595816237
3.42342342342342,0.37201945369728
3.43343343343343,0.37517384618169
3.44344344344344,0.378322538237463
3.45345345345345,0.381467927561238
3.46346346346346,0.384608394972166
3.47347347347347,0.38774243351689
3.48348348348348,0.390872524694969
3.49349349349349,0.393996042548893
3.5035035035035,0.397112654601936
3.51351351351351,0.40022455867864
3.52352352352352,0.403327467651726
3.53353353353353,0.406424788132287
3.54354354354354,0.40951510653247
3.55355355355355,0.41259593415621
3.56356356356356,0.415672762902985
3.57357357357357,0.418735747584631
3.58358358358358,0.421794806928159
3.59359359359359,0.424842025978464
3.6036036036036,0.427881481453324
3.61361361361361,0.430912615160822
3.62362362362362,0.433931192027302
3.63363363363363,0.436945370704235
3.64364364364364,0.439940029373282
3.65365365365365,0.44293468804233
3.66366366366366,0.445908878673233
3.67367367367367,0.448881123147172
3.68368368368368,0.45183398128764
3.69369369369369,0.454782707336736
3.7037037037037,0.45771335093552
3.71371371371371,0.460637489567727
3.72372372372372,0.463547722023921
3.73373373373373,0.466447807578144
3.74374374374374,0.469332437782952
3.75375375375375,0.472204250717161
3.76376376376376,0.475062436950595
3.77377377377377,0.477908498036731
3.78378378378378,0.480739618546797
3.79379379379379,0.483558325306788
3.8038038038038,0.486360939772377
3.81381381381381,0.489152603452508
3.82382382382382,0.491926458663757
3.83383383383383,0.494686941280128
3.84384384384384,0.497433921940285
3.85385385385385,0.500167272756813
3.86386386386386,0.502883584056556
3.87387387387387,0.50558361839774
3.88388388388388,0.508268002929737
3.89389389389389,0.510942188152443
3.9039039039039,0.513592944617346
3.91391391391391,0.516234227501601
3.92392392392392,0.518856688029047
3.93393393393393,0.521462163207748
3.94394394394394,0.524058010770105
3.95395395395395,0.526629836152554
3.96396396396396,0.529186672150456
3.97397397397397,0.531729472943714
3.98398398398398,0.53425405596033
3.99399399399399,0.536761815244935
4.004004004004,0.53925264649746
4.01401401401401,0.541726450463196
4.02402402402402,0.544183132934692
4.03403403403403,0.546622265101178
4.04404404404404,0.549043674675846
4.05405405405405,0.551446418679123
4.06406406406406,0.553833555940272
4.07407407407407,0.556205044225092
4.08408408408408,0.558556708526955
4.09409409409409,0.560889033083654
4.1041041041041,0.563205532075433
4.11411411411411,0.565505774238025
4.12412412412412,0.567784371218599
4.13413413413413,0.570046617041967
4.14414414414414,0.572296714596238
4.15415415415415,0.574518831903643
4.16416416416416,0.576731400733253
4.17417417417417,0.578924672727204
4.18418418418418,0.581098132546724
4.19419419419419,0.583253181680161
4.2042042042042,0.585390776232351
4.21421421421421,0.587509216160861
4.22422422422422,0.589610549582343
4.23423423423423,0.59169490963855
4.24424424424424,0.593759291166907
4.25425425425425,0.595806960382016
4.26426426426426,0.597832363487109
4.27427427427427,0.599845776455995
4.28428428428428,0.601840357384666
4.29429429429429,0.60381356332991
4.3043043043043,0.605773522551168
4.31431431431431,0.607714417867583
4.32432432432432,0.609634424643703
4.33433433433433,0.611541281371317
4.34434434434434,0.613428884143436
4.35435435435435,0.615296119145618
4.36436436436436,0.617149314974422
4.37437437437437,0.618980281143551
4.38438438438438,0.620800571537816
4.39439439439439,0.62259774781437
4.4044044044044,0.62438256495172
4.41441441441441,0.626146222664486
4.42442442442442,0.627901121810914
4.43443443443443,0.62963244270354
4.44444444444444,0.63134689293505
4.45445445445445,0.633043899872568
4.46446446446446,0.634724727971101
4.47447447447447,0.636388965497462
4.48448448448448,0.63803488938342
4.49449449449449,0.639665939864382
4.5045045045045,0.641280672759964
4.51451451451451,0.642879187002148
4.52452452452452,0.644461583613738
4.53453453453453,0.646027965635033
4.54454454454454,0.647575899425478
4.55455455455455,0.64910921415214
4.56456456456456,0.650627865275641
4.57457457457457,0.652131937226986
4.58458458458458,0.653619504427098
4.59459459459459,0.655089602337529
4.6046046046046,0.656545479429436
4.61461461461461,0.657985967187867
4.62462462462462,0.659412249666102
4.63463463463463,0.660821871264154
4.64464464464464,0.662222535462753
4.65465465465465,0.663599669012697
4.66466466466466,0.664971069026634
4.67467467467467,0.666324597368384
4.68468468468468,0.667662961145289
4.69469469469469,0.668986819834003
4.7047047047047,0.67029694707969
4.71471471471471,0.671592910390932
4.72472472472472,0.672874498259964
4.73473473473473,0.67414259425516
4.74474474474474,0.675397615478324
4.75475475475475,0.676639680183103
4.76476476476476,0.677867344871926
4.77477477477477,0.679081732055441
4.78478478478478,0.680282481092067
4.79479479479479,0.681471613570092
4.8048048048048,0.682649213866915
4.81481481481481,0.683812922264343
4.82482482482482,0.684962638428544
4.83483483483483,0.686101219583848
4.84484484484484,0.687228339856015
4.85485485485485,0.688341568402582
4.86486486486486,0.68944321771558
4.87487487487487,0.690537062664986
4.88488488488488,0.691612371948987
4.89489489489489,0.692680638720448
4.9049049049049,0.693736752917494
4.91491491491491,0.694779542392325
4.92492492492492,0.695816254425877
4.93493493493493,0.696838368392941
4.94494494494494,0.697849387638275
4.95495495495495,0.698849728194874
4.96496496496496,0.699839004415003
4.97497497497497,0.700818011929343
4.98498498498498,0.701786308555498
4.99499499499499,0.702744902904895
5.00500500500501,0.703691439614281
5.01501501501502,0.704629426909516
5.02502502502503,0.70555852424878
5.03503503503504,0.706477228041891
5.04504504504505,0.707384668992513
5.05505505505506,0.708283582578782
5.06506506506507,0.709174041901559
5.07507507507508,0.710054856253924
5.08508508508509,0.710922383904807
5.0950950950951,0.711788377628168
5.10510510510511,0.712637384564395
5.11511511511512,0.71348475632034
5.12512512512513,0.714317004220825
5.13513513513514,0.71514615625354
5.14514514514515,0.715962148807427
5.15515515515516,0.716773568858388
5.16516516516517,0.717573708676224
5.17517517517518,0.71837022899218
5.18518518518519,0.719155431499166
5.1951951951952,0.719932632375412
5.20520520520521,0.720701490686216
5.21521521521522,0.72146304784015
5.22522522522523,0.722217103169469
5.23523523523524,0.722963754457882
5.24524524524525,0.723703098483438
5.25525525525526,0.724433674092623
5.26526526526527,0.725157957027964
5.27527527527528,0.725875877138395
5.28528528528529,0.726586877320418
5.2952952952953,0.72728926468189
5.30530530530531,0.72798557501401
5.31531531531532,0.728675864589372
5.32532532532533,0.729359680099266
5.33533533533534,0.730032299869472
5.34534534534535,0.730704225836413
5.35535535535536,0.731369157933826
5.36536536536537,0.732027481889543
5.37537537537538,0.732678637758242
5.38538538538539,0.733323468315057
5.3953953953954,0.733962492202937
5.40540540540541,0.734595420686429
5.41541541541542,0.735222503768967
5.42542542542543,0.735843159977384
5.43543543543544,0.736458385550114
5.44544544544545,0.737068958985053
5.45545545545546,0.737673631282524
5.46546546546547,0.73827182497631
5.47547547547548,0.738865575040027
5.48548548548549,0.739454893456861
5.4954954954955,0.740036777006099
5.50550550550551,0.7406134504327
5.51551551551552,0.741186354364229
5.52552552552553,0.74175404721539
5.53553553553554,0.74231657273037
5.54554554554555,0.74287595225906
5.55555555555556,0.743429452634205
5.56556556556557,0.743977668213776
5.57557557557558,0.744521219898006
5.58558558558559,0.745060019862743
5.5955955955956,0.745594205218115
5.60560560560561,0.746124199591849
5.61561561561562,0.746649465880188
5.62562562562563,0.747170316971723
5.63563563563564,0.747686685800022
5.64564564564565,0.748199530277454
5.65565565565566,0.748707582393466
5.66566566566567,0.74921135533212
5.67567567567568,0.749711277824878
5.68568568568569,0.750207396533342
5.6956956956957,0.750699757633388
5.70570570570571,0.751187996189061
5.71571571571572,0.751670168645756
5.72572572572573,0.752151765865294
5.73573573573574,0.752628694655783
5.74574574574575,0.753102354391687
5.75575575575576,0.753571875341527
5.76576576576577,0.754037599682201
5.77577577577578,0.754499896365104
5.78578578578579,0.754958810623216
5.7957957957958,0.755414203335511
5.80580580580581,0.755866034039439
5.81581581581582,0.75631456456341
5.82582582582583,0.756759839496312
5.83583583583584,0.757201902753346
5.84584584584585,0.757640797592832
5.85585585585586,0.758074808486343
5.86586586586587,0.75850745479133
5.87587587587588,0.758937793922426
5.88588588588589,0.759363046726649
5.8958958958959,0.759788299530871
5.90590590590591,0.760207772710888
5.91591591591592,0.760626511794334
5.92592592592593,0.761041056229732
5.93593593593594,0.761453360391104
5.94594594594595,0.761862449957198
5.95595595595596,0.762268767251655
5.96596596596597,0.76267220112191
5.97597597597598,0.763073259289109
5.98598598598599,0.763471698879617
5.995995995996,0.763867433964864
6.00600600600601,0.764260597598452
6.01601601601602,0.764651152407555
6.02602602602603,0.765039239969409
6.03603603603604,0.765424891819713
6.04604604604605,0.765807761984824
6.05605605605606,0.766189172006673
6.06606606606607,0.766567061604211
6.07607607607608,0.766943263280937
6.08608608608609,0.767317520411257
6.0960960960961,0.767688558680846
6.10610610610611,0.768057970711127
6.11611611611612,0.76842535054981
6.12612612612613,0.768790342450872
6.13613613613614,0.769153100596896
6.14614614614615,0.769513655904254
6.15615615615616,0.769872085816245
6.16616616616617,0.770228423667112
6.17617617617618,0.77058249382448
6.18618618618619,0.770934742066512
6.1961961961962,0.771284979365827
6.20620620620621,0.771633230376579
6.21621621621622,0.771979519355707
6.22622622622623,0.772323870164666
6.23623623623624,0.772665042050503
6.24624624624625,0.773005693276694
6.25625625625626,0.773344909736146
6.26626626626627,0.773680846221131
6.27627627627628,0.774016782706115
6.28628628628629,0.774349218518222
6.2962962962963,0.774680581762966
6.30630630630631,0.775011214629918
6.31631631631632,0.775339233383611
6.32632632632633,0.775665362187045
6.33633633633634,0.77598975473256
6.34634634634635,0.776312488842734
6.35635635635636,0.776633559375049
6.36636636636637,0.776952922681287
6.37637637637638,0.777270669333692
6.38638638638639,0.777586800370282
6.3963963963964,0.777901334172567
6.40640640640641,0.778214288819077
6.41641641641642,0.778525328756994
6.42642642642643,0.778835353121685
6.43643643643644,0.779143739086519
6.44644644644645,0.779450349577137
6.45645645645646,0.779755919136611
6.46646646646647,0.780059671930776
6.47647647647648,0.780361938987247
6.48648648648649,0.78066319616313
6.4964964964965,0.780962471116816
6.50650650650651,0.781260857895661
6.51651651651652,0.781557565849363
6.52652652652653,0.781852853605404
6.53653653653654,0.782146887129984
6.54654654654655,0.782439325724168
6.55655655655656,0.782730635460914
6.56656656656657,0.783020636194421
6.57657657657658,0.783309254846867
6.58658658658659,0.783596512436558
6.5965965965966,0.783882503664796
6.60660660660661,0.784167046845553
6.61661661661662,0.784450793536482
6.62662662662663,0.784732909066585
6.63663663663664,0.785013868702924
6.64664664664665,0.785293974712584
6.65665665665666,0.785572306262205
6.66666666666667,0.785849707138982
6.67667667667668,0.786126189844089
6.68668668668669,0.786400939068616
6.6966966966967,0.786675127382963
6.70670670670671,0.786947874808164
6.71671671671672,0.787219477296569
6.72672672672673,0.787489763042503
6.73673673673674,0.787759320537524
6.74674674674675,0.788027408503242
6.75675675675676,0.788294595020355
6.76676676676677,0.788560883657423
6.77677677677678,0.788825875149781
6.78678678678679,0.789089785979638
6.7967967967968,0.789352704842281
6.80680680680681,0.789614372784378
6.81681681681682,0.789875640504567
6.82682682682683,0.790135127162967
6.83683683683684,0.790394513574403
6.84684684684685,0.79065185922692
6.85685685685686,0.790909204879438
6.86686686686687,0.79116463740818
6.87687687687688,0.791419881107418
6.88688688688689,0.791673528225206
6.8968968968969,0.791926707843332
6.90690690690691,0.792178817975874
6.91691691691692,0.792430114464773
6.92692692692693,0.792680274990229
6.93693693693694,0.792929475690449
6.94694694694695,0.793177735158588
6.95695695695696,0.793425121073011
6.96696696696697,0.79367159739593
6.97697697697698,0.793917132507217
6.98698698698699,0.794161710216741
6.996996996997,0.794405031226419
7.00700700700701,0.794648352236096
7.01701701701702,0.794889941552389
7.02702702702703,0.79513133548695
7.03703703703704,0.795371409881559
7.04704704704705,0.795610910001715
7.05705705705706,0.795849488805609
7.06706706706707,0.796087127356852
7.07707707707708,0.796324229519007
7.08708708708709,0.796560037794616
7.0970970970971,0.796795681892348
7.10710710710711,0.797029690276564
7.11711711711712,0.797263698660781
7.12712712712713,0.797496448966522
7.13713713713714,0.797728566142489
7.14714714714715,0.797959810756677
7.15715715715716,0.79819021344248
7.16716716716717,0.798419831002276
7.17717717717718,0.798648556831882
7.18718718718719,0.798876590993164
7.1971971971972,0.799103856624595
7.20720720720721,0.799330359306785
7.21721721721722,0.799556104546565
7.22722722722723,0.799781031104105
7.23723723723724,0.800005036501911
7.24724724724725,0.800228698178075
7.25725725725726,0.800451235918571
7.26726726726727,0.800673392616095
7.27727727727728,0.800894483345089
7.28728728728729,0.801115156759511
7.2972972972973,0.801334820598848
7.30730730730731,0.801554031862196
7.31731731731732,0.801772288429183
7.32732732732733,0.801990058129883
7.33733733733734,0.802206926551645
7.34734734734735,0.802423408901596
7.35735735735736,0.802638978579759
7.36736736736737,0.802853902922484
7.37737737737738,0.803068127639707
7.38738738738739,0.803281630000466
7.3973973973974,0.803494519655504
7.40740740740741,0.803706588483738
7.41741741741742,0.803918097101865
7.42742742742743,0.804129037983366
7.43743743743744,0.804339273115392
7.44744744744745,0.80454875816775
7.45745745745746,0.804757687350957
7.46746746746747,0.804966001395698
7.47747747747748,0.805172974759216
7.48748748748749,0.805379948122735
7.4974974974975,0.805586921486253
7.50750750750751,0.805792271130236
7.51751751751752,0.805997172067731
7.52752752752753,0.806202073005226
7.53753753753754,0.806406024951388
7.54754754754755,0.806608895010079
7.55755755755756,0.806811765068771
7.56756756756757,0.807014434546633
7.57757757757758,0.807215951163054
7.58758758758759,0.80741684301662
7.5975975975976,0.807617164782653
7.60760760760761,0.807816913446337
7.61761761761762,0.808016072866941
7.62762762762763,0.808214723790186
7.63763763763764,0.808412821239167
7.64764764764765,0.808610367875591
7.65765765765766,0.808807366332139
7.66766766766767,0.80900379155285
7.67767767767768,0.809199269420513
7.68768768768769,0.809394699166881
7.6976976976977,0.809589657575895
7.70770770770771,0.809783681135809
7.71771771771772,0.809977704695722
7.72772772772773,0.810170730029193
7.73773773773774,0.810363364688193
7.74774774774775,0.810555859076953
7.75775775775776,0.810747121836227
7.76776776776777,0.810938384595501
7.77777777777778,0.811128989038145
7.78778778778779,0.811318896605421
7.7977977977978,0.811508804172697
7.80780780780781,0.811697858279302
7.81781781781782,0.8118864656271
7.82782782782783,0.812074490850489
7.83783783783784,0.812261989002286
7.84784784784785,0.812448975753489
7.85785785785786,0.812635384197962
7.86786786786787,0.81282133691749
7.87787787787788,0.813006794471115
7.88788788788789,0.813191759247585
7.8978978978979,0.813376233615872
7.90790790790791,0.813560219193035
7.91791791791792,0.813743371155593
7.92792792792793,0.813926523118152
7.93793793793794,0.814108810149704
7.94794794794795,0.814290876073959
7.95795795795796,0.814472308294596
7.96796796796797,0.814653300123705
7.97797797797798,0.81483388445776
7.98798798798799,0.815013813904967
7.997997997998,0.815193557190827
8.00800800800801,0.815372435748423
8.01801801801802,0.815551314306019
8.02802802802803,0.815729183686465
8.03803803803804,0.81590702263279
8.04804804804805,0.816084263581304
8.05805805805806,0.816261059558615
8.06806806806807,0.816437304382872
8.07807807807808,0.816613059340865
8.08808808808809,0.816788319630074
8.0980980980981,0.816962946558457
8.10810810810811,0.817137401832467
8.11811811811812,0.817311078501623
8.12812812812813,0.81748447577281
8.13813813813814,0.817657357771144
8.14814814814815,0.817829710222697
8.15815815815816,0.818001805466073
8.16816816816817,0.818173125936517
8.17817817817818,0.818344150742381
8.18818818818819,0.81851454488304
8.1981981981982,0.8186849390237
8.20820820820821,0.818854297128612
8.21821821821822,0.819023630511337
8.22822822822823,0.819192296743239
8.23823823823824,0.819360583344571
8.24824824824825,0.819528562080626
8.25825825825826,0.819695815496995
8.26826826826827,0.819863068913364
8.27827827827828,0.820029487740318
8.28828828828829,0.820195734800159
8.2982982982983,0.820361411811
8.30830830830831,0.820526675278119
8.31831831831832,0.820691520946281
8.32832832832833,0.820855943472911
8.33833833833834,0.821019911918813
8.34834834834835,0.821183513924844
8.35835835835836,0.821346706630852
8.36836836836837,0.821509491972743
8.37837837837838,0.82167187188086
8.38838838838839,0.821833848254987
8.3983983983984,0.821995342817905
8.40840840840841,0.822156528803262
8.41841841841842,0.822317274588084
8.42842842842843,0.822477713484642
8.43843843843844,0.822637626961337
8.44844844844845,0.822797325195137
8.45845845845846,0.822956414259473
8.46846846846847,0.823115378166496
8.47847847847848,0.823273650580053
8.48848848848849,0.823431835926881
8.4984984984985,0.823589349777094
8.50850850850851,0.823746752911501
8.51851851851852,0.823903679537878
8.52852852852853,0.824060194667801
8.53853853853854,0.824216366372817
8.54854854854855,0.824372191627157
8.55855855855856,0.824527726532737
8.56856856856857,0.824682899398581
8.57857857857858,0.824837694444416
8.58858858858859,0.824992293791235
8.5985985985986,0.825146467729746
8.60860860860861,0.825300335203107
8.61861861861862,0.825453958821546
8.62862862862863,0.825607159348312
8.63863863863864,0.825760053815887
8.64864864864865,0.825912681936183
8.65865865865866,0.826064734578872
8.66866866866867,0.82621678722156
8.67867867867868,0.826368399223045
8.68868868868869,0.826519613531152
8.6986986986987,0.82667082783926
8.70870870870871,0.826821274445044
8.71871871871872,0.826971654050978
8.72872872872873,0.827121851530379
8.73873873873874,0.827271591413617
8.74874874874875,0.827420966479969
8.75875875875876,0.827570007910184
8.76876876876877,0.827718698285634
8.77877877877878,0.827867048623976
8.78878878878879,0.828015080968404
8.7987987987988,0.82816279394075
8.80880880880881,0.828310046248605
8.81881881881882,0.82845682020637
8.82882882882883,0.828603594164135
8.83883883883884,0.828750151842351
8.84884884884885,0.828895933484719
8.85885885885886,0.829041715127087
8.86886886886887,0.829187302901497
8.87887887887888,0.829332103164378
8.88888888888889,0.829476903427258
8.8988988988989,0.829621531759732
8.90890890890891,0.829765361422783
8.91891891891892,0.829909191085834
8.92892892892893,0.830052918984255
8.93893893893894,0.830196065631393
8.94894894894895,0.830338901056547
8.95895895895896,0.830481404534053
8.96896896896897,0.830623548384255
8.97897897897898,0.830765266040369
8.98898898898899,0.830906700544214
8.998998998999,0.831047827115525
9.00900900900901,0.831188550890415
9.01901901901902,0.831328899792916
9.02902902902903,0.831468947417212
9.03903903903904,0.831608678458266
9.04904904904905,0.83174780278292
9.05905905905906,0.831886927107574
9.06906906906907,0.832025582309518
9.07907907907908,0.83216385661626
9.08908908908909,0.832302113458701
9.0990990990991,0.832439550827552
9.10910910910911,0.832576988196404
9.11911911911912,0.832714021769434
9.12912912912913,0.832850634789891
9.13913913913914,0.832987247810348
9.14914914914915,0.833123082064009
9.15915915915916,0.833258882858702
9.16916916916917,0.833394478318007
9.17917917917918,0.833529595945296
9.18918918918919,0.833664402907115
9.1991991991992,0.833798900568032
9.20920920920921,0.833933109599881
9.21921921921922,0.834067038833343
9.22922922922923,0.834200638186711
9.23923923923924,0.834333851676375
9.24924924924925,0.834466837584847
9.25925925925926,0.834599659641015
9.26926926926927,0.83473199453251
9.27927927927928,0.834864314950891
9.28928928928929,0.834996005270335
9.2992992992993,0.835127695589779
9.30930930930931,0.835258879612972
9.31931931931932,0.835389931653473
9.32932932932933,0.835520627180858
9.33933933933934,0.835651047092604
9.34934934934935,0.835781208377211
9.35935935935936,0.835910855703272
9.36936936936937,0.836040503029332
9.37937937937938,0.836170123951784
9.38938938938939,0.836299178024756
9.3993993993994,0.836427998546313
9.40940940940941,0.836556584101909
9.41941941941942,0.836684908614835
9.42942942942943,0.836813030113503
9.43943943943944,0.836940923406281
9.44944944944945,0.837068588463685
9.45945945945946,0.837196025275951
9.46946946946947,0.837323227915382
9.47947947947948,0.837450005198081
9.48948948948949,0.837576772767817
9.4994994994995,0.837703309195907
9.50950950950951,0.837829472940795
9.51951951951952,0.837955636685683
9.52952952952953,0.838081455596614
9.53953953953954,0.838207051456515
9.54954954954955,0.838332373207871
9.55955955955956,0.838457447549747
9.56956956956957,0.838582276593534
9.57957957957958,0.83870687100566
9.58958958958959,0.838831167357896
9.5995995995996,0.83895534254961
9.60960960960961,0.839079152645117
9.61961961961962,0.839202788377128
9.62962962962963,0.839326229544655
9.63963963963964,0.839449328263032
9.64964964964965,0.839572258796641
9.65965965965966,0.839694965974846
9.66966966966967,0.83981735141139
9.67967967967968,0.839939620427705
9.68968968968969,0.840061605870651
9.6996996996997,0.840183334134516
9.70970970970971,0.840304800672285
9.71971971971972,0.840426048032828
9.72972972972973,0.840547019432701
9.73973973973974,0.840667761026549
9.74974974974975,0.840788217962727
9.75975975975976,0.840908478322454
9.76976976976977,0.841028525164722
9.77977977977978,0.841148268117883
9.78978978978979,0.841267777881268
9.7997997997998,0.84138707680721
9.80980980980981,0.841506161436372
9.81981981981982,0.841624775082343
9.82982982982983,0.841743388728315
9.83983983983984,0.841861831281915
9.84984984984985,0.841979891989521
9.85985985985986,0.842097796294329
9.86986986986987,0.842215395240342
9.87987987987988,0.84233282540647
9.88988988988989,0.842449965704032
9.8998998998999,0.842566925087271
9.90990990990991,0.842683610001333
9.91991991991992,0.84280010206766
9.92992992992993,0.842916334886145
9.93993993993994,0.843032288377167
9.94994994994995,0.843147908432668
9.95995995995996,0.843263528488169
9.96996996996997,0.8433791217863
9.97997997997998,0.843494015250401
9.98998998998999,0.843608908714503
10,0.843723802178604


==> Tikz_data/IDM_m2_velocity_negative_v.csv <==
0,0
0.01001001001001,0.00916160910971929
0.02002002002002,0.016791224388355
0.03003003003003,0.0231158329125631
0.04004004004004,0.0283413591146119
0.0500500500500501,0.032646282841219
0.0600600600600601,0.0361836334396471
0.0700700700700701,0.0390880711307253
0.0800800800800801,0.0414688277916767
0.0900900900900901,0.043418997100166
0.1001001001001,0.0450186145199205
0.11011011011011,0.0463307038905288
0.12012012012012,0.0474097211088845
0.13013013013013,0.0482992165828467
0.14014014014014,0.0490350322948523
0.15015015015015,0.0496472901088986
0.16016016016016,0.0501591811747597
0.17017017017017,0.0505971199070394
0.18018018018018,0.050977567137438
0.19019019019019,0.0513111610699247
0.2002002002002,0.0516070401126981
0.21021021021021,0.0518718036944589
0.22022022022022,0.0521115655122346
0.23023023023023,0.0523310023004553
0.24024024024024,0.0525339149731201
0.25025025025025,0.0527234021829157
0.26026026026026,0.0529019581858487
0.27027027027027,0.053071550673628
0.28028028028028,0.0532340324041462
0.29029029029029,0.0533905878520902
0.3003003003003,0.0535423907310736
0.31031031031031,0.0536903482938439
0.32032032032032,0.0538391293723279
0.33033033033033,0.0540016269319051
0.34034034034034,0.0541764580562787
0.35035035035035,0.0543614371179176
0.36036036036036,0.054554793312851
0.37037037037037,0.0547550182783976
0.38038038038038,0.0549610054499524
0.39039039039039,0.0551717063046998
0.4004004004004,0.0553863688294716
0.41041041041041,0.0556043409852811
0.42042042042042,0.055825104360945
0.43043043043043,0.056048203765421
0.44044044044044,0.0562733273495589
0.45045045045045,0.0565001876973288
0.46046046046046,0.056728493925804
0.47047047047047,0.0569580999668626
0.48048048048048,0.0571967434626189
0.49049049049049,0.0574514828983208
0.500500500500501,0.0577197704642322
0.510510510510511,0.0579992775900613
0.520520520520521,0.058288316759518
0.530530530530531,0.0585851541291232
0.540540540540541,0.0588886551980847
0.550550550550551,0.0591977932445939
0.560560560560561,0.0595117702483995
0.570570570570571,0.0598298600217324
0.580580580580581,0.0601514797222364
0.590590590590591,0.0604761244592892
0.600600600600601,0.06080341984641
0.610610610610611,0.061133111948788
0.620620620620621,0.061464817775709
0.630630630630631,0.0617989290731893
0.640640640640641,0.0621451245773737
0.650650650650651,0.0625049831733081
0.660660660660661,0.0628765031914068
0.670670670670671,0.0632579906962396
0.680680680680681,0.0636479171953037
0.690690690690691,0.0640450875108504
0.700700700700701,0.0644485479071209
0.710710710710711,0.0648574269813536
0.720720720720721,0.065271042119533
0.730730730730731,0.0656888486136108
0.740740740740741,0.066110324114107
0.750750750750751,0.0665350251277278
0.760760760760761,0.066962691129911
0.770770770770771,0.0673929683534473
0.780780780780781,0.0678255904722094
0.790790790790791,0.0682619418534771
0.800800800800801,0.0687077412227352
0.810810810810811,0.0691623326056698
0.820820820820821,0.0696246872642237
0.830830830830831,0.0700937302447003
0.840840840840841,0.0705687662439935
0.850850850850851,0.0710489471798233
0.860860860860861,0.0715337579680905
0.870870870870871,0.0720240675590529
0.880880880880881,0.0725222687500662
0.890890890890891,0.0730274627283179
0.900900900900901,0.0735388404290579
0.910910910910911,0.0740556997423678
0.920920920920921,0.0745774329600061
0.930930930930931,0.0751036145372548
0.940940940940941,0.0756336115613049
0.950950950950951,0.0761690111740149
0.960960960960961,0.0767110273039812
0.970970970970971,0.0772589251668691
0.980980980980981,0.0778120925433146
0.990990990990991,0.0783700587545646
1.001001001001,0.0789322029389377
1.01101101101101,0.079498287408005
1.02102102102102,0.0800678828092391
1.03103103103103,0.0806426333938734
1.04104104104104,0.0812228824152696
1.05105105105105,0.0818082185840514
1.06106106106106,0.0823980131959069
1.07107107107107,0.0829919667457656
1.08108108108108,0.0835896032211323
1.09109109109109,0.0841908156343709
1.1011011011011,0.0847951407984699
1.11111111111111,0.0854041678949094
1.12112112112112,0.0860177695417398
1.13113113113113,0.0866356208229444
1.14114114114114,0.0872572638126455
1.15115115115115,0.0878824345109471
1.16116116116116,0.0885108761518809
1.17117117117117,0.0891423149314258
1.18118118118118,0.0897767429418524
1.19119119119119,0.0904152679699486
1.2012012012012,0.0910576475145604
1.21121121121121,0.0917036020424569
1.22122122122122,0.0923528158218894
1.23123123123123,0.0930050746623892
1.24124124124124,0.0936601437099889
1.25125125125125,0.0943178818224829
1.26126126126126,0.0949784283558531
1.27127127127127,0.0956424537249149
1.28128128128128,0.0963097725092469
1.29129129129129,0.0969800227055302
1.3013013013013,0.0976531651484897
1.31131131131131,0.0983289432126926
1.32132132132132,0.0990071435088708
1.33133133133133,0.0996875656275286
1.34134134134134,0.100379935581463
1.35135135135135,0.10113156566074
1.36136136136136,0.101947474268307
1.37137137137137,0.102826490448721
1.38138138138138,0.103769780818348
1.39139139139139,0.10476741016301
1.4014014014014,0.105829176501023
1.41141141141141,0.106942402577053
1.42142142142142,0.108115711240805
1.43143143143143,0.109344616431125
1.44144144144144,0.1106272785429
1.45145145145145,0.111963137943398
1.46146146146146,0.113351629546727
1.47147147147147,0.114789691775361
1.48148148148148,0.116276457361009
1.49149149149149,0.117814166203085
1.5015015015015,0.119394815712338
1.51151151151151,0.121024941632635
1.52152152152152,0.122700444227771
1.53153153153153,0.124421149685011
1.54154154154154,0.126185160798905
1.55155155155155,0.127992873136211
1.56156156156156,0.129840532271951
1.57157157157157,0.131728965726908
1.58158158158158,0.133659038428718
1.59159159159159,0.135624837547899
1.6016016016016,0.137631083345342
1.61161161161161,0.139674782247243
1.62162162162162,0.141755980405771
1.63163163163163,0.143871964046078
1.64164164164164,0.146022083366083
1.65165165165165,0.148208052344183
1.66166166166166,0.150426200936957
1.67167167167167,0.152676034488013
1.68168168168168,0.15495851501249
1.69169169169169,0.157272569482569
1.7017017017017,0.159617488627056
1.71171171171171,0.161991895468381
1.72172172172172,0.164396126128262
1.73173173173173,0.166826994299039
1.74174174174174,0.1692865174057
1.75175175175175,0.171772952538188
1.76176176176176,0.174284231042439
1.77177177177177,0.176822244315469
1.78178178178178,0.179385627939324
1.79179179179179,0.181973447188448
1.8018018018018,0.184584911725565
1.81181181181181,0.187219580471009
1.82182182182182,0.189878305536778
1.83183183183183,0.19255651834987
1.84184184184184,0.195257993877614
1.85185185185185,0.197979949808296
1.86186186186186,0.200721077093054
1.87187187187187,0.203481937714045
1.88188188188188,0.206262828149895
1.89189189189189,0.209062745995712
1.9019019019019,0.211880134177192
1.91191191191191,0.214715008272118
1.92192192192192,0.217567313024194
1.93193193193193,0.220436495570777
1.94194194194194,0.223321856353908
1.95195195195195,0.226222336469946
1.96196196196196,0.229136370440447
1.97197197197197,0.232066282780664
1.98198198198198,0.235010515887003
1.99199199199199,0.237967896266012
2.002002002002,0.240939351544524
2.01201201201201,0.243922755235877
2.02202202202202,0.246917656095427
2.03203203203203,0.249925369572972
2.04204204204204,0.252944036931277
2.05205205205205,0.255973575265428
2.06206206206206,0.259012318651167
2.07207207207207,0.262061981462228
2.08208208208208,0.265121167252673
2.09209209209209,0.268189473590289
2.1021021021021,0.271266245713077
2.11211211211211,0.274351514088025
2.12212212212212,0.277444243442434
2.13213213213213,0.280544400734423
2.14214214214214,0.283651546166273
2.15215215215215,0.286765132341385
2.16216216216216,0.289884702660122
2.17217217217217,0.293010184980027
2.18218218218218,0.296141056590342
2.19219219219219,0.29927692826735
2.2022022022022,0.302417201203912
2.21221221221221,0.305561632837406
2.22222222222222,0.308709743165388
2.23223223223223,0.311861661291421
2.24224224224224,0.315015991604438
2.25225225225225,0.31817288825272
2.26226226226226,0.321332324466173
2.27227227227227,0.32449360938028
2.28228228228228,0.327656084255533
2.29229229229229,0.330819895724627
2.3023023023023,0.333984452226035
2.31231231231231,0.337149406105391
2.32232232232232,0.340314378831742
2.33233233233233,0.343479001373315
2.34234234234234,0.34664298690625
2.35235235235235,0.349805902907602
2.36236236236236,0.352967128792687
2.37237237237237,0.356127255257282
2.38238238238238,0.359284497790363
2.39239239239239,0.362439995929713
2.4024024024024,0.365592991805263
2.41241241241241,0.368742454869692
2.42242242242242,0.371888459019679
2.43243243243243,0.375030779958072
2.44244244244244,0.378169068138107
2.45245245245245,0.38130212728934
2.46246246246246,0.38443123011822
2.47247247247247,0.387555402361621
2.48248248248248,0.390674347465469
2.49249249249249,0.393787521943152
2.5025025025025,0.396894079401089
2.51251251251251,0.399994420978004
2.52252252252252,0.403086613399704
2.53253253253253,0.406175552538849
2.54254254254254,0.409253274705148
2.55255255255255,0.412328822158471
2.56256256256256,0.415391464862575
2.57257257257257,0.418447870070543
2.58258258258258,0.421498086403428
2.59259259259259,0.424535392093385
2.6026026026026,0.427565795573371
2.61261261261261,0.43058937371637
2.62262262262262,0.433598827507467
2.63263263263263,0.436600733350394
2.64264264264264,0.439595200540649
2.65265265265265,0.442574380815013
2.66266266266266,0.445545387945859
2.67267267267267,0.448508367561266
2.68268268268268,0.451454951093291
2.69269269269269,0.454392758081034
2.7027027027027,0.457321974121462
2.71271271271271,0.460233739752716
2.72272272272272,0.463136148594799
2.73273273273273,0.466029394298448
2.74274274274274,0.468901834323766
2.75275275275275,0.471770888213307
2.76276276276276,0.474619133155497
2.77277277277277,0.477460762909176
2.78278278278278,0.480284060506315
2.79279279279279,0.483097336703728
2.8028028028028,0.485894963460479
2.81281281281281,0.488681403202766
2.82282282282282,0.491452847256203
2.83283283283283,0.494208493975718
2.84284284284284,0.496949730710895
2.85285285285285,0.499676382668426
2.86286286286286,0.502388279503012
2.87287287287287,0.505085255357855
2.88288288288288,0.507765585057883
2.89289289289289,0.510431081630163
2.9029029029029,0.513081348384925
2.91291291291291,0.515716245113418
2.92292292292292,0.518335635789986
2.93293293293293,0.52093938859082
2.94294294294294,0.523527370768171
2.95295295295295,0.526092458487333
2.96296296296296,0.528650210643395
2.97297297297297,0.531189581396503
2.98298298298298,0.533711039687829
2.99299299299299,0.536215092586636
3.003003003003,0.538702316523788
3.01301301301301,0.541173085109508
3.02302302302302,0.54362725908262
3.03303303303303,0.54606324056187
3.04304304304304,0.548479985677531
3.05305305305305,0.550881653347871
3.06306306306306,0.55326728130554
3.07307307307307,0.555636816545488
3.08308308308308,0.557984582874796
3.09309309309309,0.560315581273631
3.1031031031031,0.562630299012249
3.11311311311311,0.564928126901354
3.12312312312312,0.567205591498942
3.13313313313313,0.569466004040476
3.14314314314314,0.571715019225971
3.15315315315315,0.573935621550893
3.16316316316316,0.576144706533679
3.17317317317317,0.578336770986164
3.18318318318318,0.580505824454912
3.19319319319319,0.582663397153677
3.2032032032032,0.584798267725702
3.21321321321321,0.586915738936329
3.22322322322322,0.589021699491022
3.23323323323323,0.591097077243331
3.24324324324324,0.593167236852193
3.25325325325325,0.595209512106113
3.26326326326326,0.597241683347736
3.27327327327327,0.599250921540392
3.28328328328328,0.601247660805615
3.29329329329329,0.603226295609133
3.3033033033033,0.605184542566596
3.31331331331331,0.607124736126535
3.32332332332332,0.609047074702666
3.33333333333333,0.610952144812316
3.34334334334334,0.612839819733971
3.35335335335335,0.614706753972345
3.36336336336336,0.616560272767658
3.37337337337337,0.618397740173121
3.38338338338338,0.620213526227746
3.39339339339339,0.622012915751926
3.4034034034034,0.623796457656351
3.41341341341341,0.625564204174008
3.42342342342342,0.627314134318826
3.43343343343343,0.629040499069156
3.44344344344344,0.630761076023787
3.45345345345345,0.632454767136789
3.46346346346346,0.634139066958314
3.47347347347347,0.635802856747042
3.48348348348348,0.637451284718729
3.49349349349349,0.639085469956382
3.5035035035035,0.640701023801889
3.51351351351351,0.642304134350541
3.52352352352352,0.643887620625362
3.53353353353353,0.645454822492909
3.54354354354354,0.647005748034667
3.55355355355355,0.648542024512318
3.56356356356356,0.650061329643495
3.57357357357357,0.651566063290139
3.58358358358358,0.653053138448272
3.59359359359359,0.654526581600044
3.6036036036036,0.655982847975155
3.61361361361361,0.657427058190634
3.62362362362362,0.65885649327646
3.63363363363363,0.660267042469819
3.64364364364364,0.661665836740509
3.65365365365365,0.663052270501686
3.66366366366366,0.664418220329835
3.67367367367367,0.665772319741532
3.68368368368368,0.667116004898133
3.69369369369369,0.668438511418904
3.7037037037037,0.669751435789189
3.71371371371371,0.671051181796853
3.72372372372372,0.672332982222131
3.73373373373373,0.673607539936242
3.74374374374374,0.674864763788059
3.75375375375375,0.676108628688702
3.76376376376376,0.677338642115283
3.77377377377377,0.678555860138579
3.78378378378378,0.679759880500084
3.79379379379379,0.680951982156748
3.8038038038038,0.682130244927055
3.81381381381381,0.68329596739767
3.82382382382382,0.684449231537147
3.83383383383383,0.685590167218298
3.84384384384384,0.686718904249143
3.85385385385385,0.687835572326499
3.86386386386386,0.688938493441394
3.87387387387387,0.690033589079622
3.88388388388388,0.691113644431868
3.89389389389389,0.692182530898326
3.9039039039039,0.693242945341063
3.91391391391391,0.694288401317758
3.92392392392392,0.695323479612583
3.93393393393393,0.696350366164155
3.94394394394394,0.697362400070378
3.95395395395395,0.698366169723089
3.96396396396396,0.699358370313694
3.97397397397397,0.700340558317665
3.98398398398398,0.701311847798146
3.99399399399399,0.702273005760479
4.004004004004,0.703224150407117
4.01401401401401,0.704164636472781
4.02402402402402,0.705094673137382
4.03403403403403,0.706016244539979
4.04404404404404,0.706927286864653
4.05405405405405,0.707828309780915
4.06406406406406,0.70872012752903
4.07407407407407,0.709602848817905
4.08408408408408,0.710476581636757
4.09409409409409,0.711340724913407
4.1041041041041,0.712195400591353
4.11411411411411,0.713041887191067
4.12412412412412,0.713881224369799
4.13413413413413,0.71470865008299
4.14414414414414,0.715532188878538
4.15415415415415,0.716341872342912
4.16416416416416,0.717148067825495
4.17417417417417,0.717944595276888
4.18418418418418,0.718732326157709
4.19419419419419,0.719512091898356
4.2042042042042,0.720283900319223
4.21421421421421,0.721047746522914
4.22422422422422,0.721803989469683
4.23423423423423,0.722552760660491
4.24424424424424,0.723294158692657
4.25425425425425,0.724028281153136
4.26426426426426,0.724755224620196
4.27427427427427,0.725471546394522
4.28428428428428,0.726184822869545
4.29429429429429,0.7268910089271
4.3043043043043,0.727588539542594
4.31431431431431,0.728283457288596
4.32432432432432,0.728965729649043
4.33433433433433,0.729648002009489
4.34434434434434,0.730317084845638
4.35435435435435,0.730984573766866
4.36436436436436,0.731643281936013
4.37437437437437,0.732296449474171
4.38438438438438,0.732944982906781
4.39439439439439,0.733584278418715
4.4044044044044,0.734222974335688
4.41441441441441,0.734851368236055
4.42442442442442,0.735475784453375
4.43443443443443,0.736093527583452
4.44444444444444,0.736705431819698
4.45445445445445,0.737311954300186
4.46446446446446,0.737913064312091
4.47447447447447,0.738507501274093
4.48448448448448,0.739098669154309
4.49449449449449,0.739682908610775
4.5045045045045,0.740262352834011
4.51451451451451,0.740837524907999
4.52452452452452,0.741407351547353
4.53453453453453,0.741971285198343
4.54454454454454,0.742531139609937
4.55455455455455,0.743086904521152
4.56456456456456,0.743634820220924
4.57457457457457,0.744182313819778
4.58458458458458,0.744721040722436
4.59459459459459,0.745259183789306
4.6046046046046,0.745788976812083
4.61461461461461,0.74631803355197
4.62462462462462,0.746839140412155
4.63463463463463,0.747359367425183
4.64464464464464,0.747872028778459
4.65465465465465,0.748383675179418
4.66466466466466,0.748888124519236
4.67467467467467,0.74939194095734
4.68468468468468,0.749889775196919
4.69469469469469,0.750383596799072
4.7047047047047,0.750873282487414
4.71471471471471,0.75135952644652
4.72472472472472,0.751841593064051
4.73473473473473,0.752319998014005
4.74474474474474,0.752794233264751
4.75475475475475,0.753265440003413
4.76476476476476,0.753733338434786
4.77477477477477,0.754197070450067
4.78478478478478,0.754657165101732
4.79479479479479,0.755114102859003
4.8048048048048,0.755567916846632
4.81481481481481,0.756018299145474
4.82482482482482,0.756463604487602
4.83483483483483,0.756908471821683
4.84484484484484,0.757347560605227
4.85485485485485,0.757785840759465
4.86486486486486,0.758218780868653
4.87487487487487,0.758650657366697
4.88488488488488,0.759077611785248
4.89489489489489,0.75950326228984
4.9049049049049,0.759924389023613
4.91491491491491,0.760343985498618
4.92492492492492,0.760760751059473
4.93493493493493,0.761173951484611
4.94494494494494,0.761584331302809
4.95495495495495,0.76199168678052
4.96496496496496,0.762396593911861
4.97497497497497,0.76279881193494
4.98498498498498,0.763198376421164
4.99499499499499,0.763595322360128
5.00500500500501,0.763989218656671
5.01501501501502,0.764380922761583
5.02502502502503,0.764770400488946
5.03503503503504,0.765157219742005
5.04504504504505,0.765541188579197
5.05505505505506,0.765923026368079
5.06506506506507,0.766302750724094
5.07507507507508,0.766679837817714
5.08508508508509,0.767053593067421
5.0950950950951,0.767426651874174
5.10510510510511,0.767796338210048
5.11511511511512,0.768164579254659
5.12512512512513,0.768530134372891
5.13513513513514,0.768893687148494
5.14514514514515,0.769255205642728
5.15515515515516,0.769614195198153
5.16516516516517,0.769972187352853
5.17517517517518,0.770327412168548
5.18518518518519,0.770680399377364
5.1951951951952,0.771031414885054
5.20520520520521,0.771380373334698
5.21521521521522,0.771727396771629
5.22522522522523,0.772072581355042
5.23523523523524,0.772415904910039
5.24524524524525,0.772756925459979
5.25525525525526,0.773096152752001
5.26526526526527,0.773433858046612
5.27527527527528,0.773769829746998
5.28528528528529,0.774103609958905
5.2952952952953,0.774436394003922
5.30530530530531,0.774766345202002
5.31531531531532,0.775095617841217
5.32532532532533,0.775422222693428
5.33533533533534,0.775747786813404
5.34534534534535,0.776071396420666
5.35535535535536,0.776393619173389
5.36536536536537,0.77671427349795
5.37537537537538,0.777033028903628
5.38538538538539,0.777350167285547
5.3953953953954,0.777665652440262
5.40540540540541,0.77797971979594
5.41541541541542,0.778292054500034
5.42542542542543,0.778602604859859
5.43543543543544,0.778912257796806
5.44544544544545,0.779219909805446
5.45545545545546,0.779526191727733
5.46546546546547,0.779831375240808
5.47547547547548,0.780134591906494
5.48548548548549,0.780436512972541
5.4954954954955,0.780737370464131
5.50550550550551,0.781036294102285
5.51551551551552,0.781333322210706
5.52552552552553,0.781629004029833
5.53553553553554,0.78192468584896
5.54554554554555,0.782219168296043
5.55555555555556,0.782511702998821
5.56556556556557,0.782802671441014
5.57557557557558,0.783092322091313
5.58558558558559,0.783380613422082
5.5955955955956,0.783667653406112
5.60560560560561,0.783953341801064
5.61561561561562,0.784237795539097
5.62562562562563,0.784520622592784
5.63563563563564,0.784802778577767
5.64564564564565,0.785083274116805
5.65565565565566,0.785363093784006
5.66566566566567,0.785641043715431
5.67567567567568,0.785918570971259
5.68568568568569,0.786194027233468
5.6956956956957,0.786469248525427
5.70570570570571,0.786742317589493
5.71571571571572,0.787015104032501
5.72572572572573,0.787286004870169
5.73573573573574,0.787556555315679
5.74574574574575,0.78782555998569
5.75575575575576,0.788093526502032
5.76576576576577,0.788360292313312
5.77577577577578,0.788625999812486
5.78578578578579,0.788890658453192
5.7957957957958,0.789154075661865
5.80580580580581,0.789416618907073
5.81581581581582,0.789678143308027
5.82582582582583,0.789938657449533
5.83583583583584,0.790197975704866
5.84584584584585,0.790456298362534
5.85585585585586,0.790713372060375
5.86586586586587,0.790969922588
5.87587587587588,0.791225111437141
5.88588588588589,0.791479709943263
5.8958958958959,0.791732914045847
5.90590590590591,0.791985593682691
5.91591591591592,0.792236847408248
5.92592592592593,0.792487640385217
5.93593593593594,0.792737403910562
5.94594594594595,0.792986067647116
5.95595595595596,0.793233827339497
5.96596596596597,0.793480641881189
5.97597597597598,0.793726650045488
5.98598598598599,0.793971675152951
5.995995995996,0.794215897112781
6.00600600600601,0.794459016502187
6.01601601601602,0.794701493188148
6.02602602602603,0.794943256972551
6.03603603603604,0.795183804368734
6.04604604604605,0.795423694923972
6.05605605605606,0.795662929410479
6.06606606606607,0.795900962303683
6.07607607607608,0.796138184864623
6.08608608608609,0.79637474655095
6.0960960960961,0.796610530689549
6.10610610610611,0.796845388378749
6.11611611611612,0.79707976775819
6.12612612612613,0.79731320214944
6.13613613613614,0.797545734673946
6.14614614614615,0.797777475282409
6.15615615615616,0.798008396217343
6.16616616616617,0.79823856129417
6.17617617617618,0.798467977813156
6.18618618618619,0.798696380580262
6.1961961961962,0.798924267508835
6.20620620620621,0.799151466011819
6.21621621621622,0.799377651410075
6.22622622622623,0.799603325051321
6.23623623623624,0.799828179599001
6.24624624624625,0.800052186959779
6.25625625625626,0.80027565196275
6.26626626626627,0.800497980551128
6.27627627627628,0.800720309139505
6.28628628628629,0.800941103383661
6.2962962962963,0.801161846625576
6.30630630630631,0.80138165437566
6.31631631631632,0.801600840710557
6.32632632632633,0.801819204691105
6.33633633633634,0.802036861391107
6.34634634634635,0.80225381022964
6.35635635635636,0.802469998227564
6.36636636636637,0.802685626996241
6.37637637637638,0.80290046050968
6.38638638638639,0.803114609048162
6.3963963963964,0.80332810733057
6.40640640640641,0.803540959230026
6.41641641641642,0.803753096088017
6.42642642642643,0.803964378327873
6.43643643643644,0.804175541033859
6.44644644644645,0.804385413317642
6.45645645645646,0.804595285601425
6.46646646646647,0.804803854023914
6.47647647647648,0.805012335758131
6.48648648648649,0.805219733163665
6.4964964964965,0.805426843266689
6.50650650650651,0.805633239569367
6.51651651651652,0.805839006678587
6.52652652652653,0.806044153181425
6.53653653653654,0.806248599593448
6.54654654654655,0.806452436746405
6.55655655655656,0.80665567505814
6.56656656656657,0.806858317941099
6.57657657657658,0.807060368790737
6.58658658658659,0.807261759722092
6.5965965965966,0.807462360880752
6.60660660660661,0.807662962039411
6.61661661661662,0.807862280088532
6.62662662662663,0.808061557411762
6.63663663663664,0.808259987185396
6.64664664664665,0.808458090511761
6.65665665665666,0.808655232929862
6.66666666666667,0.808852158647207
6.67667667667668,0.809048215003611
6.68668668668669,0.809243992525838
6.6966966966967,0.809439104784587
6.70670670670671,0.809633635250636
6.71671671671672,0.809827592378181
6.72672672672673,0.81002102624928
6.73673673673674,0.810213859539634
6.74674674674675,0.810406221700889
6.75675675675676,0.810598065725402
6.76676676676677,0.810789394039763
6.77677677677678,0.810980209042723
6.78678678678679,0.81117046340351
6.7967967967968,0.811359876650297
6.80680680680681,0.811549214124534
6.81681681681682,0.811737889051717
6.82682682682683,0.811926004696611
6.83683683683684,0.81211391843203
6.84684684684685,0.812300826178507
6.85685685685686,0.812487733924985
6.86686686686687,0.812673695792215
6.87687687687688,0.812859409332755
6.88688688688689,0.813044630550032
6.8968968968969,0.813229163335973
6.90690690690691,0.8134136592588
6.91691691691692,0.813597311329162
6.92692692692693,0.813780533973099
6.93693693693694,0.813963231460205
6.94694694694695,0.814145425400337
6.95695695695696,0.814327145726749
6.96696696696697,0.814508370103424
6.97697697697698,0.814688965612041
6.98698698698699,0.814869289632781
6.996996996997,0.81504906287103
7.00700700700701,0.81522833350062
7.01701701701702,0.815407291343555
7.02702702702703,0.815585519297927
7.03703703703704,0.815763517058929
7.04704704704705,0.815940864320562
7.05705705705706,0.816117687223417
7.06706706706707,0.816293930779
7.07707707707708,0.816470174334582
7.08708708708709,0.816645828010911
7.0970970970971,0.816820675262441
7.10710710710711,0.816995522513971
7.11711711711712,0.817169987413142
7.12712712712713,0.817343800793818
7.13713713713714,0.817517159849442
7.14714714714715,0.817690027758914
7.15715715715716,0.817862429899631
7.16716716716717,0.818034380685034
7.17717717717718,0.818205879598169
7.18718718718719,0.818376826523263
7.1971971971972,0.818547458070826
7.20720720720721,0.818717673874197
7.21721721721722,0.818887306041284
7.22722722722723,0.819056590649733
7.23723723723724,0.819225518287712
7.24724724724725,0.819393818871605
7.25725725725726,0.819561659061824
7.26726726726727,0.819729092431557
7.27727727727728,0.819896504790334
7.28728728728729,0.82006286609494
7.2972972972973,0.820229227399546
7.30730730730731,0.820395044845078
7.31731731731732,0.820560347392476
7.32732732732733,0.820725641829807
7.33733733733734,0.820889898609339
7.34734734734735,0.82105415538887
7.35735735735736,0.821218084591274
7.36736736736737,0.821381409100229
7.37737737737738,0.821544337474726
7.38738738738739,0.82170684713965
7.3973973973974,0.821868942073058
7.40740740740741,0.82203066208836
7.41741741741742,0.822191985224819
7.42742742742743,0.822352913275637
7.43743743743744,0.822513448002533
7.44744744744745,0.822673419668129
7.45745745745746,0.822833324577408
7.46746746746747,0.822992517293345
7.47747747747748,0.823151662750116
7.48748748748749,0.823310065965378
7.4974974974975,0.823468417339293
7.50750750750751,0.823626079271985
7.51751751751752,0.823783643688503
7.52752752752753,0.823940570584293
7.53753753753754,0.824097303130577
7.54754754754755,0.824253235413422
7.55755755755756,0.824409167696267
7.56756756756757,0.824565099979112
7.57757757757758,0.824720344489492
7.58758758758759,0.824875198847943
7.5975975975976,0.825029672243654
7.60760760760761,0.825183807146779
7.61761761761762,0.82533744077354
7.62762762762763,0.825490807212903
7.63763763763764,0.825644173652267
7.64764764764765,0.825796790488331
7.65765765765766,0.825949381981435
7.66766766766767,0.826101352345046
7.67767767767768,0.826253248353153
7.68768768768769,0.826404577870213
7.6976976976977,0.826555782090192
7.70770770770771,0.826706473938794
7.71771771771772,0.826856990107675
7.72772772772773,0.82700704749631
7.73773773773774,0.827156879390056
7.74774774774775,0.827306060539532
7.75775775775776,0.827454801043393
7.76776776776777,0.827603541547254
7.77777777777778,0.827752282051115
7.78778778778779,0.827901021087451
7.7977977977978,0.828048744564433
7.80780780780781,0.828196325585726
7.81781781781782,0.828343543545772
7.82782782782783,0.828490400322099
7.83783783783784,0.828636922404476
7.84784784784785,0.828783104323117
7.85785785785786,0.828928961396831
7.86786786786787,0.829074376799292
7.87787787787788,0.829219642129066
7.88788788788789,0.829364467505314
7.8978978978979,0.829509098697861
7.90790790790791,0.829653249752548
7.91791791791792,0.829797159305783
7.92792792792793,0.829940775753836
7.93793793793794,0.830083969432321
7.94794794794795,0.830226980781578
7.95795795795796,0.83036953817473
7.96796796796797,0.830511738485522
7.97797797797798,0.83065355825333
7.98798798798799,0.830795378021139
7.997997997998,0.830936750589972
8.00800800800801,0.831077627970873
8.01801801801802,0.831218505351775
8.02802802802803,0.831358949523266
8.03803803803804,0.831498895231015
8.04804804804805,0.831638840938765
8.05805805805806,0.831778540194173
8.06806806806807,0.831917700264439
8.07807807807808,0.832056528781175
8.08808808808809,0.832195022767203
8.0980980980981,0.832333193242559
8.10810810810811,0.832471022279032
8.11811811811812,0.832608526823379
8.12812812812813,0.832745662480795
8.13813813813814,0.832882420248737
8.14814814814815,0.833019115195868
8.15815815815816,0.833155188591775
8.16816816816817,0.833291261987681
8.17817817817818,0.833426695135464
8.18818818818819,0.833562092284474
8.1981981981982,0.833696953581813
8.20820820820821,0.833831682370151
8.21821821821822,0.833965977265968
8.22822822822823,0.834100045351633
8.23823823823824,0.834233779170891
8.24824824824825,0.83436719399337
8.25825825825826,0.834500366716112
8.26826826826827,0.834633121255753
8.27827827827828,0.834765811720618
8.28828828828829,0.834898058920209
8.2982982982983,0.835030004374213
8.30830830830831,0.83516166034441
8.31831831831832,0.835293025999888
8.32832832832833,0.835424120523586
8.33833833833834,0.835554923395845
8.34834834834835,0.835685415974928
8.35835835835836,0.8358156733867
8.36836836836837,0.835945657491675
8.37837837837838,0.836075360152253
8.38838838838839,0.836204759197095
8.3983983983984,0.836333888448811
8.40840840840841,0.836462600411509
8.41841841841842,0.836591157649851
8.42842842842843,0.83671970275561
8.43843843843844,0.836847533172848
8.44844844844845,0.836975363590086
8.45845845845846,0.837102956491518
8.46846846846847,0.837230067679008
8.47847847847848,0.837357178866499
8.48848848848849,0.837483831808682
8.4984984984985,0.837610231192006
8.50850850850851,0.837736630575331
8.51851851851852,0.837862557439014
8.52852852852853,0.837988236720956
8.53853853853854,0.838113673425847
8.54854854854855,0.838238885706244
8.55855855855856,0.838363897158972
8.56856856856857,0.838488698985883
8.57857857857858,0.838613290837354
8.58858858858859,0.838737590259986
8.5985985985986,0.838861802074051
8.60860860860861,0.838985700347089
8.61861861861862,0.839109491892031
8.62862862862863,0.839232954799318
8.63863863863864,0.839356325138046
8.64864864864865,0.839479351850631
8.65865865865866,0.839602300257497
8.66866866866867,0.839724890162729
8.67867867867868,0.839847416103702
8.68868868868869,0.839969515218591
8.6986986986987,0.840091557654453
8.70870870870871,0.840213407869331
8.71871871871872,0.840334905894012
8.72872872872873,0.840456403918694
8.73873873873874,0.840577593384451
8.74874874874875,0.840698536223808
8.75875875875876,0.840819231549633
8.76876876876877,0.840939691984227
8.77877877877878,0.841059885849304
8.78878878878879,0.841179872588058
8.7987987987988,0.841299630033636
8.80880880880881,0.841419158836301
8.81881881881882,0.841538459645223
8.82882882882883,0.841657511055142
8.83883883883884,0.841775971910813
8.84884884884885,0.841894432766484
8.85885885885886,0.842012893622154
8.86886886886887,0.842131354477825
8.87887887887888,0.842249082040266
8.88888888888889,0.842366558145603
8.8988988988989,0.84248403425094
8.90890890890891,0.842601510356277
8.91891891891892,0.842718710606584
8.92892892892893,0.842835528096309
8.93893893893894,0.842952051697223
8.94894894894895,0.843068421521448
8.95895895895896,0.843184523341605
8.96896896896897,0.843300361122218
8.97897897897898,0.843415876896964
8.98898898898899,0.843531194804124
8.998998998999,0.843646295544328
9.00900900900901,0.843761045959925
9.01901901901902,0.843875567931462
9.02902902902903,0.843989877731777
9.03903903903904,0.844103907107577
9.04904904904905,0.844217567514279
9.05905905905906,0.844331139151866
9.06906906906907,0.844444393952926
9.07907907907908,0.844557412045659
9.08908908908909,0.844670245385655
9.0990990990991,0.844782717977441
9.10910910910911,0.844895134107425
9.11911911911912,0.845007068925494
9.12912912912913,0.845119003743563
9.13913913913914,0.845230476471257
9.14914914914915,0.845341880942799
9.15915915915916,0.845453033775262
9.16916916916917,0.845563943908754
9.17917917917918,0.845674596164111
9.18918918918919,0.845785012790092
9.1991991991992,0.845895232585477
9.20920920920921,0.84600523857868
9.21921921921922,0.846115012227437
9.22922922922923,0.846224552824227
9.23923923923924,0.846333902535196
9.24924924924925,0.846443011060864
9.25925925925926,0.846551954543265
9.26926926926927,0.846660676608753
9.27927927927928,0.846769144314015
9.28928928928929,0.846877449152309
9.2992992992993,0.84698555146825
9.30930930930931,0.847093225626477
9.31931931931932,0.847200836081242
9.32932932932933,0.847308446536007
9.33933933933934,0.847415648335641
9.34934934934935,0.847522588690103
9.35935935935936,0.847629529044564
9.36936936936937,0.847736318138435
9.37937937937938,0.847842772465776
9.38938938938939,0.84794902831353
9.3993993993994,0.848055119554117
9.40940940940941,0.848161045959333
9.41941941941942,0.848266815121747
9.42942942942943,0.848372432676205
9.43943943943944,0.848477883536101
9.44944944944945,0.848583092116649
9.45945945945946,0.848688300697198
9.46946946946947,0.848793196631215
9.47947947947948,0.848898055088966
9.48948948948949,0.849002659180384
9.4994994994995,0.84910716611928
9.50950950950951,0.849211477574757
9.51951951951952,0.84931563183309
9.52952952952953,0.849419689579925
9.53953953953954,0.849523537658455
9.54954954954955,0.849627192217391
9.55955955955956,0.849730680700296
9.56956956956957,0.849833996232038
9.57957957957958,0.849937060697565
9.58958958958959,0.850040081423624
9.5995995995996,0.850142821151208
9.60960960960961,0.85024547475339
9.61961961961962,0.850347892999471
9.62962962962963,0.850450180485212
9.63963963963964,0.850552278067363
9.64964964964965,0.850654200504749
9.65965965965966,0.850755978280332
9.66966966966967,0.850857550620813
9.67967967967968,0.850959015958862
9.68968968968969,0.851060262680307
9.6996996996997,0.851161330536292
9.70970970970971,0.851262208982874
9.71971971971972,0.851362906397871
9.72972972972973,0.851463432248856
9.73973973973974,0.851563731487564
9.74974974974975,0.851663915344064
9.75975975975976,0.851763854589212
9.76976976976977,0.851863650970121
9.77977977977978,0.851963304618807
9.78978978978979,0.852062706862855
9.7997997997998,0.852161960069386
9.80980980980981,0.852261072137091
9.81981981981982,0.852359960007905
9.82982982982983,0.852458579047948
9.83983983983984,0.852557068088938
9.84984984984985,0.852655557129928
9.85985985985986,0.852753834467608
9.86986986986987,0.852851865332192
9.87987987987988,0.852949723854781
9.88988988988989,0.85304741060764
9.8998998998999,0.853144926184405
9.90990990990991,0.853242234062326
9.91991991991992,0.85333923574127
9.92992992992993,0.853436237420214
9.93993993993994,0.853533239099159
9.94994994994995,0.853629767141679
9.95995995995996,0.853726200709034
9.96996996996997,0.853822634276389
9.97997997997998,0.853918835211541
9.98998998998999,0.854014780258908
10,0.854110725306275


==> Tikz_data/IDM_m3_acc.csv <==
0,0
5.3647534535297,0.0431548655789878
5.60855559451817,0.173142283197866
6.04152326707565,0.380458117799454
6.66672984906447,0.506182431342514
7.72875884364005,0.604895177353554
8.70551939504314,0.61191882302047
10.2997632869161,0.405423664762807
12.2761642826984,0.13333471699086
14.4498673139854,0.0345064947314042
16.4135874587099,0.00746216658612826
17.4077742712271,-0.0398723779516411
18.8592030705696,-0.100279789880618
20.1990574005139,-0.199729995239964
20.9005436824723,-0.287386111113753
21.4239201289442,-0.38425124762098
22.6730335732383,-0.450580393107984
23.7889220731569,-0.50696474499997
24.772050065279,-0.478440781988904
25.6942486893957,-0.381661963894062
26.5912020963838,-0.259371872287827
27.4050665761624,-0.156677569005514
27.8610328659712,-0.0851954587684854
28.5276131743522,-0.0368086836058499
29.0891436505358,-0.0174921914635355
29.3936900015179,0.0040614786057464
29.5873294470982,0.0593201122240921
29.9932904446745,0.198152281178402
30.8124584581828,0.363602239980306
32.3479544057658,0.542880068525051
33.6222405720844,0.565553337928554
35.098560807985,0.387670770850153
37.0906706302261,0.129082186240565
39.2970539141351,0.0355040390571746
41.4515857925848,0.0131665433924161
42.490107065386,-0.038906919891011
43.3662207199234,-0.0753893634586088
44.0915543041195,-0.111291023117844
44.7528242893103,-0.156087090707583
45.8376000870111,-0.274908898392047
46.2858540609584,-0.35034200408136
46.5806293458157,-0.406280766846113
47.915574323305,-0.474245310506031
48.9929779557434,-0.509662734611343
49.957195073366,-0.461127127820368
50.8716056211959,-0.354104566524815
51.7641104834562,-0.231791791821537
52.3828026102936,-0.155510209519069
52.953072249824,-0.0725090071418352
53.6255916595932,-0.0313744011278316
54.1033761703643,-0.0170195646160627
54.5249380520783,0.00728388628462535
54.8941600206467,0.11186905858815
55.2722285354106,0.213657621882772
55.5540798363122,0.281819964317349
55.9279715462887,0.359408869489897
56.6953097946489,0.476183553144227
57.9726622453279,0.56719589857867
58.8539121563237,0.566100968123582
59.9229922365661,0.441162590538831
61.961867441378,0.153282765644026
64.0954029956437,0.0422283605264301
66.5405001611022,0.0158058028754981
67.2314624459715,-0.0215621379777751
68.8011633676354,-0.0889766825950073
70.1058174727261,-0.172124647191731
70.7776507301353,-0.245976007128972
71.3816092760856,-0.340923128084023
71.6930361689875,-0.40348754507984
72.9910457146839,-0.4688749000287
74.0788727998599,-0.509728719484908
75.0480648336403,-0.466423035791047
75.9644883758708,-0.361942368848457
76.8582558288051,-0.239404712795891
77.5352370127376,-0.155287865482652
78.1438900112488,-0.068943483147033
78.818104383096,-0.0298442989753502
79.3975907438307,-0.0138102729518662
79.6562364837673,0.00400590582615372
79.8620590286479,0.0632975344502609
80.304986404117,0.212714590399932
80.9521190765,0.331989245085744
82.1787978943856,0.512143389632852
83.7274792025989,0.568897407074092
84.3000212056067,0.545541341445836
86.6009890005621,0.205024716074451
88.6399709694042,0.0586145416591129
91.2998975975192,0.0177402182878271
92.1101501470909,-0.0092626400814528
93.3299222781447,-0.0623873325117421
94.3691253376308,-0.111800108443182
95.0060891678739,-0.154605457409402
95.4353550426697,-0.192940731052898
95.8465305617916,-0.239583854521424
96.5088324581196,-0.342571834935205
96.8605889337133,-0.406425125391585
98.1917024659951,-0.474841587996022
99.2677723867528,-0.509599325767471


==> Tikz_data/IDM_m3_acc_inf_v.csv <==
0,0
2.025,0
2.06,0
2.06511962990395,0
2.06530566653317,4.5184214568339e-05
2.068376977577,0.00309804061325547
2.09600026193577,0.0294936978498456
2.12857186010294,0.0583153255677787
2.15327549077121,0.0786485472914591
2.16089227876955,0.0846709109583658
2.19239182544783,0.10840381191527
2.2271231835917,0.132524720174247
2.26255629735744,0.155116147111179
2.29756137225562,0.175620674049997
2.33321905168437,0.194811345408469
2.37076674981463,0.213321022014213
2.4089827582935,0.230527565476355
2.4505331760271,0.247535535726553
2.49015691623289,0.262236535011591
2.53114234207754,0.27601562463486
2.57503949757487,0.289298821182376
2.62187248056552,0.30192523937088
2.66033383968827,0.31119388266122
2.71291357233757,0.322383583505174
2.76877130798183,0.332542889313549
2.82583315824957,0.341229483944718
2.8862789523267,0.348704996595614
2.95323323980606,0.355052159527769
3.02423506448292,0.359703303014371
3.09929115831463,0.362417366464991
3.17828944282124,0.36294247081934
3.26157833360519,0.361012913311282
3.34825596739672,0.356405284071947
3.44009632809502,0.348763603041489
3.53681314116695,0.337835245429366
3.64071748263397,0.323100967335627
3.75656936115635,0.303535834716274
3.88677659841739,0.278506009774896
3.99144374465426,0.256862520659621
4.08437463227001,0.237104915934792
4.17163181818347,0.218522420962711
4.25657678157165,0.200753555205482
4.33743262469611,0.184385887280957
4.41646193433322,0.169095113591644
4.49247148821255,0.155176790783
4.56961601016795,0.141937785670273
4.64639910952774,0.129705058442504
4.69655648803021,0.122232185476074
4.7685895988757,0.11221776847902
4.84571139480025,0.102427272537806
4.92337405045257,0.0935073501983297
5.00764408466965,0.084842256594698
5.08711983654427,0.0775657574340503
5.16219114077327,0.0714273405269342
5.22928636891084,0.0665080461002102
5.3124498697786,0.0610698990150412
5.39721035432569,0.0561947595020879
5.48342698165689,0.0518453649914468
5.57187226131934,0.0479442939708498
5.6611299623988,0.0444996654948727
5.75378925055665,0.0413865445240758
5.84239097961267,0.0387896590722953
5.92264456596734,0.0367110449236029
5.98537163954915,0.035252945935317
6.08700758498669,0.0331457550777535
6.16121345360844,0.0317758994596821
6.26228653418035,0.0301047940629384
6.36707217146186,0.0285719145289676
6.47446082870107,0.027177696305132
6.58193868515304,0.0259381698517571
6.68373129054311,0.0248836257489103
6.77931162896835,0.0239935599778347
6.90156898060252,0.0229595474304298
7.01902557967299,0.0220513178723407
7.12390577225109,0.0213051088904375
7.20649384864112,0.020746766885736
7.3362809360541,0.0199291262693524
7.46444814806552,0.0191905915587521
7.5742373033229,0.0186020572076413
7.65769075438692,0.0181974127987555
7.79730746099308,0.0175547704116203
7.92647136731204,0.0169797616605525
8.03906050550415,0.0165041980924542
8.11882481004908,0.0161632756296495
8.25900691539579,0.0155937408833722
8.31156558262571,0.0153932986922534
8.43942873104592,0.0149327290673142
8.52062851007005,0.014653407699653
8.6015283082741,0.0144180979441836
8.73681066199529,0.0140324340364725
8.83069575400046,0.0137510878008166
8.9813921274673,0.0133048589626049
9.12124901511513,0.0128734733287217
9.2075113990934,0.0126294409870265
9.34649736420119,0.0122643418568689
9.42826219618635,0.012078906475014
9.57731663430354,0.0117632571076898
9.67981346103166,0.0115415866710346
9.79502223844283,0.0112857245169554
9.96805846820114,0.0109185379505295


==> Tikz_data/IDM_m3_acc_negative_v.csv <==
0,0
1.02625,0
1.03040368057606,0
1.03066601824134,0
1.03074777107157,5.16872846261229e-05
1.03386698231178,0.00279729642431747
1.06178465617268,0.0264514722528545
1.08909195635792,0.0480810322012606
1.09422877882653,0.0519931922859806
1.09771148940784,0.05461849390232
1.09993864147479,0.0563403101517294
1.12871860952506,0.0777770435836196
1.1629646785983,0.101438381730454
1.16869438709627,0.105213693541942
1.17474959881995,0.109148751610548
1.17634144950359,0.110181834582396
1.18249634067039,0.114219376689271
1.21778797788397,0.136271760931995
1.25377616351957,0.156961741754962
1.25700926202206,0.158774570951981
1.28811091669328,0.175570431594845
1.31967145240553,0.191416160732355
1.33016039566881,0.196431081019265
1.33436142835896,0.198423280524779
1.35782602568038,0.209297348226711
1.3962578515865,0.225871074867787
1.41028234338245,0.231558767819531
1.41901224583291,0.235052721204631
1.45527820832939,0.248825943324863
1.48971667054409,0.260854036254517
1.49868244828296,0.263826850287113
1.50573966221959,0.266147937310538
1.54420363350853,0.278142196356272
1.58367971853842,0.289327277022031
1.59059752897433,0.291181818018199
1.61857072276606,0.298412060358545
1.66924973924426,0.310240581252843
1.6831695872373,0.313226133851162
1.72938396535909,0.322384517011688
1.76820712137694,0.329178804361098
1.80684775208628,0.335196419762845
1.86018684632691,0.342307459118208
1.88774894631581,0.345478000351472
1.94847818652388,0.351279540235604
1.98192249579708,0.353810879602059
2.04511432082582,0.357352144106749
2.06913908274763,0.358283892004507
2.13741081028512,0.35972374341472
2.17047006603023,0.359791735715422
2.25376923930574,0.358198581955219
2.33786859138806,0.354110677822446
2.42917406595276,0.34697637869435
2.52518786161695,0.336624832513657
2.62835163988403,0.322531584139407
2.73699677988143,0.304806504122421
2.85715828367953,0.282471053649717
2.9655764603678,0.260615453274055
3.06011413602319,0.240841171823051
3.1490036500051,0.222100637606781
3.23348022608275,0.204509427060419
3.31522360644356,0.187964316737366
3.39942148247098,0.171642413188923
3.47778145214501,0.157264279344919
3.55509091070712,0.143950372375116
3.63196927749811,0.131633179619004
3.70889122267334,0.120261577858434
3.78327431774093,0.110172202735326
3.86073200934571,0.100597464973715
3.93873631826086,0.091880669586509
4.01740142029547,0.0839804575794791
4.09719214874228,0.0768172150707187
4.17820135075686,0.0703501500316985
4.26800551813079,0.0640499687913545
4.35206897450292,0.0588820714379712
4.4377570112814,0.0542557184398961
4.52652907948565,0.0500591357788909
4.61606444046998,0.0463679915536971
4.6743563611019,0.0442216709962584
4.74384408576871,0.0418857616528339
4.83872448474796,0.0390629805050733
4.91177125063717,0.0371413974259536
4.96361037392973,0.0358971010993574
5.06452010882736,0.0337189357585975
5.16007474839978,0.0319117557629912
5.2420904848227,0.0305453867498751
5.34390217116299,0.0290315603058853
5.42208695816043,0.0279786693835845
5.52467708677631,0.0267257033196482
5.55562347016535,0.0263733999760623
5.64623402802708,0.0253894876979307
5.76440412893732,0.0242316783764452
5.87833558375657,0.0232301620864963
5.96297914979045,0.022551149190029
6.07582636001734,0.0217241683602283
6.20412893343565,0.0208554221427618
6.33420742355353,0.0200423189246383
6.45876142504687,0.0193135025150415
6.58331810380197,0.0186392977719164
6.68219982217456,0.0181375591025483
6.74364209705719,0.0178455247220118
6.88347422706766,0.0172153402606475
6.9406474576166,0.0169672103623183
7.06664532580565,0.0164379390698521
7.18622180896694,0.015956448074353
7.32121414601973,0.015434949322254
7.37598734913951,0.015233415725266
7.50433617030456,0.0147830151474849
7.62208645823618,0.0144011128681747
7.76386446745677,0.0139803817017178
7.82947396334534,0.0137887020192592
7.96170259825374,0.0134008198057554
8.04816109304952,0.0131572173467303
8.13002867394981,0.0129124300602774
8.26716665587085,0.012524303008783
8.37010907735756,0.0122573228439397
8.50991123048921,0.0119144657745226
8.61728890646838,0.0117019262836836
8.74613880000049,0.0114508748567407
8.86181689127656,0.0112048452123984
8.96002795781009,0.0109994070184908
9.05260522888559,0.0107780510364917
9.15784705958914,0.0105429639536906
9.26010117658254,0.0103376760246552
9.36048628337605,0.0101457337683539
9.49749348479629,0.00993815427832034
9.56246710955068,0.00983880931741676
9.68547865102544,0.009644072925237
9.80119995565,0.00945106986221306
9.96610162428052,0.00918773205987361


==> Tikz_data/IDM_m3_positions.csv <==
0,5,0
1.01010101010101,5,0
2.02020202020202,5,0
3.03030303030303,5,0
4.04040404040404,5.04254419968369,0
5.05050505050505,5.73642104938902,0
6.06060606060606,7.10020183416213,0.0428682511525359
7.07070707070707,9.20609645409012,0.440303639894819
8.08080808080808,12.054104909173,1.39785092202805
9.09090909090909,15.5515564674854,2.97703771831579
10.1010101010101,19.3475629995962,5.14116957933748
11.1111111111111,23.143569531707,7.75141602175453
12.1212121212121,26.9395760638178,10.6432817603266
13.1313131313131,30.7355825959286,13.6902515015077
14.1414141414141,34.5315891280394,16.8180767138767
15.1515151515152,38.3275956601502,19.9892669756575
16.1616161616162,42.123602192261,23.1859574301635
17.1717171717172,45.6067668992774,26.3934898926949
18.1818181818182,48.3359867600353,29.5718533207678
19.1919191919192,50.3455474048734,32.6781291441174
20.2020202020202,51.6354488337918,35.6601180732421
21.2121212121212,52.2043257764485,38.4338112032765
22.2222222222222,52.2250047146672,40.8670847027437
23.2323232323232,52.2250047116978,42.8704319072817
24.2424242424242,52.2250047087284,44.3814889653814
25.2525252525253,52.2250047057591,45.3853358074446
26.2626262626263,52.2250047027897,45.951078095077
27.2727272727273,52.2250046998203,46.2060899052332
28.2828282828283,52.2250046968509,46.2888773038005
29.2929292929293,52.3023266920495,46.3131461753413
30.3030303030303,53.0806700037192,46.3655400748066
31.3131313131313,54.5235405660657,46.6802418471391
32.3232323232323,56.7061207072476,47.4410287651086
33.3333333333333,59.6284104272647,48.7485263308127
34.3434343434343,63.2267150799991,50.6319301819945
35.3535353535354,67.0227216269066,53.0229273577118
36.3636363636364,70.8187281738142,55.7685966373887
37.3737373737374,74.6147347207218,58.7244625130877
38.3838383838384,78.4107412676293,61.7943468973237
39.3939393939394,82.2067478145369,64.9258213240795
40.4040404040404,86.0027543614445,68.0928778525009
41.4141414141414,89.7987479957114,71.2828203629248
42.4242424242424,93.2115223643981,74.4799108864577
43.4343434343434,95.8907261953647,77.6408792297689
44.4444444444444,97.8216933472182,80.7207753799089
45.4545454545455,99.0001039174305,83.661599142186
46.4646464646465,99.4469253229398,86.3674738374135
47.4747474747475,99.4500095942258,88.6979182681793
48.4848484848485,99.4500096064966,90.5721015028493
49.4949494949495,99.4500096187674,91.9393702109878
50.5050505050505,99.4500096310382,92.8095088368487
51.5151515151515,99.450009643309,93.2735327204267
52.5252525252525,99.4500096555798,93.4657736058503
53.5353535353535,99.4500096678506,93.5238824883468
54.5454545454545,99.5738082327923,93.5412511099229
55.5555555555556,100.362349481112,93.606270655599
56.5656565656566,101.931009684889,93.9509714228037
57.5757575757576,104.212346714632,94.7588514694591
58.5858585858586,107.21498501,96.1233051240972
59.5959595959596,110.901874069751,98.0648525695951
60.6060606060606,114.69788062674,100.501887085831
61.6161616161616,118.493887183729,103.277726443363
62.6262626262626,122.289893740718,106.251454473765
63.6363636363636,126.085900297707,109.331803883434
64.6464646464647,129.881906854696,112.469813964332
65.6565656565657,133.677913411685,115.641367086019
66.6666666666667,137.468088704849,118.834676780631
67.6767676767677,140.75315041959,122.031036915534
68.6868686868687,143.382411294449,125.185664145221
69.6969696969697,145.181695469207,128.253486972003
70.7070707070707,146.318404893867,131.174153301806
71.7171717171717,146.675014763567,133.846929497854
72.7272727272727,146.675014785668,136.132819247051
73.7373737373737,146.675014807769,137.95751953671
74.7474747474748,146.67501482987,139.273004604899
75.7575757575758,146.675014851971,140.097199397009
76.7676767676768,146.675014874072,140.52772599232
77.7777777777778,146.675014896173,140.700340335798
78.7878787878788,146.675014918274,140.751672967929
79.7979797979798,146.851384542013,140.767491709123
80.8080808080808,147.770500391102,140.858072859831
81.8181818181818,149.372963992017,141.264223187495
82.8282828282828,151.74130900296,142.147405774368
83.8383838383838,154.844726441763,143.591044806447
84.8484848484848,158.577033269231,145.605230716417
85.8585858585859,162.3730397696,148.094855390643
86.8686868686869,166.16904626997,150.901808144316
87.8787878787879,169.96505277034,153.891550597031
88.8888888888889,173.761059270709,156.979585201415
89.8989898989899,177.557065771079,160.121268340046
90.9090909090909,181.353072271449,163.294660296429
91.9191919191919,185.127002295268,166.488864356527
92.9292929292929,188.367894895655,169.681615675737
93.9393939393939,190.865908233556,172.827475437378
94.9494949494949,192.618650339551,175.880601720738
95.959595959596,193.627133055224,178.776795022827
96.969696969697,193.900019265459,181.406403644661
97.979797979798,193.900019213678,183.634270889386
98.989898989899,193.900019161896,185.391957756547
100,193.900019110114,186.637671231059


==> Tikz_data/IDM_m3_positions_inf_v.csv <==
0,4.5,0
0.101010101010101,4.50518567997572,0
0.202020202020202,4.52289526435372,0
0.303030303030303,4.54660360124089,0
0.404040404040404,4.58434516947666,0
0.505050505050505,4.62888114260259,0
0.606060606060606,4.68340656625102,0
0.707070707070707,4.74854488498157,0
0.808080808080808,4.81861241730887,0
0.909090909090909,4.89761758138449,0
1.01010101010101,4.98212439465869,0
1.11111111111111,5.07143400400393,0
1.21212121212121,5.16420021393877,0
1.31313131313131,5.25940546144595,0
1.41414141414141,5.35643206169712,0
1.51515151515152,5.45475308591946,0
1.61616161616162,5.55395252357541,0
1.71717171717172,5.65378476128384,0
1.81818181818182,5.75398368474543,0
1.91919191919192,5.8544202633842,0
2.02020202020202,5.95506450214966,0
2.12121212121212,6.05584418171065,2.81639657618793e-05
2.22222222222222,6.15668655826243,0.000583724399779856
2.32323232323232,6.25757025054135,0.00244361494337158
2.42424242424242,6.35850139858329,0.00622721019189311
2.52525252525253,6.45947587910676,0.0124197120222268
2.62626262626263,6.56046745909038,0.0214017890233873
2.72727272727273,6.66144874820936,0.0334711218159113
2.82828282828283,6.76243096317578,0.0488521924787743
2.92929292929293,6.86342583507472,0.0677152032207699
3.03030303030303,6.96443377784022,0.0901746409027756
3.13131313131313,7.06544977434015,0.116304012788637
3.23232323232323,7.16646546460953,0.146135266081056
3.33333333333333,7.26747138752146,0.179654262953087
3.43434343434343,7.36846443347732,0.216817965380683
3.53535353535354,7.46946022017731,0.257540560242984
3.63636363636364,7.57046443451433,0.301713594696135
3.73737373737374,7.67147001890527,0.349186407435204
3.83838383838384,7.77249727252883,0.399785108909886
3.93939393939394,7.8735245261524,0.453325741246214
4.04040404040404,7.97454615599212,0.509596725116205
4.14141414141414,8.07556697161742,0.568383557598514
4.24242424242424,8.17655159874006,0.62946439863592
4.34343434343434,8.27751978372195,0.692624484314606
4.44444444444444,8.37849423692206,0.757654903319464
4.54545454545455,8.4794919063905,0.824358252829901
4.64646464646465,8.58048957585893,0.892552384648076
4.74747474747475,8.68153621487181,0.962072330786393
4.84848484848485,8.78260027528098,1.03276715139916
4.94949494949495,8.88365817568321,1.10450480579127
5.05050505050505,8.98469877777924,1.1771694060157
5.15151515151515,9.08573937987527,1.25065906665345
5.25252525252525,9.18671033896718,1.32488796463737
5.35353535353535,9.28766251603176,1.39977968431244
5.45454545454545,9.38864563502248,1.4752706505251
5.55555555555556,9.48963302996099,1.55130511557013
5.65656565656566,9.59067908506088,1.62783661742077
5.75757575757576,9.69172378808,1.70482396141722
5.85858585858586,9.7927593203506,1.78223300178235
5.95959595959596,9.89377989265906,1.86003325721236
6.06060606060606,9.99475363815084,1.93820017597186
6.16161616161616,10.0957350368015,2.01671004751187
6.26262626262626,10.1967302947636,2.09554463809817
6.36363636363636,10.2977430242342,2.17468671006813
6.46464646464646,10.3987755041902,2.25412062502056
6.56565656565657,10.4998041678302,2.33383350038929
6.66666666666667,10.6008301020011,2.41381238662948
6.76767676767677,10.7018208052766,2.49404728423999
6.86868686868687,10.8027961676464,2.57452846344824
6.96969696969697,10.9037831600038,2.65524623443775
7.07070707070707,11.0047813174934,2.7361928752967
7.17171717171717,11.1057947154068,2.817360786708
7.27272727272727,11.2068399487628,2.8987428958919
7.37373737373737,11.3078833671017,2.98033233633468
7.47474747474747,11.4089153798672,3.06212293052497
7.57575757575758,11.5099473926327,3.14410846945167
7.67676767676768,11.6108927961343,3.22628433412732
7.77777777777778,11.7118337210776,3.30864464116235
7.87878787878788,11.8128035614884,3.3911847570111
7.97979797979798,11.9137919024675,3.47390053643903
8.08080808080808,12.0148080515035,3.55678697625274
8.18181818181818,12.1158998386196,3.63984052872738
8.28282828282828,12.2169916257357,3.72305567511769
8.38383838383838,12.3180522508493,3.8064295176133
8.48484848484848,12.4191104513049,3.88995754663989
8.58585858585859,12.5200713601953,3.97363623321109
8.68686868686869,12.6209637607275,4.05746306606511
8.78787878787879,12.7218922087937,4.1414339118433
8.88888888888889,12.8228608333526,4.22554649610078
8.98989898989899,12.9238843955492,4.30979791516433
9.09090909090909,13.0250060368489,4.39418432243729
9.19191919191919,13.126117749441,4.47870326831958
9.29292929292929,13.2271988893493,4.5633518331011
9.39393939393939,13.328260343399,4.64812635934715
9.49494949494949,13.4291915066221,4.73302517899182
9.5959595959596,13.5301461257057,4.81804609117366
9.6969696969697,13.6311196691517,4.9031861699158
9.7979797979798,13.7321385647823,4.98844397583885
9.8989898989899,13.8331581955226,5.073816691897
10,13.9341784708249,5.15930210783767


==> Tikz_data/IDM_m3_positions_negative_v.csv <==
0,5.5,0
0.101010101010101,5.50518567997572,0
0.202020202020202,5.52289526435372,0
0.303030303030303,5.54660360124089,0
0.404040404040404,5.58434516947666,0
0.505050505050505,5.62888114260259,0
0.606060606060606,5.68340656625102,0
0.707070707070707,5.74854488498157,0
0.808080808080808,5.81861241730887,0
0.909090909090909,5.89761758138449,0
1.01010101010101,5.98212439465869,0
1.11111111111111,6.07143400400393,7.30382638239638e-05
1.21212121212121,6.16420021393877,0.00079637894123559
1.31313131313131,6.25940546144595,0.00286403345643041
1.41414141414141,6.35643206169712,0.0068428666899698
1.51515151515152,6.45475308591946,0.013193651303203
1.61616161616162,6.55395252357541,0.0222845690572459
1.71717171717172,6.65378476128384,0.0344081585844659
1.81818181818182,6.75398368474543,0.0497929582428433
1.91919191919192,6.8544202633842,0.0686109415815383
2.02020202020202,6.95506450214966,0.0909823277041438
2.12121212121212,7.05584418171065,0.116983931659684
2.22222222222222,7.15668655826243,0.146650671299154
2.32323232323232,7.25757025054135,0.179977336922594
2.42424242424242,7.35850139858329,0.216925641495432
2.52525252525253,7.45947587910676,0.257410507139444
2.62626262626263,7.56046745909038,0.301333782495851
2.72727272727273,7.66144874820936,0.348546371599439
2.82828282828283,7.76243096317578,0.398885553026223
2.92929292929293,7.86342583507472,0.452159842976209
3.03030303030303,7.96443377784022,0.508167869539425
3.13131313131313,8.06544977434015,0.566696835268579
3.23232323232323,8.16646546460953,0.627532398276656
3.33333333333333,8.26747138752146,0.690456331063391
3.43434343434343,8.36846443347732,0.755264252529106
3.53535353535354,8.46946022017731,0.821756937959051
3.63636363636364,8.57046443451433,0.889753535227976
3.73737373737374,8.67147001890527,0.959087602143156
3.83838383838384,8.77249727252883,1.02960943382446
3.93939393939394,8.8735245261524,1.10118650182531
4.04040404040404,8.97454615599212,1.17370171118443
4.14141414141414,9.07556697161742,1.24705331470701
4.24242424242424,9.17655159874006,1.32115194694389
4.34343434343434,9.27751978372195,1.39592266081895
4.44444444444444,9.37849423692206,1.47130057230074
4.54545454545455,9.4794919063905,1.54722872016173
4.64646464646465,9.58048957585893,1.62366017229003
4.74747474747475,9.68153621487181,1.70055335891339
4.84848484848485,9.78260027528098,1.77787271169454
4.94949494949495,9.88365817568321,1.85558905239321
5.05050505050505,9.98469877777924,1.93367486835141
5.15151515151515,10.0857393798753,2.01210762854319
5.25252525252525,10.1867103389672,2.0908679426433
5.35353535353535,10.2876625160318,2.16993860698731
5.45454545454545,10.3886456350225,2.24930415811332
5.55555555555556,10.489633029961,2.3289508755535
5.65656565656566,10.5906790850609,2.40886712728818
5.75757575757576,10.69172378808,2.48904149991942
5.85858585858586,10.7927593203506,2.56946358061553
5.95959595959596,10.8937798926591,2.65012419307909
6.06060606060606,10.9947536381508,2.73101560160387
6.16161616161616,11.0957350368015,2.81212977178421
6.26262626262626,11.1967302947636,2.89345960829402
6.36363636363636,11.2977430242342,2.97499821114933
6.46464646464646,11.3987755041902,3.05673987350673
6.56565656565657,11.4998041678302,3.13867806062209
6.66666666666667,11.6008301020011,3.22080713306631
6.76767676767677,11.7018208052766,3.30312272033061
6.86868686868687,11.8027961676464,3.38561868092085
6.96969696969697,11.9037831600038,3.46829136182325
7.07070707070707,12.0047813174934,3.55113590242711
7.17171717171717,12.1057947154068,3.634147753481
7.27272727272727,12.2068399487628,3.71732331483128
7.37373737373737,12.3078833671017,3.80065775261523
7.47474747474747,12.4089153798672,3.88414803148036
7.57575757575758,12.5099473926327,3.96779029969116
7.67676767676768,12.6108927961343,4.05158108182934
7.77777777777778,12.7118337210776,4.13551667629749
7.87878787878788,12.8128035614884,4.21959509856152
7.97979797979798,12.9137919024675,4.30381224278773
8.08080808080808,13.0148080515035,4.38816581177761
8.18181818181818,13.1158998386196,4.47265258836293
8.28282828282828,13.2169916257357,4.55726933632615
8.38383838383838,13.3180522508493,4.64201369925375
8.48484848484848,13.4191104513049,4.7268829723958
8.58585858585859,13.5200713601953,4.81187406296676
8.68686868686869,13.6209637607275,4.89698525894813
8.78787878787879,13.7218922087937,4.9822145111747
8.88888888888889,13.8228608333526,5.06755997352963
8.98989898989899,13.9238843955492,5.15301867086993
9.09090909090909,14.0250060368489,5.23858938430131
9.19191919191919,14.126117749441,5.32426865809384
9.29292929292929,14.2271988893493,5.41005509000702
9.39393939393939,14.328260343399,5.49594652667891
9.49494949494949,14.4291915066221,5.58194062371356
9.5959595959596,14.5301461257057,5.66803628185112
9.6969696969697,14.6311196691517,5.75423167433353
9.7979797979798,14.7321385647823,5.84052550498758
9.8989898989899,14.8331581955226,5.926915566533
10,14.9341784708249,6.01340047418709


==> Tikz_data/IDM_m3_velocity.csv <==
0,0
1.01010101010101,0
2.02020202020202,0
3.03030303030303,0
4.04040404040404,0
5.05050505050505,0
6.06060606060606,0.162920449402162
7.07070707070707,0.652913107350986
8.08080808080808,1.25265863999052
9.09090909090909,1.86935934023865
10.1010101010101,2.39113036822985
11.1111111111111,2.74887509315408
12.1212121212121,2.95600196612084
13.1313131313131,3.06507499966857
14.1414141414141,3.122124381152
15.1515151515152,3.15404826543259
16.1616161616162,3.17406482667727
17.1717171717172,3.16849556417997
18.1818181818182,3.1180970817952
19.1919191919192,3.02408410259535
20.2020202020202,2.86646819847334
21.2121212121212,2.60130947260904
22.2222222222222,2.20672222474126
23.2323232323232,1.74822177689567
24.2424242424242,1.24052219623441
25.2525252525253,0.759044576451079
26.2626262626263,0.383140351474961
27.2727272727273,0.144241814472983
28.2828282828283,0.0412662452592788
29.2929292929293,0.0128383220828697
30.3030303030303,0.143746993507947
31.3131313131313,0.510020911750946
32.3232323232323,1.01335063879158
33.3333333333333,1.5810757624952
34.3434343434343,2.13772680337807
35.3535353535354,2.56949351571435
36.3636363636364,2.84247250663495
37.3737373737374,2.994444347891
38.3838383838384,3.07559494748018
39.3939393939394,3.12064747897598
40.4040404040404,3.14813771200489
41.4141414141414,3.16693922085853
42.4242424242424,3.15467075922699
43.4343434343434,3.09698908395682
44.4444444444444,2.99206105763403
45.4545454545455,2.81553312906188
46.4646464646465,2.51501103226537
47.4747474747475,2.09137041803363
48.4848484848485,1.60974922136719
49.4949494949495,1.09870033475041
50.5050505050505,0.639963630034593
51.5151515151515,0.301909664458044
52.5252525252525,0.100782339294785
53.5353535353535,0.0292951853331676
54.5454545454545,0.0102353386610331
55.5555555555556,0.164305251318347
56.5656565656566,0.548765080730586
57.5757575757576,1.06581801167538
58.5858585858586,1.63961474511239
59.5959595959596,2.19098330627297
60.6060606060606,2.6070053860029
61.6161616161616,2.86539125720882
62.6262626262626,3.00773938811144
63.6363636363636,3.08359031072352
64.6464646464647,3.12589664313318
65.6565656565657,3.15193632364803
66.6666666666667,3.16945553517608
67.6767676767677,3.15098409800326
68.6868686868687,3.08809723568246
69.6969696969697,2.97660931421914
70.7070707070707,2.79064156893688
71.7171717171717,2.4725513308708
72.7272727272727,2.0451420380673
73.7373737373737,1.5585137383403
74.7474747474748,1.04888634079562
75.7575757575758,0.599960785436883
76.7676767676768,0.275770337776254
77.7777777777778,0.0887290262023046
78.7878787878788,0.0259636767467975
79.7979797979798,0.0138039713238703
80.8080808080808,0.213152545776977
81.8181818181818,0.618936604659612
82.8282828282828,1.14365626927854
83.8383838383838,1.71689656319979
84.8484848484848,2.2542914983997
85.8585858585859,2.64772981876572
86.8686868686869,2.88745854098229
87.8787878787879,3.01853972666336
88.8888888888889,3.08871029175674
89.8989898989899,3.12838605091916
90.9090909090909,3.15324610933846
91.9191919191919,3.16895795073102
92.9292929292929,3.14480332438602
93.9393939393939,3.07681113698053
94.9494949494949,2.95818172995926
95.959595959596,2.75883009573691
96.969696969697,2.41885839625467
97.979797979798,1.9830773840763
98.989898989899,1.48902228623437
100,0.982340226666089


==> Tikz_data/IDM_m3_velocity_inf_v.csv <==
0,0
0.101010101010101,0
0.202020202020202,0
0.303030303030303,0
0.404040404040404,0
0.505050505050505,0
0.606060606060606,0
0.707070707070707,0
0.808080808080808,0
0.909090909090909,0
1.01010101010101,0
1.11111111111111,0
1.21212121212121,0
1.31313131313131,0
1.41414141414141,0
1.51515151515152,0
1.61616161616162,0
1.71717171717172,0
1.81818181818182,0
1.91919191919192,0
2.02020202020202,0
2.12121212121212,0.00149059019599144
2.22222222222222,0.0108072914100215
2.32323232323232,0.0270336385963787
2.42424242424242,0.0486741984168131
2.52525252525253,0.0745634997018563
2.62626262626263,0.10377465307358
2.72727272727273,0.13555402614731
2.82828282828283,0.169271292277931
2.92929292929293,0.204390217158521
3.03030303030303,0.240436339432029
3.13131313131313,0.276980458109033
3.23232323232323,0.313622185697531
3.33333333333333,0.349983130486049
3.43434343434343,0.385703114409793
3.53535353535354,0.420443846524464
3.63636363636364,0.453889787689602
3.73737373737374,0.485764585383842
3.83838383838384,0.515836636407945
3.93939393939394,0.543920195989718
4.04040404040404,0.569896673235246
4.14141414141414,0.593705093804852
4.24242424242424,0.615348311995487
4.34343434343434,0.634879518283562
4.44444444444444,0.652397510419937
4.54545454545455,0.668034488907385
4.64646464646465,0.681944333411611
4.74747474747475,0.694291253462153
4.84848484848485,0.705244996639898
4.94949494949495,0.714969749734967
5.05050505050505,0.723620818164595
5.15151515151515,0.73134180284948
5.25252525252525,0.73825998600651
5.35353535353535,0.744491646275753
5.45454545454545,0.750134274828667
5.55555555555556,0.755273081961146
5.65656565656566,0.759979447068858
5.75757575757576,0.764315264033784
5.85858585858586,0.768332730795634
5.95959595959596,0.77207652534195
6.06060606060606,0.77558392969304
6.16161616161616,0.778886879082348
6.26262626262626,0.782009759147855
6.36363636363636,0.784973896505966
6.46464646464646,0.787796795368596
6.56565656565657,0.790493352124468
6.66666666666667,0.793076946059486
6.76767676767677,0.795558422901083
6.86868686868687,0.797947841869932
6.96969696969697,0.800253015043819
7.07070707070707,0.802479820077867
7.17171717171717,0.804633865398989
7.27272727272727,0.806719267563724
7.37373737373737,0.808740459054324
7.47474747474747,0.810701772126998
7.57575757575758,0.812607023572468
7.67676767676768,0.814460306738569
7.77777777777778,0.816265681279968
7.87878787878788,0.818024882445318
7.97979797979798,0.819738848641209
8.08080808080808,0.821409605482839
8.18181818181818,0.823036967396342
8.28282828282828,0.824622880204834
8.38383838383838,0.826169685269922
8.48484848484848,0.827679916856422
8.58585858585859,0.829155973154572
8.68686868686869,0.830602194412384
8.78787878787879,0.832019259830951
8.88888888888889,0.833406023682642
8.98989898989899,0.834762863135257
9.09090909090909,0.836088078930185
9.19191919191919,0.837382565532257
9.29292929292929,0.838648781826339
9.39393939393939,0.839888546028811
9.49494949494949,0.841105230157701
9.5959595959596,0.842300368067975
9.6969696969697,0.843473473563725
9.7979797979798,0.844624041512312
9.8989898989899,0.845752355509194
10,0.846859179291886


==> Tikz_data/IDM_m3_velocity_negative_v.csv <==
0,0
0.101010101010101,0
0.202020202020202,0
0.303030303030303,0
0.404040404040404,0
0.505050505050505,0
0.606060606060606,0
0.707070707070707,0
0.808080808080808,0
0.909090909090909,0
1.01010101010101,0
1.11111111111111,0.00268155932417611
1.21212121212121,0.012781515062709
1.31313131313131,0.0290910749792431
1.41414141414141,0.0504514598426461
1.51515151515152,0.0758906262335897
1.61616161616162,0.1045845566598
1.71717171717172,0.135840247501234
1.81818181818182,0.169060363002201
1.91919191919192,0.203720313270997
2.02020202020202,0.239352905966644
2.12121212121212,0.275531801805804
2.22222222222222,0.311857869514977
2.32323232323232,0.34795293332565
2.42424242424242,0.383456741655702
2.52525252525253,0.418031805025402
2.62626262626263,0.451360090711103
2.72727272727273,0.483164463221984
2.82828282828283,0.513206572172533
2.92929292929293,0.541304145876592
3.03030303030303,0.567329693996905
3.13131313131313,0.591217359744207
3.23232323232323,0.612958638451122
3.33333333333333,0.632604623112309
3.43434343434343,0.650245061646286
3.53535353535354,0.666010105990221
3.63636363636364,0.680048159122735
3.73737373737374,0.692521964564634
3.83838383838384,0.703597599759626
3.93939393939394,0.713437132191577
4.04040404040404,0.72219501523421
4.14141414141414,0.730013297019376
4.24242424242424,0.737021764149512
4.34343434343434,0.743333936722935
4.44444444444444,0.749048842152792
4.54545454545455,0.754252773488946
4.64646464646465,0.759018203130515
4.74747474747475,0.763407682590257
4.84848484848485,0.767473183473543
4.94949494949495,0.771258665397928
5.05050505050505,0.77480309518772
5.15151515151515,0.778137870261421
5.25252525252525,0.781289772774317
5.35353535353535,0.784282130980648
5.45454545454545,0.787132645641518
5.55555555555556,0.789855984251081
5.65656565656566,0.79246391524216
5.75757575757576,0.794966944793424
5.85858585858586,0.797374956101325
5.95959595959596,0.799696218952437
6.06060606060606,0.801938590376179
6.16161616161616,0.804108315735726
6.26262626262626,0.806209855651535
6.36363636363636,0.808247447307254
6.46464646464646,0.810224126823087
6.56565656565657,0.812143663501733
6.66666666666667,0.814009492943361
6.76767676767677,0.815824660797887
6.86868686868687,0.817592970194692
6.96969696969697,0.819316219108657
7.07070707070707,0.82099601732131
7.17171717171717,0.822634226966097
7.27272727272727,0.824231639600736
7.37373737373737,0.825790121964085
7.47474747474747,0.827311520038074
7.57575757575758,0.828797607529713
7.67676767676768,0.830250992580574
7.77777777777778,0.831674077055951
7.87878787878788,0.833067101895313
7.97979797979798,0.834430224875961
8.08080808080808,0.835764169043892
8.18181818181818,0.837068140594276
8.28282828282828,0.838343024623962
8.38383838383838,0.839590607655668
8.48484848484848,0.840812578667314
8.58585858585859,0.842010843583774
8.68686868686869,0.843189144675544
8.78787878787879,0.844347422608852
8.88888888888889,0.845484173181359
8.98989898989899,0.846599553393602
9.09090909090909,0.84769112039816
9.19191919191919,0.84875981662059
9.29292929292929,0.849807557090009
9.39393939393939,0.850835671870447
9.49494949494949,0.851847386434092
9.5959595959596,0.852843852864127
9.6969696969697,0.853824229015022
9.7979797979798,0.854787864472453
9.8989898989899,0.855734789977104
10,0.85666549572028


==> Tikz_data/IDM_m4_acc.csv <==
0,0
0.1000001000001,0
0.2000002000002,0
0.3000003000003,0
0.4000004000004,0
0.5000005000005,0
0.6000006000006,0
0.7000007000007,0
0.8000008000008,0
0.9000009000009,0
1.000001000001,0
1.1000011000011,0
1.2000012000012,0
1.3000013000013,0
1.4000014000014,0
1.5000015000015,0
1.6000016000016,0
1.7000017000017,0
1.8000018000018,0
1.9000019000019,0
2.000002000002,0
2.1000021000021,0
2.2000022000022,0
2.3000023000023,0
2.4000024000024,0
2.5000025000025,0
2.6000026000026,0
2.7000027000027,0
2.8000028000028,0
2.9000029000029,0
3.000003000003,0
3.1000031000031,0
3.2000032000032,0
3.3000033000033,0
3.4000034000034,0
3.5000035000035,0
3.6000036000036,0
3.7000037000037,0
3.8000038000038,0
3.9000039000039,0
4.000004000004,0
4.1000041000041,0
4.2000042000042,0
4.3000043000043,0
4.4000044000044,0
4.5000045000045,0
4.6000046000046,0
4.7000047000047,0
4.8000048000048,0
4.9000049000049,0
5.000005000005,0
5.1000051000051,0
5.2000052000052,0
5.3000053000053,0
5.4000054000054,0.0303416407550036
5.5000055000055,0.105350974074549
5.6000056000056,0.168010219288489
5.7000057000057,0.22094660908538
5.8000058000058,0.266112989962759
5.9000059000059,0.304988748604074
6.000006000006,0.338712928276519
6.1000061000061,0.368174870712141
6.2000062000062,0.394077405322595
6.3000063000063,0.416981806059575
6.4000064000064,0.437340349755642
6.5000065000065,0.455520266795154
6.6000066000066,0.471821606247638
6.7000067000067,0.486490728782728
6.8000068000068,0.499730613217773
6.9000069000069,0.511708811351714
7.000007000007,0.522563647605926
7.1000071000071,0.532409095666396
7.2000072000072,0.541338649709006
7.3000073000073,0.54942842626457
7.4000074000074,0.556739674238162
7.5000075000075,0.563320828473569
7.6000076000076,0.569209211039256
7.7000077000077,0.574432461326126
7.8000078000078,0.579009759107785
7.9000079000079,0.582952891611519
8.000008000008,0.586267204411893
8.1000081000081,0.588952470646135
8.2000082000082,0.591003704041971
8.3000083000083,0.592411937030829
8.4000084000084,0.593164981026456
8.5000085000085,0.593248181099844
8.6000086000086,0.592645173819995
8.7000087000087,0.591338653154438
8.8000088000088,0.589311145807784
8.9000089000089,0.585022938949497
9.000009000009,0.577874497535913
9.1000091000091,0.569883682472018
9.2000092000092,0.561072781896869
9.3000093000093,0.551467460122133
9.4000094000094,0.541097639810287
9.5000095000095,0.529998123476431
9.6000096000096,0.518208967741916
9.7000097000097,0.505775622144972
9.8000098000098,0.492748844433777
9.9000099000099,0.479184409115708
10.00001000001,0.465142629257276
10.1000101000101,0.450687714624741
10.2000102000102,0.43588699498135
10.3000103000103,0.420810040204879
10.4000104000104,0.405527711117733
10.5000105000105,0.390111176021754
10.6000106000106,0.374630927437667
10.7000107000107,0.359155831563432
10.8000108000108,0.343752239638344
10.9000109000109,0.328483185968346
11.000011000011,0.313407692186884
11.1000111000111,0.298580191506104
11.2000112000112,0.284050081080973
11.3000113000113,0.269861404917263
11.4000114000114,0.256052664761871
11.5000115000115,0.24265675225808
11.6000116000116,0.229700991821556
11.7000117000117,0.217207281290607
11.8000118000118,0.205192315762258
11.9000119000119,0.193667879435942
12.000012000012,0.18264118990615
12.1000121000121,0.172115279841531
12.2000122000122,0.162089402431988
12.3000123000123,0.152559448378418
12.4000124000124,0.143518363490622
12.5000125000125,0.134956557672756
12.6000126000126,0.126862298243623
12.7000127000127,0.119222081988074
12.8000128000128,0.112020981769022
12.9000129000129,0.105242964731012
13.000013000013,0.0988711808336326
13.1000131000131,0.0928882211291171
13.2000132000132,0.0872763460850385
13.3000133000133,0.0820176847983447
13.4000134000134,0.0770944064652285
13.5000135000135,0.0724888660112132
13.6000136000136,0.0681837258126762
13.7000137000137,0.0641620556112735
13.8000138000138,0.0604074127744068
13.9000139000139,0.0569039050427089
14.000014000014,0.0536362378176056
14.1000141000141,0.050589747954739
14.2000142000142,0.0477504259235954
14.3000143000143,0.0451049280118846
14.4000144000144,0.0426405801171921
14.5000145000145,0.0403453745176606
14.6000146000146,0.0382079608642335
14.7000147000147,0.036217632493613
14.8000148000148,0.0343643090257681
14.9000149000149,0.0326385160840392
15.000015000015,0.0310313628603973
15.1000151000151,0.0295345181435785
15.2000152000152,0.0281401853334791
15.3000153000153,0.0268410768810946
15.4000154000154,0.0256303885188744
15.5000155000155,0.0245017735834236
15.6000156000156,0.0234493176932488
15.7000157000157,0.0224675139351176
15.8000158000158,0.0215512387328085
15.9000159000159,0.0206957285147078
16.000016000016,0.0198965572593135
16.1000161000161,0.0191496149768049
16.2000162000162,0.0184510871781134
16.3000163000163,0.0168378283477149
16.4000164000164,0.0124281143962072
16.5000165000165,0.00824278629407409
16.6000166000166,0.00426007668708899
16.7000167000167,0.000459137306111377
16.8000168000168,-0.00317999299337221
16.9000169000169,-0.00667643023228997
17.000017000017,-0.0100484954922245
17.1000171000171,-0.0133137717038053
17.2000172000172,-0.0164891657408976
17.3000173000173,-0.0195909747686953
17.4000174000174,-0.0226349560192482
17.5000175000175,-0.0256363993691948
17.6000176000176,-0.0286102022735023
17.7000177000177,-0.0315709467678908
17.8000178000178,-0.0345329783926623
17.9000179000179,-0.0375104870179146
18.000018000018,-0.0405175896673023
18.1000181000181,-0.0435684155309494
18.2000182000182,-0.0466771934543989
18.3000183000183,-0.0498583422738307
18.4000184000184,-0.0531265644460693
18.5000185000185,-0.0564969434957908
18.6000186000186,-0.0599850458726281
18.7000187000187,-0.0636070278779981
18.8000188000188,-0.0673797483851535
18.9000189000189,-0.0713208881360558
19.000019000019,-0.0754490764545419
19.1000191000191,-0.0797840262660069
19.2000192000192,-0.0843466783575299
19.3000193000193,-0.0891593558458729
19.4000194000194,-0.0942459298394608
19.5000195000195,-0.0996319972781286
19.6000196000196,-0.10534507190297
19.7000197000197,-0.111414789237918
19.8000198000198,-0.117873126341726
19.9000199000199,-0.124754636897373
20.00002000002,-0.132096701924784
20.1000201000201,-0.139939796005612
20.2000202000202,-0.148327768361902
20.3000203000203,-0.157308137251634
20.4000204000204,-0.166932395221724
20.5000205000205,-0.177256321640305
20.6000206000206,-0.188340296972631
20.7000207000207,-0.200249610752678
20.8000208000208,-0.213054752611879
20.9000209000209,-0.226831673169562
21.000021000021,-0.241661994776024
21.1000211000211,-0.257633148666242
21.2000212000212,-0.274838408261168
21.3000213000213,-0.293376777980965
21.4000214000214,-0.313352691529958
21.5000215000215,-0.32417620633565
21.6000216000216,-0.332686687192102
21.7000217000217,-0.342054922523035
21.8000218000218,-0.352235315328117
21.9000219000219,-0.363180294736463
22.000022000022,-0.374839058107243
22.1000221000221,-0.387156358924571
22.2000222000222,-0.400071351551649
22.3000223000223,-0.41351651068656
22.4000224000224,-0.427416650218041
22.5000225000225,-0.441688073906336
22.6000226000226,-0.456237896418063
22.7000227000227,-0.4709635782821
22.8000228000228,-0.485752721533476
22.9000229000229,-0.500483173488754
23.000023000023,-0.515023483559428
23.1000231000231,-0.529233751639983
23.2000232000232,-0.54296689596076
23.3000233000233,-0.556070353225726
23.4000234000234,-0.568388204509873
23.5000235000235,-0.579763697769785
23.6000236000236,-0.590042113372948
23.7000237000237,-0.599073892543274
23.8000238000238,-0.606717925759971
23.9000239000239,-0.61284487905776
24.000024000024,-0.617340420152477
24.1000241000241,-0.620108204664716
24.2000242000242,-0.621072482537805
24.3000243000243,-0.6201802022427
24.4000244000244,-0.617402510224867
24.5000245000245,-0.612735574593209
24.6000246000246,-0.606200697388428
24.7000247000247,-0.597843715981359
24.8000248000248,-0.587733731028399
24.9000249000249,-0.57596123037957
25.000025000025,-0.562635704250767
25.1000251000251,-0.547882865036597
25.2000252000252,-0.531841595044754
25.3000253000253,-0.514660747095614
25.4000254000254,-0.496495917386537
25.5000255000255,-0.47750629871177
25.6000256000256,-0.457851706678516
25.7000257000257,-0.437689853633848
25.8000258000258,-0.417173926129553
25.9000259000259,-0.396450503158059
26.000026000026,-0.375657835043116
26.1000261000261,-0.354924487416565
26.2000262000262,-0.334368341543955
26.3000263000263,-0.314095931553407
26.4000264000264,-0.294202090889109
26.5000265000265,-0.274769874453292
26.6000266000266,-0.25587071924062
26.7000267000267,-0.23756480457363
26.8000268000268,-0.219901573049057
26.9000269000269,-0.202920374715047
27.000027000027,-0.186651199516464
27.1000271000271,-0.171115466378358
27.2000272000272,-0.156326841161942
27.3000273000273,-0.142292059868877
27.4000274000274,-0.129011737663102
27.5000275000275,-0.116481148339069
27.6000276000276,-0.104690962676467
27.7000277000277,-0.093627937520201
27.8000278000278,-0.0832755504063701
27.9000279000279,-0.0736145771236703
28.000028000028,0
28.1000281000281,0
28.2000282000282,0
28.3000283000283,0
28.4000284000284,0
28.5000285000285,0
28.6000286000286,0
28.7000287000287,0
28.8000288000288,0
28.9000289000289,0
29.000029000029,0
29.1000291000291,0
29.2000292000292,0
29.3000293000293,0
29.4000294000294,0.015614374974372
29.5000295000295,0.0430939461116044
29.6000296000296,0.0708641886233469
29.7000297000297,0.0985373183987356
29.8000298000298,0.125806149032909
29.9000299000299,0.152434537992782
30.00003000003,0.178247351881194
30.1000301000301,0.203120663051153
30.2000302000302,0.226972628819876
30.3000303000303,0.249755303644866
30.4000304000304,0.27144748895719
30.5000305000305,0.292048626086067
30.6000306000306,0.311573675251157
30.7000307000307,0.330048888271098
30.8000308000308,0.34750836673941
30.9000309000309,0.363991294387367
31.000031000031,0.379539737300803
31.1000311000311,0.394196915143648
31.2000312000312,0.408005858094058
31.3000313000313,0.421008376271633
31.4000314000314,0.433244280135873
31.5000315000315,0.444750800838795
31.6000316000316,0.455562169189979
31.7000317000317,0.465709319806479
31.8000318000318,0.47521969419342
31.9000319000319,0.484117122201334
32.000032000032,0.492421766149007
32.1000321000321,0.500150115950578
32.2000322000322,0.507315026806099
32.3000323000323,0.513925793666675
32.4000324000324,0.519988258812123
32.5000325000325,0.525504950545967
32.6000326000326,0.530475252341556
32.7000327000327,0.534895602830549
32.8000328000328,0.538759727342396
32.9000329000329,0.542058901400234
33.000033000033,0.544782251232763
33.1000331000331,0.546917084823234
33.2000332000332,0.548449263787243
33.3000333000333,0.549363606896656
33.4000334000334,0.549644330442402
33.5000335000335,0.549275519355092
33.6000336000336,0.548241626782076
33.7000337000337,0.546527996137961
33.8000338000338,0.544121398323865
33.9000339000339,0.541010575460854
34.000034000034,0.536735239161228
34.1000341000341,0.527684614386894
34.2000342000342,0.517872817583303
34.3000343000343,0.507343842425277
34.4000344000344,0.496145073056857
34.5000345000345,0.484327536804995
34.6000346000346,0.47194592718584
34.7000347000347,0.459058412868657
34.8000348000348,0.445726266053842
34.9000349000349,0.432013338538908
35.000035000035,0.417985415346544
35.1000351000351,0.403709478446586
35.2000352000352,0.389252912974697
35.3000353000353,0.374682687952099
35.4000354000354,0.360064541997688
35.5000355000355,0.345462201954495
35.6000356000356,0.330936658866025
35.7000357000357,0.316545521491618
35.8000358000358,0.302342462809058
35.9000359000359,0.288376770075805
36.000036000036,0.274693004055822
36.1000361000361,0.261330768468931
36.2000362000362,0.248324586673435
36.3000363000363,0.235703879177508
36.4000364000364,0.223493032558648
36.5000365000365,0.211711548748419
36.6000366000366,0.200374262210364
36.7000367000367,0.189491612265571
36.8000368000368,0.179069957498124
36.9000369000369,0.169111919819855
37.000037000037,0.159616746881162
37.1000371000371,0.150580682675325
37.2000372000372,0.141997337458386
37.3000373000373,0.133858049249169
37.4000374000374,0.126152231134864
37.5000375000375,0.118867699701972
37.6000376000376,0.111990981267712
37.7000377000377,0.105507593464087
37.8000378000378,0.0994023009262343
37.9000379000379,0.0936593447572941
38.000038000038,0.0882626459567085
38.1000381000381,0.0831959835886593
38.2000382000382,0.0784431488693917
38.3000383000383,0.0739880765681186
38.4000384000384,0.0698149554985656
38.5000385000385,0.0659083198680653
38.6000386000386,0.0622531233003742
38.7000387000387,0.05883479735183
38.8000388000388,0.0556392962902986
38.9000389000389,0.0526531298252521
39.000039000039,0.0498633853746062
39.1000391000391,0.0472577413372016
39.2000392000392,0.0448244727173085
39.3000393000393,0.0425524503164264
39.4000394000394,0.0404311345888276
39.5000395000395,0.0384505651315021
39.6000396000396,0.0366013466648651
39.7000397000397,0.0348746322536368
39.8000398000398,0.0332621044194386
39.9000399000399,0.0317559547041932
40.00004000004,0.0303488621592374
40.1000401000401,0.0290339711674454
40.2000402000402,0.0278048689349286
40.3000403000403,0.0266555629331247
40.4000404000404,0.0255804585208715
40.5000405000405,0.0245743369317505
40.6000406000406,0.023632333773559
40.7000407000407,0.0227499181540348
40.8000408000408,0.0219228725572189
40.9000409000409,0.0211472735133991
41.000041000041,0.0204194730266217
41.1000411000411,0.0197360808737602
41.2000412000412,0.019093947757742
41.3000413000413,0.0184901493394026
41.4000414000414,0.0179219713107522
41.5000415000415,0.013662694104272
41.6000416000416,0.00929214408998076
41.7000417000417,0.00513177958432791
41.8000418000418,0.00116016205530505
41.9000419000419,-0.00264327019830617
42.000042000042,-0.00629823928956732
42.1000421000421,-0.0098236742873054
42.2000422000422,-0.0132377653345643
42.3000423000423,-0.0165580239233051
42.4000424000424,-0.019801348162998
42.5000425000425,-0.0229840921177667
42.6000426000426,-0.0261221384999516
42.7000427000427,-0.0292309741982703
42.8000428000428,-0.0323257682882035
42.9000429000429,-0.0354214523222966
43.000043000043,-0.0385328028322049
43.1000431000431,-0.0416745261002103
43.2000432000432,-0.044861345358557
43.3000433000433,-0.0481080906750912
43.4000434000434,-0.0514297918719353
43.5000435000435,-0.0548417749049836
43.6000436000436,-0.0583597622075252
43.7000437000437,-0.0619999775719654
43.8000438000438,-0.0657792562095667
43.9000439000439,-0.0697151606891234
44.000044000044,-0.0738261035108396
44.1000441000441,-0.0781314771205674
44.2000442000442,-0.0826517922105924
44.3000443000443,-0.087408825183762
44.4000444000444,-0.0924257756742266
44.5000445000445,-0.0977274350148232
44.6000446000446,-0.103340366511031
44.7000447000447,-0.109293098315127
44.8000448000448,-0.115616329580064
44.9000449000449,-0.122343150396022
45.000045000045,-0.129509275755092
45.1000451000451,-0.137153293427854
45.2000452000452,-0.145316925140543
45.3000453000453,-0.154045299754077
45.4000454000454,-0.163387236065747
45.5000455000455,-0.173395532086447
45.6000456000456,-0.184127255807715
45.7000457000457,-0.195644030664719
45.8000458000458,-0.208012305661034
45.9000459000459,-0.221303598400025
46.000046000046,-0.235594694665956
46.1000461000461,-0.250967781788601
46.2000462000462,-0.267510490878534
46.3000463000463,-0.285315811707727
46.4000464000464,-0.304481839246023
46.5000465000465,-0.325111298742995
46.6000466000466,-0.340935305151309
46.7000467000467,-0.349678120111898
46.8000468000468,-0.35929559302562
46.9000469000469,-0.369732951097335
47.000047000047,-0.380932962152356
47.1000471000471,-0.392834604265463
47.2000472000472,-0.405371812558716
47.3000473000473,-0.418472318242583
47.4000474000474,-0.432056602861314
47.5000475000475,-0.446036997980865
47.6000476000476,-0.460316967219029
47.7000477000477,-0.47479061304152
47.8000478000478,-0.489342453989416
47.9000479000479,-0.50384751870031
48.000048000048,-0.518171800475708
48.1000481000481,-0.532173109632326
48.2000482000482,-0.545702350012949
48.3000483000483,-0.558605230707746
48.4000484000484,-0.570724404891216
48.5000485000485,-0.581902004482675
48.6000486000486,-0.591982514224238
48.7000487000487,-0.600815904137514
48.8000488000488,-0.608260915748098
48.9000489000489,-0.614188376584989
49.000049000049,-0.618484407652707
49.1000491000491,-0.621053379747584
49.2000492000492,-0.62182048341204
49.3000493000493,-0.620733787725797
49.4000494000494,-0.61776568963559
49.5000495000495,-0.612913684290796
49.6000496000496,-0.606200422664458
49.7000497000497,-0.597673060456289
49.8000498000498,-0.587401937789655
49.9000499000499,-0.575478660928362
50.00005000005,-0.562013682939728
50.1000501000501,-0.54713349769382
50.2000502000502,-0.530977570799257
50.3000503000503,-0.513695132227935
50.4000504000504,-0.495441949388721
50.5000505000505,-0.476377187757735
50.6000506000506,-0.456660450506358
50.7000507000507,-0.436449070522801
50.8000508000508,-0.415895709320041
50.9000509000509,-0.395146298791304
51.000051000051,-0.374338344540576
51.1000511000511,-0.353599594214643
51.2000512000512,-0.333047061263079
51.3000513000513,-0.3127863840183
51.4000514000514,-0.292911491924367
51.5000515000515,-0.273504545044931
51.6000516000516,-0.254636109465188
51.7000517000517,-0.236365529634302
51.8000518000518,-0.218741458803621
51.9000519000519,-0.201802510212544
52.000052000052,-0.185577994258869
52.1000521000521,-0.170088710269141
52.2000522000522,-0.155347765377896
52.3000523000523,-0.141361397174965
52.4000524000524,-0.128129780980877
52.5000525000525,-0.115647806654958
52.6000526000526,-0.103905813599135
52.7000527000527,-0.092890276034477
52.8000528000528,-0.0825844335849602
52.9000529000529,-0.0729688646668106
53.000053000053,0
53.1000531000531,0
53.2000532000532,0
53.3000533000533,0
53.4000534000534,0
53.5000535000535,0
53.6000536000536,0
53.7000537000537,0
53.8000538000538,0
53.9000539000539,0
54.000054000054,0
54.1000541000541,0
54.2000542000542,0
54.3000543000543,0
54.4000544000544,0
54.5000545000545,0.00674385315034617
54.6000546000546,0.0340325770882367
54.7000547000547,0.0617573801533256
54.8000548000548,0.089502283551104
54.9000549000549,0.116934766198537
55.000055000055,0.143796573204617
55.1000551000551,0.169893744387446
55.2000552000552,0.195086673198053
55.3000553000553,0.219280725942317
55.4000554000554,0.242417730885584
55.5000555000555,0.264468483897642
55.6000556000556,0.28542630404098
55.7000557000557,0.305301598969611
55.8000558000558,0.324117356874168
55.9000559000559,0.341905460172408
56.000056000056,0.358703709569896
56.1000561000561,0.374553449876667
56.2000562000562,0.38949769729707
56.3000563000563,0.403579678996055
56.4000564000564,0.416841707775536
56.5000565000565,0.429324326607736
56.6000566000566,0.44106566869994
56.7000567000567,0.45210098871319
56.8000568000568,0.462462329254563
56.9000569000569,0.472178294229554
57.000057000057,0.481273906644228
57.1000571000571,0.489770533756272
57.2000572000572,0.497685866651935
57.3000573000573,0.505033944804579
57.4000574000574,0.511825219045854
57.5000575000575,0.518066648625051
57.6000576000576,0.523761829908963
57.7000577000577,0.52891115562414
57.8000578000578,0.533512004521734
57.9000579000579,0.537558962541975
58.000058000058,0.541044076462249
58.1000581000581,0.543957140393944
58.2000582000582,0.546286018867306
58.3000583000583,0.548017003829151
58.4000584000584,0.549135208539113
58.5000585000585,0.549624996044317
58.6000586000586,0.549470440401434
58.7000587000587,0.548655817694589
58.8000588000588,0.547166121278526
58.9000589000589,0.544987595032276
59.000059000059,0.542108276161679
59.1000591000591,0.538518537146109
59.2000592000592,0.530733366672169
59.3000593000593,0.521165950279659
59.4000594000594,0.510866605407042
59.5000595000595,0.499881564684085
59.6000596000596,0.488260650608407
59.7000597000597,0.476057367790731
59.8000598000598,0.463328779809283
59.9000599000599,0.450135194321197
60.00006000006,0.43653968473639
60.1000601000601,0.422607480756408
60.2000602000602,0.408405257970447
60.3000603000603,0.39400035929126
60.4000604000604,0.379459980553499
60.5000605000605,0.364850351366345
60.6000606000606,0.350235940087552
60.7000607000607,0.33567870858329
60.8000608000608,0.321237438419968
60.9000609000609,0.306967145537211
61.000061000061,0.292918595548815
61.1000611000611,0.27913792688728
61.2000612000612,0.265666384327779
61.3000613000613,0.252540161222169
61.4000614000614,0.239790344832044
61.5000615000615,0.227442956480144
61.6000616000616,0.215519075814986
61.7000617000617,0.204035037245273
61.8000618000618,0.193002685723025
61.9000619000619,0.182429678659489
62.000062000062,0.172319821570661
62.1000621000621,0.162673425703235
62.2000622000622,0.153487677143727
62.3000623000623,0.144757007718809
62.4000624000624,0.136473459951874
62.5000625000625,0.128627039618724
62.6000626000626,0.121206050881604
62.7000627000627,0.114197410074276
62.8000628000628,0.107586935433246
62.9000629000629,0.101359611378624
63.000063000063,0.0954998265936946
63.1000631000631,0.0899915859431134
63.2000632000632,0.0848186968123086
63.3000633000633,0.0799649308449687
63.4000634000634,0.0754141626031928
63.5000635000635,0.0711504867341113
63.6000636000636,0.0671583153885579
63.7000637000637,0.0634224577121767
63.8000638000638,0.0599281832370896
63.9000639000639,0.0566612709671336
64.000064000064,0.05360804586908
64.1000641000641,0.0507554043884795
64.2000642000642,0.0480908305131971
64.3000643000643,0.0456024037617973
64.4000644000644,0.0432788003557612
64.5000645000645,0.041109288709391
64.6000646000646,0.039083720248503
64.7000647000647,0.0371925164518409
64.8000648000648,0.0354266528989707
64.9000649000649,0.0337776410062971
65.000065000065,0.0322375080392532
65.1000651000651,0.0307987759037361
65.2000652000652,0.0294544391435407
65.3000653000653,0.0281979425097907
65.4000654000654,0.027023158398467
65.5000655000655,0.0259243643865187
65.6000656000656,0.0248962210848351
65.7000657000657,0.0239337504591646
65.8000658000658,0.0230323147440826
65.9000659000659,0.0221875960443754
66.000066000066,0.0213955766956144
66.1000661000661,0.0206525204985213
66.2000662000662,0.0199549547701884
66.3000663000663,0.0192996531961925
66.4000664000664,0.0186836195689948
66.5000665000665,0.0181040723770486
66.6000666000666,0.0151419172585115
66.7000667000667,0.0106978033793732
66.8000668000668,0.00647108381087922
66.9000669000669,0.00244002693710784
67.000067000067,-0.00141621220126977
67.1000671000671,-0.00511762567775874
67.2000672000672,-0.00868339637987886
67.3000673000673,-0.0121319498190769
67.4000674000674,-0.0154810125330032
67.5000675000675,-0.0187476758339986
67.6000676000676,-0.021948463903659
67.7000677000677,-0.0250994054543655
67.8000678000678,-0.0282161083763023
67.9000679000679,-0.0313138369645804
68.000068000068,-0.0344075914777768
68.1000681000681,-0.0375121899185693
68.2000682000682,-0.0406423520514834
68.3000683000683,-0.0438127857840901
68.4000684000684,-0.0470382761385569
68.5000685000685,-0.05033377713203
68.6000686000686,-0.053714506969767
68.7000687000687,-0.0571960470299702
68.8000688000688,-0.0607944451883257
68.9000689000689,-0.0645263241188517
69.000069000069,-0.0684089952308183
69.1000691000691,-0.0724605789855828
69.2000692000692,-0.0767001323841568
69.3000693000693,-0.0811477844600374
69.4000694000694,-0.0858248806461324
69.5000695000695,-0.0907541369058029
69.6000696000696,-0.0959598045215093
69.7000697000697,-0.101467846414001
69.8000698000698,-0.107306125812157
69.9000699000699,-0.113504607997595
70.00007000007,-0.12009557569558
70.1000701000701,-0.127113858457111
70.2000702000702,-0.134597076025801
70.3000703000703,-0.142585895215683
70.4000704000704,-0.151124299345417
70.5000705000705,-0.160259868235182
70.6000706000706,-0.170044065925562
70.7000707000707,-0.180532531657294
70.8000708000708,-0.191785367581388
70.9000709000709,-0.203867415351462
71.000071000071,-0.216848510010147
71.1000711000711,-0.23080369515717
71.2000712000712,-0.245813381108821
71.3000713000713,-0.261963420452398
71.4000714000714,-0.279345068317343
71.5000715000715,-0.298054789890053
71.6000716000716,-0.318193863748301
71.7000717000717,-0.338273150954331
71.8000718000718,-0.346718119605447
71.9000719000719,-0.356055365982725
72.000072000072,-0.366230621268373
72.1000721000721,-0.377187608350672
72.2000722000722,-0.388866687514433
72.3000723000723,-0.401203576881545
72.4000724000724,-0.414128159169363
72.5000725000725,-0.427563395197758
72.6000726000726,-0.441424372214315
72.7000727000727,-0.455617521848088
72.8000728000728,-0.470040048447282
72.9000729000729,-0.484579612687645
73.000073000073,-0.49911431691723
73.1000731000731,-0.513513037248005
73.2000732000732,-0.527636142223733
73.3000733000733,-0.541336628469321
73.4000734000734,-0.554461689893006
73.5000735000735,-0.56685471906664
73.6000736000736,-0.578357717293692
73.7000737000737,-0.588814065322413
73.8000738000738,-0.59807158171017
73.9000739000739,-0.605985771733659
74.000074000074,-0.612423147005052
74.1000741000741,-0.617264483816404
74.2000742000742,-0.620407876917531
74.3000743000743,-0.621771450611384
74.4000744000744,-0.62129559672994
74.5000745000745,-0.618944632935081
74.6000746000746,-0.61470780054429
74.7000747000747,-0.608599556715869
74.8000748000748,-0.60065915274944
74.9000749000749,-0.590949526276538
75.000075000075,-0.579555569044801
75.1000751000751,-0.566581859643849
75.2000752000752,-0.552149970700166
75.3000753000753,-0.536395472077392
75.4000754000754,-0.519464755258129
75.5000755000755,-0.501511800352503
75.6000756000756,-0.482694997186999
75.7000757000757,-0.463174117374143
75.8000758000758,-0.443107516826279
75.9000759000759,-0.422649629402878
76.000076000076,-0.401948793615408
76.1000761000761,-0.38114543656619
76.2000762000762,-0.360370623316355
76.3000763000763,-0.33974496609507
76.4000764000764,-0.319377876415157
76.5000765000765,-0.29936713429492
76.6000766000766,-0.279798742330587
76.7000767000767,-0.260747028158079
76.8000768000768,-0.24227495666546
76.9000769000769,-0.224434612908287
77.000077000077,-0.207267817756464
77.1000771000771,-0.190806840560698
77.2000772000772,-0.175075176280415
77.3000773000773,-0.160088358266421
77.4000774000774,-0.145854781987523
77.5000775000775,-0.132376519188451
77.6000776000776,-0.119650106084733
77.7000777000777,-0.10766729308517
77.8000778000778,-0.0964157470187961
77.9000779000779,-0.0858796999978331
78.000078000078,-0.0760405416616517
78.1000781000781,0
78.2000782000782,0
78.3000783000783,0
78.4000784000784,0
78.5000785000785,0
78.6000786000786,0
78.7000787000787,0
78.8000788000788,0
78.9000789000789,0
79.000079000079,0
79.1000791000791,0
79.2000792000792,0
79.3000793000793,0
79.4000794000794,0
79.5000795000795,0
79.6000796000796,0
79.7000797000797,0.025034003915108
79.8000798000798,0.0526662180069488
79.9000799000799,0.0804450330350143
80.00008000008,0.108011568458319
80.1000801000801,0.135084351380334
80.2000802000802,0.161449495725358
80.3000803000803,0.186950680455509
80.4000804000804,0.211479541913514
80.5000805000805,0.234966855348526
80.6000806000806,0.257374699709248
80.7000807000807,0.278689671276486
80.8000808000808,0.298917126268495
80.9000809000809,0.318076380497661
81.000081000081,0.336196766399799
81.1000811000811,0.353314436921756
81.2000812000812,0.369469805987964
81.3000813000813,0.384705522118265
81.4000814000814,0.399064882193658
81.5000815000815,0.412590604245842
81.6000816000816,0.425323890208022
81.7000817000817,0.437303720787651
81.8000818000818,0.448566335046772
81.9000819000819,0.459144856087171
82.000082000082,0.469069032196854
82.1000821000821,0.478365069128115
82.2000822000822,0.487055534833494
82.3000823000823,0.495159322426946
82.4000824000824,0.502691660879271
82.5000825000825,0.509664165995159
82.6000826000826,0.516084926679831
82.7000827000827,0.521958623449243
82.8000828000828,0.527286677743226
82.9000829000829,0.532067431636532
83.000083000083,0.536296358391614
83.1000831000831,0.539966305613194
83.2000832000832,0.543067770606918
83.3000833000833,0.545589211651917
83.4000834000834,0.547517393521668
83.5000835000835,0.548837769636737
83.6000836000836,0.549534899267052
83.7000837000837,0.54959289830561
83.8000838000838,0.548995921116624
83.9000839000839,0.547728668396528
84.000084000084,0.545776915465766
84.1000841000841,0.543128052921136
84.2000842000842,0.539771630014057
84.3000843000843,0.533697231187579
84.4000844000844,0.524378748727405
84.5000845000845,0.514313941211121
84.6000846000846,0.503547928871891
84.7000847000847,0.492129337461698
84.8000848000848,0.480110470899496
84.9000849000849,0.467547254322846
85.000085000085,0.454498979163513
85.1000851000851,0.441027875373077
85.2000852000852,0.42719854117356
85.3000853000853,0.413077262136178
85.4000854000854,0.398731251381077
85.5000855000855,0.384227843399956
85.6000856000856,0.369633673148073
85.7000857000857,0.35501387012597
85.8000858000858,0.340431294261341
85.9000859000859,0.325945836622562
86.000086000086,0.311613803559816
86.1000861000861,0.297487398039602
86.2000862000862,0.28361430700308
86.3000863000863,0.270037398843822
86.4000864000864,0.256794530450289
86.5000865000865,0.243918459611277
86.6000866000866,0.231436855189418
86.7000867000867,0.219372395140159
86.8000868000868,0.207742940848937
86.9000869000869,0.196561774830593
87.000087000087,0.185837888934838
87.1000871000871,0.175576310285338
87.2000872000872,0.165778453071367
87.3000873000873,0.156442484953062
87.4000874000874,0.147563698231681
87.5000875000875,0.139134877544609
87.6000876000876,0.131146657167503
87.7000877000877,0.12358786239262
87.8000878000878,0.116445830505896
87.9000879000879,0.10970670861939
88.000088000088,0.103355726426609
88.1000881000881,0.0973774429185693
88.2000882000882,0.0917559668465869
88.3000883000883,0.0864751512386781
88.4000884000884,0.081518763059219
88.5000885000885,0.0768706292765206
88.6000886000886,0.0725147608783455
88.7000887000887,0.0684354565530305
88.8000888000888,0.064617387848327
88.9000889000889,0.061045667629072
89.000089000089,0.0577059036304167
89.1000891000891,0.0545842388865794
89.2000892000892,0.0516673806735796
89.3000893000893,0.0489426195098786
89.4000894000894,0.046397839641456
89.5000895000895,0.0440215223126044
89.6000896000896,0.0418027429973093
89.7000897000897,0.0397311636419774
89.8000898000898,0.0377970208510582
89.9000899000899,0.0359911108345326
90.00009000009,0.0343047718314165
90.1000901000901,0.0327298646270078
90.2000902000902,0.0312587516939044
90.3000903000903,0.0298842754076123
90.4000904000904,0.0285997357168178
90.5000905000905,0.0273988675855317
90.6000906000906,0.026275818471194
90.7000907000907,0.0252251260747284
90.8000908000908,0.0242416964915058
90.9000909000909,0.0233207829176576
91.000091000091,0.0224579650226362
91.1000911000911,0.0216491290585038
91.2000912000912,0.0208904487609579
91.3000913000913,0.0201783671006578
91.4000914000914,0.0195095789786958
91.5000915000915,0.0188810146637056
91.6000916000916,0.0182898241301723
91.7000917000917,0.0166468408658731
91.8000918000918,0.0121267334978154
91.9000919000919,0.00783132677280985
92.000092000092,0.00373859356003562
92.1000921000921,-0.000172598003296716
92.2000922000922,-0.00392251465351188
92.3000923000923,-0.00753059866851859
92.4000924000924,-0.0110155172065846
92.5000925000925,-0.0143952187021963
92.6000926000926,-0.0176869949871365
92.7000927000927,-0.0209075480591742
92.8000928000928,-0.0240730606496621
92.9000929000929,-0.027199269946357
93.000093000093,-0.0303015440106139
93.1000931000931,-0.0333949605909842
93.2000932000932,-0.0364943881801936
93.3000933000933,-0.0396145692916779
93.4000934000934,-0.0427702060473374
93.5000935000935,-0.0459760482718583
93.6000936000936,-0.0492469843829627
93.7000937000937,-0.0525981354528716
93.8000938000938,-0.0560449528958306
93.9000939000939,-0.0596033203106236
94.000094000094,-0.0632896600759828
94.1000941000941,-0.0671210453607435
94.2000942000942,-0.0711153182707002
94.3000943000943,-0.0752912149007307
94.4000944000944,-0.0796684981124401
94.5000945000945,-0.0842680989063004
94.6000946000946,-0.0891122672594429
94.7000947000947,-0.0942247333296505
94.8000948000948,-0.0996308799090419
94.9000949000949,-0.10535792696986
95.000095000095,-0.111435129061173
95.1000951000951,-0.117893986172087
95.2000952000952,-0.124768468520192
95.3000953000953,-0.132095255354212
95.4000954000954,-0.139913987513926
95.5000955000955,-0.148267532920146
95.6000956000956,-0.157202263432594
95.7000957000957,-0.166768340450535
95.8000958000958,-0.17702000517216
95.9000959000959,-0.18801586838177
96.000096000096,-0.199819191978079
96.1000961000961,-0.212498151459878
96.2000962000962,-0.226126065568238
96.3000963000963,-0.240781576142797
96.4000964000964,-0.256548753147152
96.5000965000965,-0.273517097138393
96.6000966000966,-0.291781401342403
96.7000967000967,-0.311441427966752
96.8000968000968,-0.332601343106065
96.9000969000969,-0.343854433744099
97.000097000097,-0.352905676582957
97.1000971000971,-0.362812835931984
97.2000972000972,-0.37352044432034
97.3000973000973,-0.384970106909779
97.4000974000974,-0.397099196347959
97.5000975000975,-0.409839629688263
97.6000976000976,-0.423116744299818
97.7000977000977,-0.436848298515278
97.8000978000978,-0.450943629802771
97.9000979000979,-0.465303009502936
98.000098000098,-0.479817237856629
98.1000981000981,-0.49436752553889
98.2000982000982,-0.508825707588284
98.3000983000983,-0.523054831680817
98.4000984000984,-0.536910154766029
98.5000985000985,-0.550240569687077
98.6000986000986,-0.56289046662812
98.7000987000987,-0.574702013457882
98.8000988000988,-0.585517815123921
98.9000989000989,-0.595183887836409
99.000099000099,-0.603552857578815
99.1000991000991,-0.6104872705747
99.2000992000992,-0.615862887400011
99.3000993000993,-0.619571818945339
99.4000994000994,-0.62152536489686
99.5000995000995,-0.621656419314409
99.6000996000996,-0.619921329022259
99.7000997000997,-0.616301114250906
99.8000998000998,-0.610801994383511
99.9000999000999,-0.603455198526393


==> Tikz_data/IDM_m4_acc_inf_v.csv <==
0,0
0.1001001001001,0
0.2002002002002,0
0.3003003003003,0
0.4004004004004,0
0.500500500500501,0
0.600600600600601,0
0.700700700700701,0
0.800800800800801,0
0.900900900900901,0
1.001001001001,0
1.1011011011011,0
1.2012012012012,0
1.3013013013013,0
1.4014014014014,0
1.5015015015015,0
1.6016016016016,0
1.7017017017017,0
1.8018018018018,0
1.9019019019019,0
2.002002002002,0
2.1021021021021,0.0348770710020627
2.2022022022022,0.114330579456999
2.3023023023023,0.17576204048808
2.4024024024024,0.223593644245591
2.5025025025025,0.26092069544533
2.6026026026026,0.289951588549352
2.7027027027027,0.312277634786092
2.8028028028028,0.32904540057212
2.9029029029029,0.341072554935425
3.003003003003,0.348931096824014
3.1031031031031,0.353012146886388
3.2032032032032,0.353580684400933
3.3033033033033,0.35082479282584
3.4034034034034,0.344901145786125
3.5035035035035,0.335976185023776
3.6036036036036,0.324260687850233
3.7037037037037,0.310034435791371
3.8038038038038,0.293657798487007
3.9039039039039,0.275568384205961
4.004004004004,0.256263254134255
4.1041041041041,0.236269897045649
4.2042042042042,0.216111328686554
4.3043043043043,0.196271575513484
4.4044044044044,0.17716714701771
4.5045045045045,0.159128205381614
4.6046046046046,0.142390706807116
4.7047047047047,0.127098575797645
4.8048048048048,0.113313498345789
4.9049049049049,0.101029337960026
5.00500500500501,0.0901883438393228
5.10510510510511,0.0806969400856735
5.20520520520521,0.0724396614035214
5.30530530530531,0.0652905203423858
5.40540540540541,0.0591216434690789
5.50550550550551,0.0538093724370582
5.60560560560561,0.0492382149056784
5.70570570570571,0.0453030944756586
5.80580580580581,0.0419103341495941
5.90590590590591,0.0389777517122148
6.00600600600601,0.0364341723031836
6.10610610610611,0.0342185926955084
6.20620620620621,0.0322791673280871
6.30630630630631,0.0305721332796911
6.40640640640641,0.0290607521097012
6.50650650650651,0.0277143156754509
6.60660660660661,0.0265072409863443
6.70670670670671,0.0254182660408316
6.80680680680681,0.0244297477081999
6.90690690690691,0.0235270572341132
7.00700700700701,0.0226980656017109
7.10710710710711,0.0219327093922396
7.20720720720721,0.0212226272866751
7.30730730730731,0.0205608575889145
7.40740740740741,0.019941587829105
7.50750750750751,0.0193599483873477
7.60760760760761,0.0188118429988998
7.70770770770771,0.018293809946506
7.80780780780781,0.0178029086533467
7.90790790790791,0.0173366271908889
8.00800800800801,0.0168928069402394
8.10810810810811,0.016469581367523
8.20820820820821,0.0160653262271581
8.30830830830831,0.0156786188645233
8.40840840840841,0.0153082051229502
8.50850850850851,0.0149529725329448
8.60860860860861,0.0146119284492144
8.70870870870871,0.0142841817772287
8.80880880880881,0.0139689281964822
8.90890890890891,0.013665438364864
9.00900900900901,0.0133730475307428
9.10910910910911,0.0130911470761181
9.20920920920921,0.0128191780523146
9.30930930930931,0.0125566248883981
9.40940940940941,0.0123030104760936
9.50950950950951,0.0120578924777841
9.60960960960961,0.0118208590757519
9.70970970970971,0.0115915264467585
9.80980980980981,0.0113695359867593
9.90990990990991,0.0111545516873738


==> Tikz_data/IDM_m4_acc_negative_v.csv <==
0,0
0.1001001001001,0
0.2002002002002,0
0.3003003003003,0
0.4004004004004,0
0.500500500500501,0
0.600600600600601,0
0.700700700700701,0
0.800800800800801,0
0.900900900900901,0
1.001001001001,0
1.1011011011011,0.0569341457887917
1.2012012012012,0.12479340300387
1.3013013013013,0.179627024508687
1.4014014014014,0.223778182616159
1.5015015015015,0.259114686027239
1.6016016016016,0.287124299649108
1.7017017017017,0.308978062350058
1.8018018018018,0.325579375480089
1.9019019019019,0.33760683353272
2.002002002002,0.345554448877504
2.1021021021021,0.349771161187368
2.2022022022022,0.350500637361408
2.3023023023023,0.347921561573895
2.4024024024024,0.342187604952468
2.5025025025025,0.333465083526818
2.6026026026026,0.321965223967191
2.7027027027027,0.307967367259689
2.8028028028028,0.291829758330395
2.9029029029029,0.273985993468584
3.003003003003,0.254927537753595
3.1031031031031,0.235175370812801
3.2032032032032,0.215245935835718
3.3033033033033,0.195617444720336
3.4034034034034,0.176701974304336
3.5035035035035,0.158826968246187
3.6036036036036,0.14222741098785
3.7037037037037,0.127047794857777
3.8038038038038,0.113351560361759
3.9039039039039,0.101135108742164
4.004004004004,0.0903436304628408
4.1041041041041,0.0808865831600883
4.2042042042042,0.0726514017475114
4.3043043043043,0.0655147232551462
4.4044044044044,0.0593509501831231
4.5045045045045,0.0540383306279338
4.6046046046046,0.0494629229238847
4.7047047047047,0.0455208796321052
4.8048048048048,0.0421194746012298
4.9049049049049,0.0391772439771328
5.00500500500501,0.0366235429754136
5.10510510510511,0.0343977487352497
5.20520520520521,0.0324482801091305
5.30530530530531,0.0307315500492076
5.40540540540541,0.0292109303386772
5.50550550550551,0.0278557744931153
5.60560560560561,0.0266405267172559
5.70570570570571,0.0255439282392019
5.80580580580581,0.0245483229815859
5.90590590590591,0.0236390588406633
6.00600600600601,0.0228039773121365
6.10610610610611,0.0220329823690438
6.20620620620621,0.021317679048108
6.30630630630631,0.0206510723803514
6.40640640640641,0.0200273179044643
6.50650650650651,0.0194415158266475
6.60660660660661,0.0188895418041172
6.70670670670671,0.0183679082673237
6.80680680680681,0.0178736510628517
6.90690690690691,0.0174042368766664
7.00700700700701,0.0169574877713393
7.10710710710711,0.0165315197182372
7.20720720720721,0.0161246925887687
7.30730730730731,0.0157355695791231
7.40740740740741,0.0153628838882958
7.50750750750751,0.0150055115398805
7.60760760760761,0.0146624493434256
7.70770770770771,0.0143327969848044
7.80780780780781,0.0140157418315359
7.90790790790791,0.0137105466411158
8.00800800800801,0.0134165398231278
8.10810810810811,0.0131331066531419
8.20820820820821,0.0128596821470257
8.30830830830831,0.01259574567952
8.40840840840841,0.0123408154706951
8.50850850850851,0.0120944445102553
8.60860860860861,0.0118562173141521
8.70870870870871,0.0116257461451859
8.80880880880881,0.0114026690449111
8.90890890890891,0.0111866470598727
9.00900900900901,0.0109773622473319
9.10910910910911,0.0107745162723574
9.20920920920921,0.0105778281173913
9.30930930930931,0.0103870335822525
9.40940940940941,0.0102018830680434
9.50950950950951,0.0100221413635136
9.60960960960961,0.00984758582756678
9.70970970970971,0.00967800614804959
9.80980980980981,0.00951320295123048
9.90990990990991,0.00935298751029306


==> Tikz_data/IDM_m4_positions.csv <==
0,5,0
0.1000001000001,5,0
0.2000002000002,5,0
0.3000003000003,5,0
0.4000004000004,5,0
0.5000005000005,5,0
0.6000006000006,5,0
0.7000007000007,5,0
0.8000008000008,5,0
0.9000009000009,5,0
1.000001000001,5,0
1.1000011000011,5,0
1.2000012000012,5,0
1.3000013000013,5,0
1.4000014000014,5,0
1.5000015000015,5,0
1.6000016000016,5,0
1.7000017000017,5,0
1.8000018000018,5,0
1.9000019000019,5,0
2.000002000002,5,0
2.1000021000021,5,0
2.2000022000022,5,0
2.3000023000023,5,0
2.4000024000024,5,0
2.5000025000025,5,0
2.6000026000026,5,0
2.7000027000027,5,0
2.8000028000028,5,0
2.9000029000029,5,0
3.000003000003,5,0
3.1000031000031,5,0
3.2000032000032,5,0
3.3000033000033,5,0
3.4000034000034,5,0
3.5000035000035,5,0
3.6000036000036,5,0
3.7000037000037,5,0
3.8000038000038,5.00301081355171,0
3.9000039000039,5.01329090122611,0
4.000004000004,5.03087100350054,0
4.1000041000041,5.05575112037498,0
4.2000042000042,5.08793125184945,0
4.3000043000043,5.12741139792394,0
4.4000044000044,5.17419155859845,0
4.5000045000045,5.22827173387299,0
4.6000046000046,5.28965192374754,0
4.7000047000047,5.35833212822212,0
4.8000048000048,5.43431234729672,0
4.9000049000049,5.51759258097134,0
5.000005000005,5.60817282924598,0
5.1000051000051,5.70605309212065,0
5.2000052000052,5.81123336959533,0
5.3000053000053,5.92371366167004,0
5.4000054000054,6.04349396834478,6.52530565178695e-06
5.5000055000055,6.17057428961953,0.000343760314750775
5.6000056000056,6.3049546254943,0.0017242556218421
5.7000057000057,6.4466349759691,0.00477678163678754
5.8000058000058,6.59561534104392,0.0100323225355157
5.9000059000059,6.75189572071876,0.0179437704295427
6.000006000006,6.91547611499362,0.0289008291898978
6.1000061000061,7.0863565238685,0.0432414798135905
6.2000062000062,7.26453694734341,0.0612609261625092
6.3000063000063,7.45001738541834,0.0832186604991026
6.4000064000064,7.64279783809329,0.109344103199171
6.5000065000065,7.84287830536826,0.13984114539162
6.6000066000066,8.05025878724325,0.174891836092609
6.7000067000067,8.26493928371827,0.214659393904935
6.8000068000068,8.48691979479331,0.259290679193844
6.9000069000069,8.71620032046837,0.308918230365537
7.000007000007,8.95278086074344,0.363661944807459
7.1000071000071,9.19666141561855,0.423630465856556
7.2000072000072,9.44784198509367,0.488922325946089
7.3000073000073,9.70632256916882,0.559626884167333
7.4000074000074,9.97210316784399,0.63582508940697
7.5000075000075,10.2451837811192,0.71759009457798
7.6000076000076,10.5255644089944,0.804987742427034
7.7000077000077,10.8132450514696,0.898076939852895
7.8000078000078,11.1082257085449,0.996909935281937
7.9000079000079,11.4105063802202,1.1015325117246
8.000008000008,11.7200870664955,1.21198410503197
8.1000081000081,12.0369677673708,1.32829785808014
8.2000082000082,12.3611484828461,1.45050061939864
8.3000083000083,12.6926292129215,1.5786128938693
8.4000084000084,13.0314099575969,1.71264875363931
8.5000085000085,13.3774907168723,1.85261571695527
8.6000086000086,13.7308714907477,1.99851460219288
8.7000087000087,14.0915522792232,2.15033936476818
8.8000088000088,14.4595330822987,2.30807692484895
8.9000089000089,14.834144679194,2.47170652947716
9.000009000009,15.2099497014035,2.64118456185747
9.1000091000091,15.585754723613,2.81644064871628
9.2000092000092,15.9615597458225,2.99739490030635
9.3000093000093,16.337364768032,3.18395922873273
9.4000094000094,16.7131697902415,3.3760376053805
9.5000095000095,17.088974812451,3.57352636087012
9.6000096000096,17.4647798346605,3.77631453345947
9.7000097000097,17.84058485687,3.98428426920524
9.8000098000098,18.2163898790795,4.19731127624969
9.9000099000099,18.592194901289,4.41526533329402
10.00001000001,18.9679999234985,4.63801084621705
10.1000101000101,19.3438049457081,4.86540745036798
10.2000102000102,19.7196099679176,5.09731065240062
10.3000103000103,20.0954149901271,5.3335725028326
10.4000104000104,20.4712200123366,5.57404229091356
10.5000105000105,20.8470250345461,5.81856725240581
10.6000106000106,21.2228300567556,6.06699328044832
10.7000107000107,21.5986350789651,6.31916562968437
10.8000108000108,21.9744401011746,6.57492960416189
10.9000109000109,22.3502451233841,6.83413122014996
11.000011000011,22.7260501455936,7.09661783601424
11.1000111000111,23.1018551678031,7.36223874192635
11.2000112000112,23.4776601900126,7.63084570381922
11.3000113000113,23.8534652122222,7.90229345702838
11.4000114000114,24.2292702344317,8.17644014649256
11.5000115000115,24.6050752566412,8.45314771190523
11.6000116000116,24.9808802788507,8.73228221674383
11.7000117000117,25.3566853010602,9.01371412143169
11.8000118000118,25.7324903232697,9.29731850241768
11.9000119000119,26.1082953454792,9.58297521953916
12.000012000012,26.4841003676887,9.87056903433082
12.1000121000121,26.8599053898982,10.159989682223
12.2000122000122,27.2357104121077,10.4511319031626
12.3000123000123,27.6115154343172,10.7438954346768
12.4000124000124,27.9873204565267,11.038184971266
12.5000125000125,28.3631254787363,11.3339100939142
12.6000126000126,28.7389305009458,11.6309851745201
12.7000127000127,29.1147355231553,11.9293292589924
12.8000128000128,29.4905405453648,12.2288659326616
12.9000129000129,29.8663455675743,12.5295231710491
13.000013000013,30.2421505897838,12.8312331797634
13.1000131000131,30.6179556119933,13.133932226263
13.2000132000132,30.9937606342028,13.4375604660207
13.3000133000133,31.3695656564123,13.742061765339
13.4000134000134,31.7453706786218,14.0473835226581
13.5000135000135,32.1211757008313,14.3534764903774
13.6000136000136,32.4969807230408,14.6602945985286
13.7000137000137,32.8727857452503,14.967794781495
13.8000138000138,33.2485907674599,15.2759368087794
13.9000139000139,33.6243957896694,15.5846831206351
14.000014000014,34.0002008118789,15.8939986691858
14.1000141000141,34.3760058340884,16.2038507654809
14.2000142000142,34.7518108562979,16.5142089328865
14.3000143000143,35.1276158785074,16.8250447670042
14.4000144000144,35.5034209007169,17.1363318022382
14.5000145000145,35.8792259229264,17.4480453850526
14.6000146000146,36.2550309451359,17.7601625538865
14.7000147000147,36.6308359673454,18.0726619256387
14.8000148000148,37.0066409895549,18.3855235885866
14.9000149000149,37.3824460117645,18.6987290015652
15.000015000015,37.758251033974,19.0122608992042
15.1000151000151,38.1340560561835,19.3261032029994
15.2000152000152,38.509861078393,19.6402409379791
15.3000153000153,38.8856661006025,19.954660154714
15.4000154000154,39.261471122812,20.2693478564167
15.5000155000155,39.6372761450215,20.584291930874
15.6000156000156,40.013081167231,20.8994810869864
15.7000157000157,40.3888861894405,21.2149047955946
15.8000158000158,40.76469121165,21.5305532343882
15.9000159000159,41.1404962338595,21.8464172366468
16.000016000016,41.516301256069,22.1624882435737
16.1000161000161,41.8921062782785,22.4787582599961
16.2000162000162,42.2679113004881,22.7952198132348
16.3000163000163,42.6434978600889,23.111865819079
16.4000164000164,43.0138669409387,23.4286775446938
16.5000165000165,43.3769360071885,23.7456137386849
16.6000166000166,43.7327050588382,24.0626325295029
16.7000167000167,44.0811740958879,24.3796940726
16.8000168000168,44.4223431183376,24.6967603418802
16.9000169000169,44.7562121261873,25.0137949300463
17.000017000017,45.082781119437,25.3307628573927
17.1000171000171,45.4020500980866,25.6476303885498
17.2000172000172,45.7140190621363,25.9643648566037
17.3000173000173,46.0186880115858,26.2809344939723
17.4000174000174,46.3160569464354,26.5973082693751
17.5000175000175,46.606125866685,26.9134557301995
17.6000176000176,46.8888947723345,27.2293468495382
17.7000177000177,47.164363663384,27.5449518771485
17.8000178000178,47.4325325398335,27.8602411935734
17.9000179000179,47.693401401683,28.1751851666182
18.000018000018,47.9469702489324,28.4897540093757
18.1000181000181,48.1932390815818,28.8039176389897
18.2000182000182,48.4322078996312,29.1176455352896
18.3000183000183,48.6638767030806,29.4309065984267
18.4000184000184,48.88824549193,29.7436690046054
18.5000185000185,49.1053142661793,30.0559000589758
18.6000186000186,49.3150830258286,30.3675660447123
18.7000187000187,49.5175517708779,30.6786320672594
18.8000188000188,49.7127205013272,30.9890618926757
18.9000189000189,49.9005892171764,31.2988177789479
19.000019000019,50.0811579184257,31.6078602990783
19.1000191000191,50.2544266050749,31.9161481546796
19.2000192000192,50.420395277124,32.2236379787239
19.3000193000193,50.5790639345732,32.5302841260039
19.4000194000194,50.7304325774223,32.8360384497623
19.5000195000195,50.8745012056715,33.1408500628324
19.6000196000196,51.0112698193205,33.4446650815114
19.7000197000197,51.1407384183696,33.7474263502555
19.8000198000198,51.2629070028187,34.0490731451419
19.9000199000199,51.3777755726677,34.3495408538985
20.00002000002,51.4853441279167,34.6487606301474
20.1000201000201,51.5856126685657,34.9466590193608
20.2000202000202,51.6785811946147,35.2431575538805
20.3000203000203,51.7642497060636,35.5381723141825
20.4000204000204,51.8426182029125,35.8316134536014
20.5000205000205,51.9136866851614,36.1233846829359
20.6000206000206,51.9774551528103,36.4133827123
20.7000207000207,52.0339236058591,36.701496647282
20.8000208000208,52.083092044308,36.9876073359763
20.9000209000209,52.1249604681568,37.2715866632261
21.000021000021,52.1595288774056,37.5532967916246
21.1000211000211,52.1867972720543,37.8325893448327
21.2000212000212,52.2067656521031,38.1093045331536
21.3000213000213,52.2194340175518,38.3832702212429
21.4000214000214,52.2248023684005,38.6543009379341
21.5000215000215,52.2250046064959,38.9222071590918
21.6000216000216,52.2250046044846,39.1868711573389
21.7000217000217,52.2250046024733,39.448207567207
21.8000218000218,52.225004600462,39.7061227440666
21.9000219000219,52.2250045984507,39.9605149235336
22.000022000022,52.2250045964393,40.2112746977624
22.1000221000221,52.225004594428,40.4582855248272
22.2000222000222,52.2250045924167,40.7014242822274
22.3000223000223,52.2250045904054,40.9405618760156
22.4000224000224,52.2250045883941,41.1755639169293
22.5000225000225,52.2250045863828,41.4062914729997
22.6000226000226,52.2250045843715,41.6326019070861
22.7000227000227,52.2250045823601,41.8543498061143
22.8000228000228,52.2250045803488,42.0713880066407
22.9000229000229,52.2250045783375,42.2835687187505
23.000023000023,52.2250045763262,42.4907447472131
23.1000231000231,52.2250045743149,42.6927708052883
23.2000232000232,52.2250045723036,42.8895049126637
23.3000233000233,52.2250045702922,43.0808098648077
23.4000234000234,52.2250045682809,43.266554756881
23.5000235000235,52.2250045662696,43.4466165409669
23.6000236000236,52.2250045642583,43.6208815909464
23.7000237000237,52.225004562247,43.7892472471483
23.8000238000238,52.2250045602357,43.9516233094652
23.9000239000239,52.2250045582244,44.1079334451779
24.000024000024,52.225004556213,44.2581164801749
24.1000241000241,52.2250045542017,44.4021275392303
24.2000242000242,52.2250045521904,44.5399390077351
24.3000243000243,52.2250045501791,44.6715412871584
24.4000244000244,52.2250045481678,44.7969433243415
24.5000245000245,52.2250045461565,44.9161728995116
24.6000246000246,52.2250045441452,45.0292766643462
24.7000247000247,52.2250045421338,45.136319929475
24.8000248000248,52.2250045401225,45.237386207204
24.9000249000249,52.2250045381112,45.3325765220927
25.000025000025,52.2250045360999,45.4220085080307
25.1000251000251,52.2250045340886,45.505815315657
25.2000252000252,52.2250045320773,45.5841443577874
25.3000253000253,52.225004530066,45.6571559232617
25.4000254000254,52.2250045280547,45.7250216911068
25.5000255000255,52.2250045260433,45.7879231771974
25.6000256000256,52.225004524032,45.8460501448061
25.7000257000257,52.2250045220207,45.8995990087181
25.8000258000258,52.2250045200094,45.9487712601249
25.9000259000259,52.2250045179981,45.9937719364909
26.000026000026,52.2250045159868,46.0348081571951
26.1000261000261,52.2250045139755,46.0720877421549
26.2000262000262,52.2250045119642,46.1058179269992
26.3000263000263,52.2250045099528,46.1362041848046
26.4000264000264,52.2250045079415,46.1634491610455
26.5000265000265,52.2250045059302,46.1877517253207
26.6000266000266,52.2250045039189,46.2093061406673
26.7000267000267,52.2250045019076,46.2283013488878
26.8000268000268,52.2250044998963,46.2449203683198
26.9000269000269,52.2250044978849,46.2593397988707
27.000027000027,52.2250044958736,46.271729427905
27.1000271000271,52.2250044938623,46.2822519296854
27.2000272000272,52.225004491851,46.2910626505003
27.3000273000273,52.2250044898397,46.2983094713178
27.4000274000274,52.2250044878284,46.3041327397505
27.5000275000275,52.2250044858171,46.3086652632561
27.6000276000276,52.2250044838057,46.312032355782
27.7000277000277,52.2250044817944,46.3143519304823
27.8000278000278,52.2250044797831,46.3157346316231
27.9000279000279,52.2250044777718,46.3162839993243
28.000028000028,52.2250044757605,46.3163027772902
28.1000281000281,52.2250044737492,46.3163027772894
28.2000282000282,52.2250044717379,46.3163027772887
28.3000283000283,52.2250044697265,46.316302777288
28.4000284000284,52.2250044677152,46.3163027772872
28.5000285000285,52.2250044657039,46.3163027772865
28.6000286000286,52.2250044636926,46.3163027772857
28.7000287000287,52.2250044616813,46.316302777285
28.8000288000288,52.22500445967,46.3163027772842
28.9000289000289,52.2262368437065,46.3163027772835
29.000029000029,52.2341286495899,46.3163027772828
29.1000291000291,52.2493204700732,46.316302777282
29.2000292000292,52.2718123051566,46.3163027772813
29.3000293000293,52.3016041548399,46.3163027772805
29.4000294000294,52.3386960191233,46.3163114805749
29.5000295000295,52.3830878980068,46.3164802455173
29.6000296000296,52.4347797914902,46.3170801892969
29.7000297000297,52.4937716995737,46.3183886920981
29.8000298000298,52.5600636222572,46.3206822301708
29.9000299000299,52.6336555595407,46.3242332960044
30.00003000003,52.7145475114242,46.3293080284909
30.1000301000301,52.8027394779078,46.336164453392
30.2000302000302,52.8982314589914,46.3450512364508
30.3000303000303,53.001023454675,46.3562068581607
30.4000304000304,53.1111154649586,46.3698591282926
30.5000305000305,53.2285074898422,46.3862249689002
30.6000306000306,53.3531995293259,46.4055104044032
30.7000307000307,53.4851915834096,46.4279107076987
30.8000308000308,53.6244836520933,46.4536106598181
30.9000309000309,53.771075735377,46.4827848886406
31.000031000031,53.9249678332608,46.5155982589114
31.1000311000311,54.0861599457446,46.5522062914392
31.2000312000312,54.2546520728284,46.5927555941637
31.3000313000313,54.4304442145122,46.6373842917268
31.4000314000314,54.613536370796,46.6862224426974
31.5000315000315,54.8039285416799,46.7393924374694
31.6000316000316,55.0016207271638,46.7970093699855
31.7000317000317,55.2066129272477,46.8591813799104
31.8000318000318,55.4189051419316,46.9260099618525
31.9000319000319,55.6384973712156,46.9975902396165
32.000032000032,55.8653896150995,47.0740112044549
32.1000321000321,56.0995818735835,47.1553559167049
32.2000322000322,56.3410741466675,47.2417016707254
32.3000323000323,56.5898664343516,47.3331201235112
32.4000324000324,56.8459587366357,47.4296773877331
32.5000325000325,57.1093510535197,47.5314340902811
32.6000326000326,57.3800433850038,47.6384453976984
32.7000327000327,57.658035731088,47.7507610099172
32.8000328000328,57.9433280917721,47.8684251250772
32.9000329000329,58.2359204670563,47.9914763785248
33.000033000033,58.5358128569405,48.1199477512265
33.1000331000331,58.8430052614247,48.2538664677415
33.2000332000332,59.1574976805089,48.3932538632115
33.3000333000333,59.4792901141932,48.5381252477835
33.4000334000334,59.8083825624775,48.6884897513495
33.5000335000335,60.1447750253618,48.8443501677446
33.6000336000336,60.4884675028461,49.0057027961613
33.7000337000337,60.8394599949304,49.1725372853614
33.8000338000338,61.1977525016148,49.3448364878095
33.9000339000339,61.5633450228992,49.5225763281297
34.000034000034,61.936200302788,49.7057256831969
34.1000341000341,62.3120053240249,49.8942363527359
34.2000342000342,62.6878103452618,50.0880232433411
34.3000343000343,63.0636153664987,50.2869882764213
34.4000344000344,63.4394203877356,50.4910261981399
34.5000345000345,63.8152254089726,50.7000250655066
34.6000346000346,64.1910304302094,50.9138667478609
34.7000347000347,64.5668354514464,51.1324274770456
34.8000348000348,64.9426404726833,51.3555784288153
34.9000349000349,65.3184454939202,51.5831863347332
35.000035000035,65.6942505151571,51.8151141201646
35.1000351000351,66.070055536394,52.051221561444
35.2000352000352,66.4458605576309,52.2913659550907
35.3000353000353,66.8216655788678,52.5354027909995
35.4000354000354,67.1974706001047,52.7831864214403
35.5000355000355,67.5732756213416,53.034570717777
35.6000356000356,67.9490806425785,53.2894097071499
35.7000357000357,68.3248856638154,53.5475581818759
35.8000358000358,68.7006906850523,53.8088722750509
35.9000359000359,69.0764957062892,54.0732099969295
36.000036000036,69.4523007275261,54.3404317274781
36.1000361000361,69.828105748763,54.6104006617346
36.2000362000362,70.2039107699999,54.8829832057486
36.3000363000363,70.5797157912368,55.1580493220043
36.4000364000364,70.9555208124737,55.435472823568
36.5000365000365,71.3313258337106,55.7151316179874
36.6000366000366,71.7071308549475,55.9969079024431
36.7000367000367,72.0829358761844,56.2806883124849
36.8000368000368,72.4587408974213,56.5663640267905
36.9000369000369,72.8345459186582,56.853830830809
37.000037000037,73.2103509398951,57.1429891432535
37.1000371000371,73.586155961132,57.4337440089727
37.2000372000372,73.9619609823689,57.726005061897
37.3000373000373,74.3377660036059,58.0196864612256
37.4000374000374,74.7135710248427,58.3147068050448
37.5000375000375,75.0893760460796,58.6109890247757
37.6000376000376,75.4651810673166,58.9084602637157
37.7000377000377,75.8409860885534,59.2070517425439
37.8000378000378,76.2167911097903,59.5066986145632
37.9000379000379,76.5925961310272,59.8073398135591
38.000038000038,76.9684011522642,60.1089178964107
38.1000381000381,77.344206173501,60.4113788824707
38.2000382000382,77.7200111947379,60.7146720915361
38.3000383000383,78.0958162159748,61.018749981802
38.4000384000384,78.4716212372117,61.3235679892806
38.5000385000385,78.8474262584486,61.6290843697792
38.6000386000386,79.2232312796856,61.9352600443127
38.7000387000387,79.5990363009224,62.2420584486927
38.8000388000388,79.9748413221593,62.5494453878812
38.9000389000389,80.3506463433963,62.8573888955603
39.000039000039,80.7264513646332,63.1658590992457
39.1000391000391,81.1022563858701,63.4748280911702
39.2000392000392,81.478061407107,63.784269805074
39.3000393000393,81.8538664283439,64.0941598989502
39.4000394000394,82.2296714495808,64.4044756437477
39.5000395000395,82.6054764708177,64.715195817967
39.6000396000396,82.9812814920546,65.026300608044
39.7000397000397,83.3570865132915,65.3377715143828
39.8000398000398,83.7328915345284,65.6495912628716
39.9000399000399,84.1086965557653,65.9617437216924
40.00004000004,84.4845015770022,66.2742138232169
40.1000401000401,84.8603065982391,66.5869874907807
40.2000402000402,85.236111619476,66.9000515701086
40.3000403000403,85.6119166407129,67.2133937651686
40.4000404000404,85.9877216619498,67.5270025782255
40.5000405000405,86.3635266831867,67.8408672538721
40.6000406000406,86.7393317044236,68.154977726814
40.7000407000407,87.1151367256605,68.4693245731921
40.8000408000408,87.4909417468974,68.783898965292
40.9000409000409,87.8667467681343,69.0986926294007
41.000041000041,88.2425517893712,69.4136978065093
41.1000411000411,88.6183568106081,69.7289072157998
41.2000412000412,88.994161831845,70.0443140206913
41.3000413000413,89.3699668530819,70.3599117973154
41.4000414000414,89.7457718743189,70.6756945055057
41.5000415000415,90.1185043809169,70.9916511737888
41.6000416000416,90.4839617233595,71.3077446591728
41.7000417000417,90.8421190512021,71.6239312412897
41.8000418000418,91.1929763644447,71.9401692985477
41.9000419000419,91.5365336630873,72.25641909756
42.000042000042,91.8727909471298,72.5726425875033
42.1000421000421,92.2017482165724,72.8888032028448
42.2000422000422,92.5234054714148,73.2048656740092
42.3000423000423,92.8377627116573,73.5207958454273
42.4000424000424,93.1448199372998,73.836560500368
42.5000425000425,93.4445771483422,74.1521271918983
42.6000426000426,93.7370343447846,74.467464079282
42.7000427000427,94.022191526627,74.782539769088
42.8000428000428,94.3000486938694,75.0973231602548
42.9000429000429,94.5706058465117,75.4117832923364
43.000043000043,94.8338629845541,75.7258891961238
43.1000431000431,95.0898201079964,76.0396097457968
43.2000432000432,95.3384772168386,76.3529135117948
43.3000433000433,95.5798343110809,76.6657686135091
43.4000434000434,95.8138913907231,76.9781425709046
43.5000435000435,96.0406484557654,77.2900021541397
43.6000436000436,96.2601055062076,77.6013132302211
43.7000437000437,96.4722625420497,77.9120406056909
43.8000438000438,96.6771195632919,78.2221478642958
43.9000439000439,96.874676569934,78.5315971985396
44.000044000044,97.0649335619761,78.8403492339563
44.1000441000441,97.2478905394182,79.1483628448781
44.2000442000442,97.4235475022603,79.4555949603957
44.3000443000443,97.5919044505023,79.7620003591275
44.4000444000444,97.7529613841443,80.0675314513225
44.5000445000445,97.9067183031863,80.3721380467225
44.6000446000446,98.0531752076283,80.6757671064994
44.7000447000447,98.1923320974703,80.9783624774626
44.8000448000448,98.3241889727122,81.2798646066077
44.9000449000449,98.4487458333541,81.5802102339406
45.000045000045,98.566002679396,81.8793320613753
45.1000451000451,98.6759595108379,82.1771583953663
45.2000452000452,98.7786163276797,82.4736127608052
45.3000453000453,98.8739731299215,82.7686134835762
45.4000454000454,98.9620299175633,83.0620732390913
45.5000455000455,99.0427866906051,83.3538985639254
45.6000456000456,99.1162434490468,83.6439893273421
45.7000457000457,99.1824001928886,83.9322381604157
45.8000458000458,99.2412569221303,84.2185298399145
45.9000459000459,99.292813636772,84.5027406233186
46.000046000046,99.3370703368137,84.7847375332334
46.1000461000461,99.3740270222553,85.0643775901789
46.2000462000462,99.4036836930969,85.3415069897277
46.3000463000463,99.4260403493385,85.6159602271423
46.4000464000464,99.4410969909801,85.8875591669024
46.5000465000465,99.4488536180217,86.1561120629383
46.6000466000466,99.4500087040635,86.4214145536469
46.7000467000467,99.4500086984641,86.6833111619855
46.8000468000468,99.4500086928648,86.9417102532613
46.9000469000469,99.4500086872654,87.1965156979762
47.000047000047,99.4500086816661,87.4476231701497
47.1000471000471,99.4500086760667,87.6949207202172
47.2000472000472,99.4500086704673,87.938289386453
47.3000473000473,99.450008664868,88.1776038566987
47.4000474000474,99.4500086592686,88.4127331919081
47.5000475000475,99.4500086536693,88.6435416219971
47.6000476000476,99.4500086480699,88.8698894231557
47.7000477000477,99.4500086424706,89.0916338836407
47.8000478000478,99.4500086368712,89.3086303629433
47.9000479000479,99.4500086312718,89.5207334465286
48.000048000048,99.4500086256725,89.7277981951694
48.1000481000481,99.4500086200731,89.9296814842872
48.2000482000482,99.4500086144738,90.1262434247991
48.3000483000483,99.4500086088744,90.3173488527364
48.4000484000484,99.450008603275,90.5028688703121
48.5000485000485,99.4500085976757,90.6826824171485
48.6000486000486,99.4500085920763,90.8566778467341
48.7000487000487,99.4500085864769,91.0247544790426
48.8000488000488,99.4500085808776,91.1868240977052
48.9000489000489,99.4500085752782,91.3428123603834
49.000049000049,99.4500085696788,91.4926600872336
49.1000491000491,99.4500085640795,91.6363243977845
49.2000492000492,99.4500085584801,91.7737796646003
49.3000493000493,99.4500085528807,91.9050182599929
49.4000494000494,99.4500085472814,92.0300510740133
49.5000495000495,99.450008541682,92.1489077897458
49.6000496000496,99.4500085360826,92.2616369084321
49.7000497000497,99.4500085304833,92.3683055235003
49.8000498000498,99.4500085248839,92.4689988500463
49.9000499000499,99.4500085192846,92.5638195230542
50.00005000005,99.4500085136852,92.6528866833626
50.1000501000501,99.4500085080858,92.7363348754779
50.2000502000502,99.4500085024865,92.8143127851983
50.3000503000503,99.4500084968871,92.8869818476251
50.4000504000504,99.4500084912877,92.9545147575526
50.5000505000505,99.4500084856884,93.0170939144122
50.6000506000506,99.450008480089,93.0749098330853
50.7000507000507,99.4500084744896,93.1281595501273
50.8000508000508,99.4500084688903,93.1770450524379
50.9000509000509,99.4500084632909,93.2217717523592
51.000051000051,99.4500084576916,93.2625470297679
51.1000511000511,99.4500084520922,93.2995788581253
51.2000512000512,99.4500084464929,93.3330745278115
51.3000513000513,99.4500084408935,93.3632394765212
51.4000514000514,99.4500084352942,93.390276233155
51.5000515000515,99.4500084296948,93.4143834785721
51.6000516000516,99.4500084240954,93.43575522384
51.7000517000517,99.4500084184961,93.4545801042603
51.8000518000518,99.4500084128967,93.4710407854796
51.9000519000519,99.4500084072974,93.4853134764119
52.000052000052,99.450008401698,93.4975675424894
52.1000521000521,99.4500083960987,93.5079652118976
52.2000522000522,99.4500083904993,93.5166613668972
52.3000523000523,99.4500083848999,93.5238034120683
52.4000524000524,99.4500083793006,93.5295312112598
52.5000525000525,99.4500083737012,93.5339770851867
52.6000526000526,99.4500083681018,93.5372658619206
52.7000527000527,99.4500083625025,93.5395149729254
52.8000528000528,99.4500083569031,93.5408345877876
52.9000529000529,99.4500083513038,93.541327781344
53.000053000053,99.4500083457044,93.5413365274726
53.1000531000531,99.4500083401051,93.5413365274691
53.2000532000532,99.4500083345057,93.5413365274657
53.3000533000533,99.4500083289063,93.5413365274622
53.4000534000534,99.450008323307,93.5413365274588
53.5000535000535,99.4500083177076,93.5413365274553
53.6000536000536,99.4500083121083,93.5413365274518
53.7000537000537,99.4500083065089,93.5413365274484
53.8000538000538,99.4500083009095,93.5413365274449
53.9000539000539,99.4500082953102,93.5413365274415
54.000054000054,99.4502436001578,93.541336527438
54.1000541000541,99.4557471226694,93.5413365274346
54.2000542000542,99.4685506597811,93.5413365274311
54.3000543000543,99.4886542114928,93.5413365274276
54.4000544000544,99.5160577778045,93.5413365274242
54.5000545000545,99.5507613587163,93.541337238186
54.6000546000546,99.592764954228,93.5414246277347
54.7000547000547,99.6420685643398,93.5418527033354
54.8000548000548,99.6986721890516,93.5428983672365
54.9000549000549,99.7625758283635,93.5448387923164
55.000055000055,99.8337794822753,93.5479480891551
55.1000551000551,99.9122831507872,93.5524947151407
55.2000552000552,99.9980868338991,93.5587395265597
55.3000553000553,100.091190531611,93.5669343747011
55.4000554000554,100.191594243923,93.5773211524169
55.5000555000555,100.299297970835,93.5901312061351
55.6000556000556,100.414301712347,93.6055850384993
55.7000557000557,100.536605468459,93.6238922369908
55.8000558000558,100.666209239171,93.6452515742598
55.9000559000559,100.803113024483,93.6698512349525
56.000056000056,100.947316824395,93.697869132056
56.1000561000561,101.098820638907,93.7294732829404
56.2000562000562,101.257624468019,93.7648222212412
56.3000563000563,101.423728311731,93.8040654257649
56.4000564000564,101.597132170044,93.8473437519502
56.5000565000565,101.777836042956,93.89478985412
56.6000566000566,101.965839930468,93.9465285905637
56.7000567000567,102.16114383258,94.0026774042619
56.8000568000568,102.363747749292,94.0633466753865
56.9000569000569,102.573651680605,94.1286400414138
57.000057000057,102.790855626517,94.1986546830192
57.1000571000571,103.015359587029,94.2734815743011
57.2000572000572,103.247163562142,94.3532056964536
57.3000573000573,103.486267551854,94.4379062146642
57.4000574000574,103.732671556166,94.5276566185645
57.5000575000575,103.986375575079,94.6225248268068
57.6000576000576,104.247379608591,94.7225732568005
57.7000577000577,104.515683656704,94.8278588608065
57.8000578000578,104.791287719416,94.9384331301
57.9000579000579,105.074191796728,95.0543420685907
58.000058000058,105.364395888641,95.1756261391365
58.1000581000581,105.661899995154,95.3023201851141
58.2000582000582,105.966704116266,95.4344533262132
58.3000583000583,106.278808251979,95.5720488404087
58.4000584000584,106.598212402291,95.7151240250731
58.5000585000585,106.924916567204,95.8636900488816
58.6000586000586,107.258920746717,96.017751796814
58.7000587000587,107.600224940829,96.1773077101253
58.8000588000588,107.948829149542,96.3423496298591
58.9000589000589,108.304733372855,96.5128626476175
59.000059000059,108.667937610767,96.6888249682546
59.1000591000591,109.03844186328,96.8702077903118
59.2000592000592,109.414060237468,97.0569717498219
59.3000593000593,109.789865255246,97.2490423219482
59.4000594000594,110.165670273024,97.4463239529208
59.5000595000595,110.541475290802,97.6487136899521
59.6000596000596,110.917280308579,97.8561017219637
59.7000597000597,111.293085326357,98.0683718843194
59.8000598000598,111.668890344135,98.2854021928475
59.9000599000599,112.044695361913,98.5070654106152
60.00006000006,112.420500379691,98.7332296541572
60.1000601000601,112.796305397468,98.9637590226251
60.2000602000602,113.172110415246,99.1985142493172
60.3000603000603,113.547915433024,99.4373533678689
60.4000604000604,113.923720450802,99.6801323850336
60.5000605000605,114.29952546858,99.9267059519543
60.6000606000606,114.675330486357,100.176928025793
60.7000607000607,115.051135504135,100.430652513804
60.8000608000608,115.426940521913,100.687733892401
60.9000609000609,115.802745539691,100.948027794491
61.000061000061,116.178550557469,101.211391559203
61.1000611000611,116.554355575246,101.477684739191
61.2000612000612,116.930160593024,101.746769561779
61.3000613000613,117.305965610802,102.018511341462
61.4000614000614,117.68177062858,102.29277884172
61.5000615000615,118.057575646358,102.569444585853
61.6000616000616,118.433380664135,102.848385117226
61.7000617000617,118.809185681913,103.1294812103
61.8000618000618,119.184990699691,103.412618034408
61.9000619000619,119.560795717469,103.697685272249
62.000062000062,119.936600735247,103.984577196663
62.1000621000621,120.312405753024,104.273192709009
62.2000622000622,120.688210770802,104.563435342823
62.3000623000623,121.06401578858,104.855213235869
62.4000624000624,121.439820806358,105.148439074621
62.5000625000625,121.815625824136,105.443030015012
62.6000626000626,122.191430841913,105.738907582888
62.7000627000627,122.567235859691,106.035997557388
62.8000628000628,122.943040877469,106.334229840164
62.9000629000629,123.318845895247,106.633538313785
63.000063000063,123.694650913025,106.933860691823
63.1000631000631,124.070455930802,107.235138362945
63.2000632000632,124.44626094858,107.537316231185
63.3000633000633,124.822065966358,107.840342554047
63.4000634000634,125.197870984136,108.144168780332
63.5000635000635,125.573676001914,108.448749388995
63.6000636000636,125.949481019692,108.754041730185
63.7000637000637,126.325286037469,109.060005869436
63.8000638000638,126.701091055247,109.366604435816
63.9000639000639,127.076896073025,109.673802474659
64.000064000064,127.452701090803,109.981567305392
64.1000641000641,127.828506108581,110.289868384787
64.2000642000642,128.204311126358,110.598677175943
64.3000643000643,128.580116144136,110.907967023135
64.4000644000644,128.955921161914,111.217713032609
64.5000645000645,129.331726179692,111.527891959339
64.6000646000646,129.70753119747,111.838482099711
64.7000647000647,130.083336215247,112.149463190018
64.8000648000648,130.459141233025,112.460816310665
64.9000649000649,130.834946250803,112.772523795908
65.000065000065,131.210751268581,113.084569148953
65.1000651000651,131.586556286359,113.396936962204
65.2000652000652,131.962361304136,113.709612842467
65.3000653000653,132.338166321914,114.022583340876
65.4000654000654,132.713971339692,114.335835887339
65.5000655000655,133.08977635747,114.649358729228
65.6000656000656,133.465581375248,114.963140874145
65.7000657000657,133.841386393025,115.277172036502
65.8000658000658,134.217191410803,115.59144258772
65.9000659000659,134.592996428581,115.905943509816
66.000066000066,134.968801446359,116.22066635219
66.1000661000661,135.344606464137,116.535603191505
66.2000662000662,135.720411481914,116.850746594332
66.3000663000663,136.096216499692,117.166089582355
66.4000664000664,136.47202151747,117.48162560006
66.5000665000665,136.847826535248,117.797348484705
66.6000666000666,137.222359581033,118.113251024205
66.7000667000667,137.590205203128,118.42930470415
66.8000668000668,137.950750810624,118.745465543476
66.9000669000669,138.303996403519,119.061691256796
67.000067000067,138.649941981814,119.377941516088
67.1000671000671,138.988587545509,119.694177742219
67.2000672000672,139.319933094604,120.010362904995
67.3000673000673,139.643978629099,120.326461331284
67.4000674000674,139.960724148994,120.642438520712
67.5000675000675,140.270169654289,120.958260968345
67.6000676000676,140.572315144984,121.273895993718
67.7000677000677,140.867160621079,121.589311575533
67.8000678000678,141.154706082574,121.904476191309
67.9000679000679,141.434951529469,122.219358661238
68.000068000068,141.707896961764,122.533927995479
68.1000681000681,141.973542379459,122.848153244082
68.2000682000682,142.231887782554,123.16200334874
68.3000683000683,142.482933171049,123.475446995516
68.4000684000684,142.726678544944,123.788452467689
68.5000685000685,142.963123904238,124.100987497822
68.6000686000686,143.192269248933,124.413019118152
68.7000687000687,143.414114579028,124.724513508342
68.8000688000688,143.628659894523,125.035435839555
68.9000689000689,143.835905195417,125.345750113891
69.000069000069,144.035850481712,125.655418998068
69.1000691000691,144.228495753407,125.964403650205
69.2000692000692,144.413841010501,126.272663538509
69.3000693000693,144.591886252996,126.580156250593
69.4000694000694,144.762631480891,126.886837292067
69.5000695000695,144.926076694185,127.192659872951
69.6000696000696,145.08222189288,127.497574680383
69.7000697000697,145.231067076975,127.801529635954
69.8000698000698,145.372612246469,128.104469635927
69.9000699000699,145.506857401364,128.406336272427
70.00007000007,145.633802541658,128.707067533611
70.1000701000701,145.753447667353,129.006597480647
70.2000702000702,145.865792778447,129.304855899205
70.3000703000703,145.970837874941,129.60176792309
70.4000704000704,146.068582956836,129.89725362737
70.5000705000705,146.15902802413,130.191227588207
70.6000706000706,146.242173076825,130.483598406799
70.7000707000707,146.318018114919,130.774268194537
70.8000708000708,146.386563138413,131.06313201661
70.9000709000709,146.447808147307,131.350077290443
71.000071000071,146.501753141602,131.634983136943
71.1000711000711,146.548398121296,131.917719682548
71.2000712000712,146.58774308639,132.198147308078
71.3000713000713,146.619788036884,132.476115844738
71.4000714000714,146.644532972779,132.751463715918
71.5000715000715,146.661977894073,133.024017024223
71.6000716000716,146.672122800767,133.293588587742
71.7000717000717,146.67501209012,133.559976959738
71.8000718000718,146.675012084394,133.822998562048
71.9000719000719,146.675012078668,134.082552232779
72.000072000072,146.675012072942,134.338544644224
72.1000721000721,146.675012067216,134.590874090519
72.2000722000722,146.675012061491,134.839431051316
72.3000723000723,146.675012055765,135.084098789055
72.4000724000724,146.675012050039,135.324753992931
72.5000725000725,146.675012044313,135.561267481032
72.6000726000726,146.675012038587,135.793504971489
72.7000727000727,146.675012032861,136.021327932209
72.8000728000728,146.675012027135,136.244594517057
72.9000729000729,146.67501202141,136.463160594095
73.000073000073,146.675012015684,136.676880868985
73.1000731000731,146.675012009958,136.885610103694
73.2000732000732,146.675012004232,137.089204427116
73.3000733000733,146.675011998506,137.28752273047
73.4000734000734,146.67501199278,137.480428136078
73.5000735000735,146.675011987055,137.667789523715
73.6000736000736,146.675011981329,137.84948309456
73.7000737000737,146.675011975603,138.025393949011
73.8000738000738,146.675011969877,138.195417650454
73.9000739000739,146.675011964151,138.359461743949
74.000074000074,146.675011958425,138.517447198942
74.1000741000741,146.6750119527,138.66930974092
74.2000742000742,146.675011946974,138.815001041565
74.3000743000743,146.675011941248,138.954489735094
74.4000744000744,146.675011935522,139.087762235569
74.5000745000745,146.675011929796,139.214823331305
74.6000746000746,146.67501192407,139.335696540912
74.7000747000747,146.675011918344,139.450424220774
74.8000748000748,146.675011912619,139.559067420706
74.9000749000749,146.675011906893,139.661705492374
75.000075000075,146.675011901167,139.758435461387
75.1000751000751,146.675011895441,139.849371180282
75.2000752000752,146.675011889715,139.934642284985
75.3000753000753,146.675011883989,140.014392981568
75.4000754000754,146.675011878264,140.088780693204
75.5000755000755,146.675011872538,140.15797459895
75.6000756000756,146.675011866812,140.222154096594
75.7000757000757,146.675011861086,140.281507221283
75.8000758000758,146.67501185536,140.336229050139
75.9000759000759,146.675011849634,140.386520120781
76.000076000076,146.675011843908,140.432584888801
76.1000761000761,146.675011838183,140.474630245888
76.2000762000762,146.675011832457,140.512864116763
76.3000763000763,146.675011826731,140.547494149432
76.4000764000764,146.675011821005,140.578726509685
76.5000765000765,146.675011815279,140.606764787338
76.6000766000766,146.675011809553,140.631809018546
76.7000767000767,146.675011803828,140.654054825695
76.8000768000768,146.675011798102,140.673692673857
76.9000769000769,146.675011792376,140.690907240738
77.000077000077,146.67501178665,140.705876895311
77.1000771000771,146.675011780924,140.718773279013
77.2000772000772,146.675011775198,140.7297609824
77.3000773000773,146.675011769472,140.738997309519
77.4000774000774,146.675011763747,140.746632121886
77.5000775000775,146.675011758021,140.752807753857
77.6000776000776,146.675011752295,140.757658991246
77.7000777000777,146.675011746569,140.761313105344
77.8000778000778,146.675011740843,140.763889934825
77.9000779000779,146.675011735117,140.765502008538
78.000078000078,146.675011729392,140.766254702697
78.1000781000781,146.675011723666,140.766339904286
78.2000782000782,146.67501171794,140.766339904284
78.3000783000783,146.675011712214,140.766339904281
78.4000784000784,146.675011706488,140.766339904279
78.5000785000785,146.675011700762,140.766339904277
78.6000786000786,146.675011695037,140.766339904274
78.7000787000787,146.675011689311,140.766339904272
78.8000788000788,146.675011683585,140.76633990427
78.9000789000789,146.675011677859,140.766339904267
79.000079000079,146.675011672133,140.766339904265
79.1000791000791,146.675011666407,140.766339904262
79.2000792000792,146.678146495755,140.76633990426
79.3000793000793,146.68856175295,140.766339904258
79.4000794000794,146.706277024745,140.766339904255
79.5000795000795,146.731292311139,140.766339904253
79.6000796000796,146.763607612134,140.76633990425
79.7000797000797,146.803222927729,140.766375318037
79.8000798000798,146.850138257924,140.766661580518
79.9000799000799,146.904353602719,140.767474624795
80.00008000008,146.965868962114,140.769091940886
80.1000801000801,147.034684336108,140.771788960539
80.2000802000802,147.110799724703,140.775836234312
80.3000803000803,147.194215127898,140.781497284311
80.4000804000804,147.284930545693,140.789027032957
80.5000805000805,147.382945978088,140.798670711989
80.6000806000806,147.488261425083,140.810663163709
80.7000807000807,147.600876886678,140.825228456056
80.8000808000808,147.720792362873,140.842579743849
80.9000809000809,147.848007853668,140.862919318304
81.000081000081,147.982523359064,140.886438796917
81.1000811000811,148.124338879059,140.913319414147
81.2000812000812,148.273454413654,140.943732380807
81.3000813000813,148.429869962849,140.977839286514
81.4000814000814,148.593585526644,141.015792524842
81.5000815000815,148.764601105039,141.057735725367
81.6000816000816,148.942916698035,141.103804179883
81.7000817000817,149.12853230563,141.154125254081
81.8000818000818,149.321447927825,141.208818776646
81.9000819000819,149.52166356462,141.267997401598
82.000082000082,149.729179216016,141.331766939181
82.1000821000821,149.943994882011,141.400226653165
82.2000822000822,150.166110562606,141.473469522904
82.3000823000823,150.395526257802,141.551582468984
82.4000824000824,150.632241967597,141.634646542136
82.5000825000825,150.876257691993,141.722737075573
82.6000826000826,151.127573430988,141.815923801217
82.7000827000827,151.386189184584,141.914270930666
82.8000828000828,151.652104952779,142.017837202188
82.9000829000829,151.925320735575,142.12667589507
83.000083000083,152.20583653297,142.240834813354
83.1000831000831,152.493652344966,142.36035623962
83.2000832000832,152.788768171561,142.485276867026
83.3000833000833,153.091184012757,142.615627699017
83.4000834000834,153.400899868552,142.751433940127
83.5000835000835,153.717915738948,142.892714859556
83.6000836000836,154.042231623944,143.039483648059
83.7000837000837,154.373847523539,143.191747264179
83.8000838000838,154.712763437735,143.349506274405
83.9000839000839,155.058979366531,143.51275469608
84.000084000084,155.412495309927,143.681479844965
84.1000841000841,155.773311267922,143.855662192992
84.2000842000842,156.141427240518,144.035275242586
84.3000843000843,156.51611487511,144.220284758324
84.4000844000844,156.891919892867,144.410629343267
84.5000845000845,157.267724910624,144.606217103881
84.6000846000846,157.643529928381,144.806947429174
84.7000847000847,158.019334946138,145.012712701186
84.8000848000848,158.395139963895,145.223398775224
84.9000849000849,158.770944981652,145.43888550962
85.000085000085,159.146749999409,145.659047321973
85.1000851000851,159.522555017166,145.883753780765
85.2000852000852,159.898360034923,146.112870228455
85.3000853000853,160.27416505268,146.346258426738
85.4000854000854,160.649970070437,146.58377721861
85.5000855000855,161.025775088194,146.825283199828
85.6000856000856,161.401580105951,147.070631391583
85.7000857000857,161.777385123708,147.319675906187
85.8000858000858,162.153190141465,147.572270597742
85.9000859000859,162.528995159222,147.828269690151
86.000086000086,162.904800176979,148.087528375511
86.1000861000861,163.280605194736,148.349903376707
86.2000862000862,163.656410212493,148.615253469076
86.3000863000863,164.03221523025,148.883439957168
86.4000864000864,164.408020248007,149.154327103235
86.5000865000865,164.783825265764,149.427782505681
86.6000866000866,165.159630283521,149.703677426573
86.7000867000867,165.535435301278,149.981887068393
86.8000868000868,165.911240319035,150.262290801205
86.9000869000869,166.287045336792,150.544772341385
87.000087000087,166.662850354549,150.829219884538
87.1000871000871,167.038655372306,151.115526195665
87.2000872000872,167.414460390063,151.403588659904
87.3000873000873,167.79026540782,151.693309297054
87.4000874000874,168.166070425577,151.984594743334
87.5000875000875,168.541875443334,152.277356204609
87.6000876000876,168.917680461091,152.571509384605
87.7000877000877,169.293485478848,152.866974391709
87.8000878000878,169.669290496605,153.163675627314
87.9000879000879,170.045095514362,153.461541659385
88.000088000088,170.420900532119,153.760505084195
88.1000881000881,170.796705549876,154.060502378879
88.2000882000882,171.172510567633,154.361473747284
88.3000883000883,171.54831558539,154.663362961111
88.4000884000884,171.924120603147,154.966117198564
88.5000885000885,172.299925620904,155.269686882161
88.6000886000886,172.675730638661,155.574025517123
88.7000887000887,173.051535656418,155.879089531577
88.8000888000888,173.427340674175,156.18483811962
88.9000889000889,173.803145691932,156.491233088099
89.000089000089,174.178950709689,156.798238707757
89.1000891000891,174.554755727446,157.10582156934
89.2000892000892,174.930560745203,157.413950445058
89.3000893000893,175.30636576296,157.722596155677
89.4000894000894,175.682170780717,158.031731443432
89.5000895000895,176.057975798474,158.341330850872
89.6000896000896,176.433780816231,158.651370605673
89.7000897000897,176.809585833988,158.961828511381
89.8000898000898,177.185390851745,159.272683844028
89.9000899000899,177.561195869502,159.583917254477
90.00009000009,177.937000887259,159.895510676377
90.1000901000901,178.312805905016,160.207447239525
90.2000902000902,178.688610922773,160.519711188455
90.3000903000903,179.06441594053,160.832287806046
90.4000904000904,179.440220958287,161.145163341926
90.5000905000905,179.816025976044,161.458324945442
90.6000906000906,180.191830993801,161.771760602994
90.7000907000907,180.567636011558,162.085459079516
90.8000908000908,180.943441029315,162.399409863831
90.9000909000909,181.319246047072,162.713603117684
91.000091000091,181.695051064829,163.02802962826
91.1000911000911,182.070856082586,163.342680763942
91.2000912000912,182.446661100343,163.657548433139
91.3000913000913,182.8224661181,163.972625046008
91.4000914000914,183.198271135857,164.287903478989
91.5000915000915,183.574076153614,164.603377041684
91.6000916000916,183.949881171371,164.919039446143
91.7000917000917,184.325433405032,165.234884652203
91.8000918000918,184.69566730769,165.550893733774
91.9000919000919,185.058601195748,165.867024270222
92.000092000092,185.414235069206,166.183233288949
92.1000921000921,185.762568928064,166.49947984493
92.2000922000922,186.103602772322,166.815724809284
92.3000923000923,186.43733660198,167.131930666571
92.4000924000924,186.763770417037,167.448061320326
92.5000925000925,187.082904217495,167.76408190634
92.6000926000926,187.394738003353,168.079958613125
92.7000927000927,187.699271774611,168.395658508937
92.8000928000928,187.996505531268,168.711149374697
92.9000929000929,188.286439273326,169.026399542105
93.000093000093,188.569073000784,169.3413777362
93.1000931000931,188.844406713641,169.656052921619
93.2000932000932,189.112440411899,169.970394151745
93.3000933000933,189.373174095556,170.284370419962
93.4000934000934,189.626607764614,170.59795051215
93.5000935000935,189.872741419071,170.911102859594
93.6000936000936,190.111575058929,171.223795391409
93.7000937000937,190.343108684186,171.535995385574
93.8000938000938,190.567342294844,171.847669317637
93.9000939000939,190.784275890901,172.15878270612
94.000094000094,190.993909472359,172.469299953587
94.1000941000941,191.196243039216,172.779184182338
94.2000942000942,191.391276591474,173.088397063581
94.3000943000943,191.579010129131,173.396898638905
94.4000944000944,191.759443652188,173.704647132801
94.5000945000945,191.932577160646,174.011598754912
94.6000946000946,192.098410654503,174.317707490605
94.7000947000947,192.25694413376,174.622924878331
94.8000948000948,192.408177598417,174.927199772183
94.9000949000949,192.552111048475,175.23047808791
95.000095000095,192.688744483932,175.53270253055
95.1000951000951,192.818077904789,175.833812301707
95.2000952000952,192.940111311046,176.133742784394
95.3000953000953,193.054844702703,176.432425203115
95.4000954000954,193.162278079761,176.729786256853
95.5000955000955,193.262411442218,177.025747722411
95.6000956000956,193.355244790075,177.320226025499
95.7000957000957,193.440778123332,177.613131776783
95.8000958000958,193.519011441989,177.904369270198
95.9000959000959,193.589944746046,178.193835940133
96.000096000096,193.653578035503,178.481421774899
96.1000961000961,193.70991131036,178.767008684197
96.2000962000962,193.758944570617,179.050469817281
96.3000963000963,193.800677816274,179.331668828966
96.4000964000964,193.835111047331,179.610459093991
96.5000965000965,193.862244263788,179.886682865547
96.6000966000966,193.882077465644,180.160170380955
96.7000967000967,193.894610652901,180.430738913515
96.8000968000968,193.899843825558,180.698191775922
96.9000969000969,193.900015493434,180.962328932227
97.000097000097,193.900015488488,181.223027023599
97.1000971000971,193.900015483543,181.480195337932
97.2000972000972,193.900015478597,181.733734849453
97.3000973000973,193.900015473651,181.983538530434
97.4000974000974,193.900015468706,182.229491936274
97.5000975000975,193.90001546376,182.471473832514
97.6000976000976,193.900015458814,182.709356876707
97.7000977000977,193.900015453869,182.943008365926
97.8000978000978,193.900015448923,183.172291059885
97.9000979000979,193.900015443977,183.397064088088
98.000098000098,193.900015439032,183.617183947451
98.1000981000981,193.900015434086,183.832505594395
98.2000982000982,193.90001542914,184.042883632573
98.3000983000983,193.900015424195,184.248173594041
98.4000984000984,193.900015419249,184.44823330797
98.5000985000985,193.900015414303,184.642924346878
98.6000986000986,193.900015409358,184.832113536112
98.7000987000987,193.900015404412,185.015674508001
98.8000988000988,193.900015399466,185.193489278213
98.9000989000989,193.900015394521,185.365449816988
99.000099000099,193.900015389575,185.531459586245
99.1000991000991,193.900015384629,185.691435010948
99.2000992000992,193.900015379684,185.845306850346
99.3000993000993,193.900015374738,185.993021438323
99.4000994000994,193.900015369792,186.134541759404
99.5000995000995,193.900015364847,186.26984833414
99.6000996000996,193.900015359901,186.398939888434
99.7000997000997,193.900015354955,186.521833789
99.8000998000998,193.90001535001,186.638566232899
99.9000999000999,193.900015345064,186.749192185396


==> Tikz_data/IDM_m4_positions_inf_v.csv <==
0,4.5,0
0.1001001001001,4.50500998148614,0
0.2002002002002,4.52003791482737,0
0.3003003003003,4.54506574172953,0
0.4004004004004,4.58002381754522,0
0.500500500500501,4.62473497679916,0
0.600600600600601,4.67884780101535,0
0.700700700700701,4.74177868602309,0
0.800800800800801,4.81268988453251,0
0.900900900900901,4.89052544834597,0
1.001001001001,4.97410415880239,0
1.1011011011011,5.06224028323637,0
1.2012012012012,5.15385120582533,0
1.3013013013013,5.24802378257548,0
1.4014014014014,5.34403501683294,0
1.5015015015015,5.4413395011265,0
1.6016016016016,5.53954023815615,0
1.7017017017017,5.63835558077659,0
1.8018018018018,5.73758929333333,0
1.9019019019019,5.83710635138537,0
2.002002002002,5.93681464266629,0
2.1021021021021,6.03665169545277,8.04045598136236e-06
2.2022022022022,6.13657530802685,0.000389423420775558
2.3023023023023,6.23655704781323,0.00190143753808823
2.4024024024024,6.33657779335965,0.00516329059168299
2.5025025025025,6.43662470066777,0.0106568235490606
2.6026026026026,6.53668914934875,0.0187578876862194
2.7027027027027,6.63676535688799,0.0297586951777826
2.8028028028028,6.73684944582053,0.0438839063442032
2.9029029029029,6.83693881675004,0.061302214052632
3.003003003003,6.93703172736462,0.0821346057094288
3.1031031031031,7.03712700996428,0.106460148461754
3.2032032032032,7.13722388201212,0.134319953766735
3.3033033033033,7.23732181911526,0.165719873535821
3.4034034034034,7.33742046987979,0.200632422744676
3.5035035035035,7.4375195988431,0.23899838378931
3.6036036036036,7.53761904822825,0.28072850323879
3.7037037037037,7.63771871231424,0.32570562460036
3.8038038038038,7.73781852026164,0.373787501446038
3.9039039039039,7.83791842460416,0.424810405525112
4.004004004004,7.93801839353635,0.478593496676667
4.1041041041041,8.03811840574712,0.534943778840092
4.2042042042042,8.13821844695679,0.593661356185676
4.3043043043043,8.23831850759724,0.654544644620908
4.4044044044044,8.33841858125734,0.717395197798161
4.5045045045045,8.43851866364126,0.782021864781081
4.6046046046046,8.53861875187061,0.848244091755265
4.7047047047047,8.63871884401669,0.915894288233152
4.8048048048048,8.73881893878719,0.984819277487136
4.9049049049049,8.83891903531618,1.05488092681657
5.00500500500501,8.93901913302344,1.12595609968249
5.10510510510511,9.03911923152023,1.19793609027701
5.20520520520521,9.13921933054602,1.2707256975585
5.30530530530531,9.23931942992628,1.34424207778603
5.40540540540541,9.33941952954405,1.41841348932392
5.50550550550551,9.43951962932096,1.49317801642398
5.60560560560561,9.53961972920451,1.56848233344555
5.70570570570571,9.63971982915951,1.64428054947458
5.80580580580581,9.73981992916238,1.72053315625064
5.90590590590591,9.83992002919734,1.7972060896261
6.00600600600601,9.94002012925379,1.87426990564218
6.10610610610611,10.0401202293246,1.95169906664952
6.20620620620621,10.1402203294051,2.02947132924132
6.30630630630631,10.2403204294921,2.10756722381572
6.40640640640641,10.3404205295834,2.18596961519388
6.50650650650651,10.4405206296776,2.2646633337033
6.60660660660661,10.5406207297738,2.34363486667938
6.70670670670671,10.6407208298712,2.42287210146801
6.80680680680681,10.7408209299695,2.50236411179934
6.90690690690691,10.8409210300685,2.58210098049803
7.00700700700701,10.9410211301678,2.66207365247011
7.10710710710711,11.0411212302673,2.74227381280694
7.20720720720721,11.1412213303671,2.82269378564703
7.30730730730731,11.2413214304669,2.90332645014318
7.40740740740741,11.3414215305669,2.98416517049696
7.50750750750751,11.4415216306669,3.065203737547
7.60760760760761,11.5416217307669,3.14643631983512
7.70770770770771,11.6417218308669,3.22785742244537
7.80780780780781,11.741821930967,3.30946185222166
7.90790790790791,11.8419220310671,3.39124468822346
8.00800800800801,11.9420221311672,3.47320125649016
8.10810810810811,12.0421222312673,3.55532710837015
8.20820820820821,12.1422223313674,3.63761800178514
8.30830830830831,12.2423224314675,3.7200698849038
8.40840840840841,12.3424225315676,3.80267888185129
8.50850850850851,12.4425226316677,3.88544128013699
8.60860860860861,12.5426227317677,3.96835351950649
8.70870870870871,12.6427228318678,4.05141218194335
8.80880880880881,12.7428229319679,4.13461398272785
8.90890890890891,12.842923032068,4.21795576241649
9.00900900900901,12.9430231321681,4.30143447948161
9.10910910910911,13.0431232322682,4.38504720362954
9.20920920920921,13.1432233323683,4.46879110976129
9.30930930930931,13.2433234324684,4.55266347230835
9.40940940940941,13.3434235325685,4.63666166006368
9.50950950950951,13.4435236326686,4.72078313145901
9.60960960960961,13.5436237327687,4.80502543004244
9.70970970970971,13.6437238328688,4.88938618041639
9.80980980980981,13.7438239329689,4.97386308437267
9.90990990990991,13.843924033069,5.05845391725644


==> Tikz_data/IDM_m4_positions_negative_v.csv <==
0,5.5,0
0.1001001001001,5.50500998148614,0
0.2002002002002,5.52003791482737,0
0.3003003003003,5.54506574172953,0
0.4004004004004,5.58002381754522,0
0.500500500500501,5.62473497679916,0
0.600600600600601,5.67884780101535,0
0.700700700700701,5.74177868602309,0
0.800800800800801,5.81268988453251,0
0.900900900900901,5.89052544834597,0
1.001001001001,5.97410415880239,0
1.1011011011011,6.06224028323795,4.85144113735202e-05
1.2012012012012,6.15385120582396,0.000658129775090393
1.3013013013013,6.24802378257263,0.00250732838064404
1.4014014014014,6.3440350168273,0.00614749480163006
1.5015015015015,6.44133950113,0.0120225807935518
1.6016016016016,6.53954023815113,0.0204878989093836
1.7017017017017,6.63835558077145,0.0318250821268179
1.8018018018018,6.73758929333517,0.0462538583757225
1.9019019019019,6.83710635138041,0.063941138270138
2.002002002002,6.93681464266258,0.0850078481582883
2.1021021021021,7.03665169544783,0.109533913090466
2.2022022022022,7.13657530802785,0.137561786424493
2.3023023023023,7.23655704781184,0.169098925060547
2.4024024024024,7.33657779335818,0.204119613306108
2.5025025025025,7.43662470066959,0.242566534249157
2.6026026026026,7.53668914934731,0.284352463355116
2.7027027027027,7.63676535688992,0.329362404474281
2.8028028028028,7.73684944581891,0.377456397948216
2.9029029029029,7.83693881674814,0.428473107236179
3.003003003003,7.93703172736566,0.482234148882746
3.1031031031031,8.03712700996565,0.538548993076709
3.2032032032032,8.13722388201305,0.597220155143679
3.3033033033033,8.23732181911584,0.658048342052832
3.4034034034034,8.33742046988021,0.720837220602174
3.5035035035035,8.43751959884339,0.785397530945715
3.6036036036036,8.53761904822836,0.851550361099412
3.7037037037037,8.63771871231424,0.919129503241226
3.8038038038038,8.73781852026164,0.987982909539969
3.9039039039039,8.83791842460404,1.05797333964056
4.004004004004,8.93801839353624,1.1289783379096
4.1041041041041,9.038118405747,1.2008896972287
4.2042042042042,9.13821844695667,1.27361256323736
4.3043043043043,9.23831850759712,1.34706431580602
4.4044044044044,9.33841858125722,1.42117334007575
4.5045045045045,9.43851866364114,1.49587777302814
4.6046046046046,9.53861875187049,1.5711242868219
4.7047047047047,9.63871884401657,1.64686694898585
4.8048048048048,9.73881893878706,1.72306618269653
4.9049049049049,9.83891903531605,1.79968783775426
5.00500500500501,9.93901913302332,1.87670237398908
5.10510510510511,10.0391192315201,1.95408415263971
5.20520520520521,10.1392193305459,2.03181082817635
5.30530530530531,10.2393194299262,2.10986283048862
5.40540540540541,10.3394195295439,2.1882229273661
5.50550550550551,10.4395196293208,2.26687585659788
5.60560560560561,10.5396197292044,2.34580801816666
5.70570570570571,10.6397198291594,2.42500721753261
5.80580580580581,10.7398199291623,2.50446245203264
5.90590590590591,10.8399200291972,2.5841637334591
6.00600600600601,10.9400201292537,2.66410194082298
6.10610610610611,11.0401202293245,2.74426869816679
6.20620620620621,11.140220329405,2.82465627310081
6.30630630630631,11.240320429492,2.90525749243413
6.40640640640641,11.3404205295833,2.98606567187658
6.50650650650651,11.4405206296775,3.06707455730488
6.60660660660661,11.5406207297736,3.14827827552436
6.70670670670671,11.6407208298711,3.2296712928287
6.80680680680681,11.7408209299694,3.31124837996568
6.90690690690691,11.8409210300683,3.39300458235528
7.00700700700701,11.9410211301676,3.47493519463924
7.10710710710711,12.0411212302672,3.55703573880265
7.20720720720721,12.1412213303669,3.6393019452563
7.30730730730731,12.2413214304668,3.72172973639028
7.40740740740741,12.3414215305668,3.80431521213098
7.50750750750751,12.4415216306667,3.88705463721145
7.60760760760761,12.5416217307668,3.96994442990312
7.70770770770771,12.6417218308668,4.05298115197727
7.80780780780781,12.7418219309669,4.13616149962982
7.90790790790791,12.841922031067,4.21948229532511
8.00800800800801,12.9420221311671,4.30294048045385
8.10810810810811,13.0421222312672,4.38653310854938
8.20820820820821,13.1422223313672,4.47025733911037
8.30830830830831,13.2423224314673,4.55411043200163
8.40840840840841,13.3424225315674,4.63808974216432
8.50850850850851,13.4425226316675,4.72219271480369
8.60860860860861,13.5426227317676,4.80641688095262
8.70870870870871,13.6427228318677,4.89075985321961
8.80880880880881,13.7428229319678,4.9752193219897
8.90890890890891,13.8429230320679,5.05979305173972
9.00900900900901,13.943023132168,5.14447887764474
9.10910910910911,14.0431232322681,5.22927470243824
9.20920920920921,14.1432233323682,5.31417849333436
9.30930930930931,14.2433234324683,5.39918827932112
9.40940940940941,14.3434235325684,5.48430214839554
9.50950950950951,14.4435236326685,5.56951824517158
9.60960960960961,14.5436237327686,5.65483476842622
9.70970970970971,14.6437238328687,5.74024996894835
9.80980980980981,14.7438239329688,5.82576214736467
9.90990990990991,14.8439240330689,5.9113696521963


==> Tikz_data/IDM_m4_velocity.csv <==
0,0
0.1000001000001,0
0.2000002000002,0
0.3000003000003,0
0.4000004000004,0
0.5000005000005,0
0.6000006000006,0
0.7000007000007,0
0.8000008000008,0
0.9000009000009,0
1.000001000001,0
1.1000011000011,0
1.2000012000012,0
1.3000013000013,0
1.4000014000014,0
1.5000015000015,0
1.6000016000016,0
1.7000017000017,0
1.8000018000018,0
1.9000019000019,0
2.000002000002,0
2.1000021000021,0
2.2000022000022,0
2.3000023000023,0
2.4000024000024,0
2.5000025000025,0
2.6000026000026,0
2.7000027000027,0
2.8000028000028,0
2.9000029000029,0
3.000003000003,0
3.1000031000031,0
3.2000032000032,0
3.3000033000033,0
3.4000034000034,0
3.5000035000035,0
3.6000036000036,0
3.7000037000037,0
3.8000038000038,0
3.9000039000039,0
4.000004000004,0
4.1000041000041,0
4.2000042000042,0
4.3000043000043,0
4.4000044000044,0
4.5000045000045,0
4.6000046000046,0
4.7000047000047,0
4.8000048000048,0
4.9000049000049,0
5.000005000005,0
5.1000051000051,0
5.2000052000052,0
5.3000053000053,0
5.4000054000054,0.000546530519494344
5.5000055000055,0.00744733007751147
5.6000056000056,0.0212061494462584
5.7000057000057,0.0407260471907815
5.8000058000058,0.0651370323539911
5.9000059000059,0.0937393835283202
6.000006000006,0.125963397527668
6.1000061000061,0.161340167097435
6.2000062000062,0.199479953944357
6.3000063000063,0.240055909079161
6.4000064000064,0.282791630271117
6.5000065000065,0.327451519610291
6.6000066000066,0.373833214668694
6.7000067000067,0.421761575843752
6.8000068000068,0.4710838555118
6.9000069000069,0.521665774496602
7.000007000007,0.573388301634368
7.1000071000071,0.626144984808297
7.2000072000072,0.67983971664168
7.3000073000073,0.734384846953068
7.4000074000074,0.789699575060905
7.5000075000075,0.845708568983636
7.6000076000076,0.902340771525907
7.7000077000077,0.959528362992759
7.8000078000078,1.01720585543744
7.9000079000079,1.07530929920688
8.000008000008,1.13377559553545
8.1000081000081,1.19254189434893
8.2000082000082,1.25154507761322
8.3000083000083,1.31072132360806
8.4000084000084,1.3700057465246
8.5000085000085,1.42933211213741
8.6000086000086,1.48863262885572
8.7000087000087,1.54783781516452
8.8000088000088,1.60687644413105
8.9000089000089,1.66564303819101
9.000009000009,1.72379507392168
9.1000091000091,1.78118997156991
9.2000092000092,1.83774458447406
9.3000093000093,1.89337815485899
9.4000094000094,1.94801269797778
9.5000095000095,2.00157346166527
9.6000096000096,2.05398943474284
9.7000097000097,2.10519388023454
9.8000098000098,2.1551248735287
9.9000099000099,2.20372582043895
10.00001000001,2.25094593535739
10.1000101000101,2.29674066474823
10.2000102000102,2.34107203911495
10.3000103000103,2.38390894164319
10.4000104000104,2.42522728515887
10.5000105000105,2.46501009219052
10.6000106000106,2.50324747641447
10.7000107000107,2.53993652715081
10.8000108000108,2.57508110168381
10.9000109000109,2.60869153287985
11.000011000011,2.64078426169408
11.1000111000111,2.67138140609832
11.2000112000112,2.70051027874027
11.3000113000113,2.72820286643182
11.4000114000114,2.75449528443316
11.5000115000115,2.77942721773298
11.6000116000116,2.803041361264
11.7000117000117,2.82538286951118
11.8000118000118,2.84649882455206
11.9000119000119,2.86643772976923
12.000012000012,2.88524903546046
12.1000121000121,2.90298270114248
12.2000122000122,2.91968879730216
12.3000123000123,2.93541714812031
12.4000124000124,2.95021701601856
12.5000125000125,2.96413682788004
12.6000126000126,2.97722394134338
12.7000127000127,2.9895244492643
12.8000128000128,3.00108302008493
12.9000129000129,3.0119427717355
13.000013000013,3.02214517577103
13.1000131000131,3.03172998880943
13.2000132000132,3.04073520823182
13.3000133000133,3.0491970492926
13.4000134000134,3.0571499408613
13.5000135000135,3.06462653692284
13.6000136000136,3.07165774141713
13.7000137000137,3.07827274414343
13.8000138000138,3.08449906565869
13.9000139000139,3.09036260930461
14.000014000014,3.09588771873348
14.1000141000141,3.10109723948498
14.2000142000142,3.10601258332718
14.3000143000143,3.11065379430221
14.4000144000144,3.11503961556045
14.5000145000145,3.11918755621257
14.6000146000146,3.12311395756024
14.7000147000147,3.12683405818386
14.8000148000148,3.13036205746826
14.9000149000149,3.13371117723787
15.000015000015,3.13689372125063
15.1000151000151,3.13992113236699
15.2000152000152,3.14280404726761
15.3000153000153,3.14555234864135
15.4000154000154,3.14817521480582
15.5000155000155,3.15068116675293
15.6000156000156,3.15307811261834
15.7000157000157,3.15537338966751
15.8000158000158,3.15757380383307
15.9000159000159,3.15968566687727
16.000016000016,3.16171483127155
16.1000161000161,3.1636667228867
16.2000162000162,3.16554637157415
16.3000163000163,3.1673466759139
16.4000164000164,3.1688080114825
16.5000165000165,3.16983977977045
16.6000166000166,3.17046332329934
16.7000167000167,3.17069785398159
16.8000168000168,3.17056054356273
16.9000169000169,3.17006661031563
17.000017000017,3.169229401107
17.1000171000171,3.16806046809952
17.2000172000172,3.16656963950085
17.3000173000173,3.16476508388347
17.4000174000174,3.16265336769251
17.5000175000175,3.16023950563187
17.6000176000176,3.15752700367183
17.7000177000177,3.15451789445807
17.8000178000178,3.15121276492177
17.9000179000179,3.14761077590081
18.000018000018,3.14370967358361
18.1000181000181,3.13950579256267
18.2000182000182,3.13499405026675
18.3000183000183,3.13016793250574
18.4000184000184,3.12501946982097
18.5000185000185,3.11953920428528
18.6000186000186,3.11371614634202
18.7000187000187,3.10753772120982
18.8000188000188,3.10098970431156
18.9000189000189,3.0940561451099
19.000019000019,3.08671927865031
19.1000191000191,3.07895942402552
19.2000192000192,3.07075486888391
19.3000193000193,3.06208173900927
19.4000194000194,3.05291385190226
19.5000195000195,3.04322255319477
19.6000196000196,3.03297653463143
19.7000197000197,3.02214163225968
19.8000198000198,3.01068060338701
19.9000199000199,2.99855288079781
20.00002000002,2.98571430268263
20.1000201000201,2.97211681672978
20.2000202000202,2.95770815688001
20.3000203000203,2.94243149122418
20.4000204000204,2.92622503979966
20.5000205000205,2.90902166162113
20.6000206000206,2.89074841043165
20.7000207000207,2.87132605904422
20.8000208000208,2.85066859336984
20.9000209000209,2.82868267953329
21.000021000021,2.80526710645765
21.1000211000211,2.7803122109663
21.2000212000212,2.75369929469069
21.3000213000213,2.72530004337816
21.4000214000214,2.69497596767463
21.5000215000215,2.6629843296931
21.6000216000216,2.63014848730688
21.7000217000217,2.59641833307684
21.8000218000218,2.5617103602847
21.9000219000219,2.52594570973686
22.000022000022,2.48905043086722
22.1000221000221,2.4509558656524
22.2000222000222,2.41159915119736
22.3000223000223,2.37092383458737
22.4000224000224,2.32888059083358
22.5000225000225,2.28542803264203
22.6000226000226,2.2405335969616
22.7000227000227,2.19417448912399
22.8000228000228,2.14633866085224
22.9000229000229,2.09702579368324
23.000023000023,2.04624825471028
23.1000231000231,1.99403198735203
23.2000232000232,1.94041729650021
23.3000233000233,1.88545948533019
23.4000234000234,1.82922930058124
23.5000235000235,1.77181314496867
23.6000236000236,1.71331302004599
23.7000237000237,1.65384616826768
23.8000238000238,1.59354439306065
23.9000239000239,1.53255304785002
24.000024000024,1.47102969518231
24.1000241000241,1.40914245523418
24.2000242000242,1.34706807249821
24.3000243000243,1.28498974679675
24.4000244000244,1.22309478302917
24.5000245000245,1.16157212416992
24.6000246000246,1.10060983768606
24.7000247000247,1.04039262622192
24.8000248000248,0.981099432258428
24.9000249000249,0.922901200897768
25.000025000025,0.865958856632231
25.1000251000251,0.810421539326543
25.2000252000252,0.756425132861335
25.3000253000253,0.704091107393334
25.4000254000254,0.653525683899974
25.5000255000255,0.604819318262011
25.6000256000256,0.558046492074588
25.7000257000257,0.513265788995693
25.8000258000258,0.470520228911714
25.9000259000259,0.429837827553603
26.000026000026,0.391232346354904
26.1000261000261,0.354704196145029
26.2000262000262,0.320241458506167
26.3000263000263,0.287820990052479
26.4000264000264,0.257409577266632
26.5000265000265,0.228965112608719
26.6000266000266,0.202437766166508
26.7000267000267,0.177771130935745
26.8000268000268,0.154903323720967
26.9000269000269,0.133768027476869
27.000027000027,0.114295464540002
27.1000271000271,0.0964132935359621
27.2000272000272,0.0800474257204394
27.3000273000273,0.065122759083245
27.4000274000274,0.0515638306964187
27.5000275000275,0.0392953895200484
27.6000276000276,0.0282428932436168
27.7000277000277,0.0183329337020266
27.8000278000278,0.00949359606148382
27.9000279000279,0.00165475739786893
28.000028000028,-7.41416579710125e-12
28.1000281000281,-7.41416579710125e-12
28.2000282000282,-7.41416579710125e-12
28.3000283000283,-7.41416579710125e-12
28.4000284000284,-7.41416579710125e-12
28.5000285000285,-7.41416579710125e-12
28.6000286000286,-7.41416579710125e-12
28.7000287000287,-7.41416579710125e-12
28.8000288000288,-7.41416579710125e-12
28.9000289000289,-7.41416579710125e-12
29.000029000029,-7.41416579710125e-12
29.1000291000291,-7.41416579710125e-12
29.2000292000292,-7.41416579710125e-12
29.3000293000293,-7.41416579710125e-12
29.4000294000294,0.000451134420234224
29.5000295000295,0.00338228656150353
29.6000296000296,0.00907952245431771
29.7000297000297,0.0175518116193172
29.8000298000298,0.028773450192995
29.9000299000299,0.0426916507597709
30.00003000003,0.0592331456157023
30.1000301000301,0.0783097933609503
30.2000302000302,0.0998232364456446
30.3000303000303,0.123668691873752
30.4000304000304,0.149737974638601
30.5000305000305,0.177921858520409
30.6000306000306,0.208111876185742
30.7000307000307,0.240201652679485
30.8000308000308,0.274087856426506
30.9000309000309,0.309670840664194
31.000031000031,0.346855037350727
31.1000311000311,0.385549155417095
31.2000312000312,0.425666226084509
31.3000313000313,0.467123530032434
31.4000314000314,0.509842434590403
31.5000315000315,0.553748163267314
31.6000316000316,0.598769515609496
31.7000317000317,0.644838551484772
31.8000318000318,0.691890250848556
31.9000319000319,0.739862157906638
32.000032000032,0.788694016726862
32.1000321000321,0.838327403851732
32.2000322000322,0.888705362602924
32.3000323000323,0.939772043032512
32.4000324000324,0.99147235100738
32.5000325000325,1.04375160970436
32.6000326000326,1.09655523650064
32.7000327000327,1.1498284377733
32.8000328000328,1.20351592538003
32.9000329000329,1.25756166197848
33.000033000033,1.31190862222856
33.1000331000331,1.36649860527033
33.2000332000332,1.42127206142241
33.3000333000333,1.47616797370449
33.4000334000334,1.53112377216454
33.5000335000335,1.58607529815108
33.6000336000336,1.64095681555893
33.7000337000337,1.69570107358107
33.8000338000338,1.75023942286291
33.9000339000339,1.80450198517466
34.000034000034,1.85841559684559
34.1000341000341,1.91164316136113
34.2000342000342,1.96392724929856
34.3000343000343,2.0151939189731
34.4000344000344,2.06537378883133
34.5000345000345,2.1144024025132
34.6000346000346,2.16222058701894
34.7000347000347,2.20877481542993
34.8000348000348,2.25401753727498
34.9000349000349,2.29790746287804
35.000035000035,2.34040979019519
35.1000351000351,2.38149636198319
35.2000352000352,2.42114574614209
35.3000353000353,2.45934323514093
35.4000354000354,2.49608076352679
35.5000355000355,2.53135674544175
35.6000356000356,2.5651758366688
35.7000357000357,2.59754862799432
35.8000358000358,2.62849127849537
35.9000359000359,2.65802509854266
36.000036000036,2.68617609327979
36.1000361000361,2.71297447758668
36.2000362000362,2.73845417335601
36.3000363000363,2.7626522993822
36.4000364000364,2.7856086638635
36.5000365000365,2.80736526787981
36.6000366000366,2.82796582737761
36.7000367000367,2.84745531950789
36.8000368000368,2.86587955846162
36.9000369000369,2.88328480449718
37.000037000037,2.89971740836642
37.1000371000371,2.91522349234666
37.2000372000372,2.9298486682443
37.3000373000373,2.94363779231795
37.4000374000374,2.95663475561061
37.5000375000375,2.96888230806231
37.6000376000376,2.98042191424706
37.7000377000377,2.99129363863703
37.8000378000378,3.00153605782203
37.9000379000379,3.0111861969063
38.000038000038,3.02027948753142
38.1000381000381,3.02884974495234
38.2000382000382,3.0369291616998
38.3000383000383,3.04454831559945
38.4000384000384,3.05173618983075
38.5000385000385,3.05852020304523
38.6000386000386,3.06492624773858
38.7000387000387,3.07097873523626
38.8000388000388,3.07670064583114
38.9000389000389,3.08211358278431
39.000039000039,3.087237829064
39.1000391000391,3.09209240585034
39.2000392000392,3.09669513197288
39.3000393000393,3.10106268358171
39.4000394000394,3.1052106534603
39.5000395000395,3.10915360949777
39.6000396000396,3.11290515192828
39.7000397000397,3.11647796902524
39.8000398000398,3.11988389100576
39.9000399000399,3.12313394196371
40.00004000004,3.12623838970404
40.1000401000401,3.12920679338755
40.2000402000402,3.13204804893937
40.3000403000403,3.13477043220255
40.4000404000404,3.13738163984443
40.5000405000405,3.13988882804473
40.6000406000406,3.14229864901113
40.7000407000407,3.14461728538117
40.8000408000408,3.14685048253352
40.9000409000409,3.14900357890889
41.000041000041,3.15108153451679
41.1000411000411,3.15308895760691
41.2000412000412,3.15503012962806
41.3000413000413,3.15690902853384
41.4000414000414,3.15872935031806
41.5000415000415,3.16032232461506
41.6000416000416,3.16146822441002
41.7000417000417,3.16218776044654
41.8000418000418,3.16250087193619
41.9000419000419,3.16242539833976
42.000042000042,3.16197716527365
42.1000421000421,3.16117006621825
42.2000422000422,3.16001613917187
42.3000423000423,3.15852563757465
42.4000424000424,3.15670709494722
42.5000425000425,3.1545673827928
42.6000426000426,3.15211176139288
42.7000427000427,3.14934392318845
42.8000428000428,3.1462660284819
42.9000429000429,3.14287873322176
43.000043000043,3.13918120864514
43.1000431000431,3.13517115256093
43.2000432000432,3.13084479203609
43.3000433000433,3.12619687723106
43.4000434000434,3.12122066609882
43.5000435000435,3.11590789962275
43.6000436000436,3.11024876722184
43.7000437000437,3.1042318618987
43.8000438000438,3.0978441246453
43.9000439000439,3.09107077755489
44.000044000044,3.08389524501542
44.1000441000441,3.07629906228116
44.2000442000442,3.0682617706362
44.3000443000443,3.05976079827719
44.4000444000444,3.05077132595401
44.5000445000445,3.0412661363183
44.6000446000446,3.03121544584165
44.7000447000447,3.02058671808228
44.8000448000448,3.00934445700417
44.9000449000449,2.99744997899318
45.000045000045,2.98486116217798
45.1000451000451,2.97153217166112
45.2000452000452,2.95741315930937
45.3000453000453,2.9424499368394
45.4000454000454,2.92658362092084
45.5000455000455,2.90975024973965
45.6000456000456,2.89188037058183
45.7000457000457,2.87289859867679
45.8000458000458,2.85272314764021
45.9000459000459,2.83126533450114
46.000046000046,2.80842906287904
46.1000461000461,2.78411028813944
46.2000462000462,2.75819647485932
46.3000463000463,2.73056605505781
46.4000464000464,2.70108790371631
46.5000465000465,2.66962084952937
46.6000466000466,2.63615219660316
46.7000467000467,2.60162900398383
46.8000468000468,2.56618734614541
46.9000469000469,2.52974248125395
47.000047000047,2.49221525602571
47.1000471000471,2.45353241925813
47.2000472000472,2.41362706407759
47.3000473000473,2.37243919100258
47.4000474000474,2.32991638171414
47.5000475000475,2.28601457047032
47.6000476000476,2.24069889667527
47.7000477000477,2.19394461838493
47.8000478000478,2.14573806200645
47.9000479000479,2.09607757881992
48.000048000048,2.0449744744191
48.1000481000481,1.99245387308866
48.2000482000482,1.93855547588265
48.3000483000483,1.88333416922245
48.4000484000484,1.82686044096625
48.5000485000485,1.76922056249411
48.6000486000486,1.71051649948533
48.7000487000487,1.65086552168781
48.8000488000488,1.59039949125627
48.9000489000489,1.52926381898955
49.000049000049,1.46761609447437
49.1000491000491,1.40562440566124
49.2000492000492,1.34346538213813
49.3000493000493,1.28132200513303
49.4000494000494,1.21938124189732
49.5000495000495,1.15783156864293
49.6000496000496,1.09686045172305
49.7000497000497,1.036651858812
49.8000498000498,0.977383869197101
49.9000499000499,0.919226446609913
50.00005000005,0.862339429846286
50.1000501000501,0.806870785667546
50.2000502000502,0.752955156501369
50.3000503000503,0.70071272299848
50.4000504000504,0.650248389249044
50.5000505000505,0.601651287142133
50.6000506000506,0.554994586402837
50.7000507000507,0.510335588580776
50.8000508000508,0.467716076868104
50.9000509000509,0.427162889109929
51.000051000051,0.388688678649657
51.1000511000511,0.352292826562023
51.2000512000512,0.317962469154146
51.3000513000513,0.285673606119798
51.4000514000514,0.255392257166249
51.5000515000515,0.227075638054238
51.6000516000516,0.20067333057158
51.7000517000517,0.176128424793048
51.8000518000518,0.153378615881803
51.9000519000519,0.132357241507704
52.000052000052,0.112994249571208
52.1000521000521,0.0952170892343368
52.2000522000522,0.0789515212070533
52.3000523000523,0.064122345777483
52.4000524000524,0.0506540492074623
52.5000525000525,0.0384713708172456
52.6000526000526,0.0274997943923221
52.7000527000527,0.0176659685227975
52.8000528000528,0.00889806113005575
52.9000529000529,0.0011260537717846
53.000053000053,-3.45555485675922e-11
53.1000531000531,-3.45555485675922e-11
53.2000532000532,-3.45555485675922e-11
53.3000533000533,-3.45555485675922e-11
53.4000534000534,-3.45555485675922e-11
53.5000535000535,-3.45555485675922e-11
53.6000536000536,-3.45555485675922e-11
53.7000537000537,-3.45555485675922e-11
53.8000538000538,-3.45555485675922e-11
53.9000539000539,-3.45555485675922e-11
54.000054000054,-3.45555485675922e-11
54.1000541000541,-3.45555485675922e-11
54.2000542000542,-3.45555485675922e-11
54.3000543000543,-3.45555485675922e-11
54.4000544000544,-3.45555485675922e-11
54.5000545000545,8.47605972453129e-05
54.6000546000546,0.00211798177577604
54.7000547000547,0.00690571755686727
54.8000548000548,0.0144700471952055
54.9000549000549,0.0247956955165099
55.000055000055,0.0378379298493301
55.1000551000551,0.0535294907151059
55.2000552000552,0.0717865214120887
55.3000553000553,0.0925135280970001
55.4000554000554,0.115607443448897
55.5000555000555,0.140960889432955
55.6000556000556,0.16846474312673
55.7000557000557,0.198010109243434
55.8000558000558,0.229489796255777
55.9000559000559,0.26279938375822
56.000056000056,0.297837957638252
56.1000561000561,0.334508578611379
56.2000562000562,0.372718539206733
56.3000563000563,0.412379454803335
56.4000564000564,0.453407225924236
56.5000565000565,0.495721902071875
56.6000566000566,0.539247471078253
56.7000567000567,0.583911593506323
56.8000568000568,0.629645297078397
56.9000569000569,0.676382643310943
57.000057000057,0.724060375982347
57.1000571000571,0.772617558777433
57.2000572000572,0.821995208250109
57.3000573000573,0.872135927125102
57.4000574000574,0.922983541961052
57.5000575000575,0.974482748904928
57.6000576000576,1.02657877062407
57.7000577000577,1.07921702768302
57.8000578000578,1.13234282791204
57.9000579000579,1.18590107531533
58.000058000058,1.23983600219196
58.1000581000581,1.29409093245788
58.2000582000582,1.3486080681375
58.3000583000583,1.4033283169468
58.4000584000584,1.45819115332526
58.5000585000585,1.5131345215704
58.6000586000586,1.56809478411823
58.7000587000587,1.623006716472
58.8000588000588,1.67780355345579
58.9000589000589,1.73241708724981
59.000059000059,1.78677781915408
59.1000591000591,1.84081516689004
59.2000592000592,1.89432341306794
59.3000593000593,1.94692471482424
59.4000594000594,1.99853230573022
59.5000595000595,2.04907527746556
59.6000596000596,2.0984875190594
59.7000597000597,2.14670808861592
59.8000598000598,2.19368157406916
59.9000599000599,2.2393584343954
60.00006000006,2.28369530298945
60.1000601000601,2.32665523380653
60.2000602000602,2.3682078822558
60.3000603000603,2.4083296113683
60.4000604000604,2.44700351798171
60.5000605000605,2.48421937698316
60.6000606000606,2.51997350462102
60.7000607000607,2.55426854460533
60.8000608000608,2.58711318308735
60.9000609000609,2.61852180055879
61.000061000061,2.64851407018287
61.1000611000611,2.67711451303785
61.2000612000612,2.70435202118591
61.3000613000613,2.73025935940606
61.4000614000614,2.75487265653601
61.5000615000615,2.77823089612173
61.6000616000616,2.80037541548004
61.7000617000617,2.82134942077842
61.8000618000618,2.8411975246959
61.9000619000619,2.85996531233606
62.000062000062,2.87769893909801
62.1000621000621,2.89444476327082
62.2000622000622,2.91024901480095
62.3000623000623,2.92515750141527
62.4000624000624,2.93921535160012
62.5000625000625,2.95246679346134
62.6000626000626,2.96495496786552
62.7000627000627,2.97672177409782
62.8000628000628,2.98780774588244
62.9000629000629,2.99825195501976
63.000063000063,3.00809194012147
63.1000631000631,3.0173636578045
63.2000632000632,3.02610145378914
63.3000633000633,3.0343380515055
63.4000634000634,3.04210455564681
63.5000635000635,3.04943046848492
63.6000636000636,3.0563437168999
63.7000637000637,3.06287068824164
63.8000638000638,3.06903627332286
63.9000639000639,3.07486391502019
64.000064000064,3.08037566114522
64.1000641000641,3.08559222041147
64.2000642000642,3.09053302045728
64.3000643000643,3.09521626706001
64.4000644000644,3.09965900379883
64.5000645000645,3.10387717154201
64.6000646000646,3.10788566724205
64.7000647000647,3.11169840161692
64.8000648000648,3.11532835537978
64.9000649000649,3.118787633753
65.000065000065,3.12208751906526
65.1000651000651,3.12523852128595
65.2000652000652,3.12825042639681
65.3000653000653,3.13113234253177
65.4000654000654,3.13389274386054
65.5000655000655,3.13653951223382
65.6000656000656,3.13907997658931
65.7000657000657,3.1415209501686
65.8000658000658,3.14386876559893
65.9000659000659,3.14612930790637
66.000066000066,3.14830804553226
66.1000661000661,3.15041005935384
66.2000662000662,3.15244006989968
66.3000663000663,3.15440246288468
66.4000664000664,3.15630131305505
66.5000665000665,3.1581404064667
66.6000666000666,3.15985156656621
66.7000667000667,3.16114164935168
66.8000668000668,3.16199837488642
66.9000669000669,3.16244238853752
67.000067000067,3.16249220708298
67.1000671000671,3.1621643057731
67.2000672000672,3.1614732015079
67.3000673000673,3.160431531226
67.4000674000674,3.15905012477181
67.5000675000675,3.15733807164571
67.6000676000676,3.15530278115468
67.7000677000677,3.15295003556925
67.8000678000678,3.15028403596103
67.9000679000679,3.14730744044384
68.000068000068,3.14402139457439
68.1000681000681,3.14042555368602
68.2000682000682,3.13651809693326
68.3000683000683,3.13229573281784
68.4000684000684,3.12775369594853
68.5000685000685,3.12288573476022
68.6000686000686,3.11768408988318
68.7000687000687,3.11213946280653
68.8000688000688,3.1062409744279
68.9000689000689,3.09997611304149
69.000069000069,3.09333067121294
69.1000691000691,3.08628867094609
69.2000692000692,3.07883227646575
69.3000693000693,3.07094169385837
69.4000694000694,3.06259505672722
69.5000695000695,3.05376829693053
69.6000696000696,3.04443499938097
69.7000697000697,3.03456623979689
69.8000698000698,3.02413040421046
69.9000699000699,3.01309298896133
70.00007000007,3.00141637984042
70.1000701000701,2.98905960900543
70.2000702000702,2.97597808824703
70.3000703000703,2.96212331718753
70.4000704000704,2.94744256522028
70.5000705000705,2.93187852591978
70.6000706000706,2.915368943122
70.7000707000707,2.89784620803265
70.8000708000708,2.87923692698186
70.9000709000709,2.85946146127931
71.000071000071,2.83843344063988
71.1000711000711,2.81605925220743
71.2000712000712,2.79223751142708
71.3000713000713,2.76685852103376
71.4000714000714,2.73980372710311
71.5000715000715,2.7109451877059
71.6000716000716,2.68014506908139
71.7000717000717,2.64726398071673
71.8000718000718,2.61302204213153
71.9000719000719,2.57789054419388
72.000072000072,2.54178296177454
72.1000721000721,2.50461828524565
72.2000722000722,2.46632128976763
72.3000723000723,2.42682293638841
72.4000724000724,2.38606089660967
72.5000725000725,2.34398019115776
72.6000726000726,2.300533931063
72.7000727000727,2.25568414573478
72.8000728000728,2.20940267902869
72.9000729000729,2.16167213010907
73.000073000073,2.11248681125594
73.1000731000731,2.06185369016494
73.2000732000732,2.0097932800182
73.3000733000733,1.95634043701359
73.4000734000734,1.90154502267246
73.5000735000735,1.84547238764161
73.6000736000736,1.78820363467074
73.7000737000737,1.72983562181392
73.8000738000738,1.67048067346606
73.9000739000739,1.61026597567665
74.000074000074,1.54933264100998
74.1000741000741,1.48783444441441
74.2000742000742,1.42593624128767
74.3000743000743,1.36381209713404
74.4000744000744,1.30164316782051
74.5000745000745,1.23961538501547
74.6000746000746,1.17791700790014
74.7000747000747,1.11673611007614
74.8000748000748,1.05625807330663
74.9000749000749,0.996663157980291
75.000075000075,0.938124216189284
75.1000751000751,0.880804605642234
75.2000752000752,0.824856352566008
75.3000753000753,0.770418600147426
75.4000754000754,0.717616366613298
75.5000755000755,0.666559624719932
75.6000756000756,0.617342702713881
75.7000757000757,0.570043996373708
75.8000758000758,0.524725972908044
75.9000759000759,0.481435440472543
76.000076000076,0.440204051942654
76.1000761000761,0.40104900828618
76.2000762000762,0.363973925277852
76.3000763000763,0.328969827187583
76.4000764000764,0.296016232220666
76.5000765000765,0.26508229664571
76.6000766000766,0.23612798746827
76.7000767000767,0.209105256961931
76.8000768000768,0.183959196139478
76.9000769000769,0.160629148144659
77.000077000077,0.139049766407224
77.1000771000771,0.119152006096654
77.2000772000772,0.100864040829818
77.3000773000773,0.0841120996598749
77.4000774000774,0.0688212220514316
77.5000775000775,0.0549159308055304
77.6000776000776,0.0423208247461962
77.7000777000777,0.0309610944324976
77.8000778000778,0.0207629651976192
77.9000779000779,0.0116540726029297
78.000078000078,0.00356377581913081
78.1000781000781,-2.3858941657491e-11
78.2000782000782,-2.3858941657491e-11
78.3000783000783,-2.3858941657491e-11
78.4000784000784,-2.3858941657491e-11
78.5000785000785,-2.3858941657491e-11
78.6000786000786,-2.3858941657491e-11
78.7000787000787,-2.3858941657491e-11
78.8000788000788,-2.3858941657491e-11
78.9000789000789,-2.3858941657491e-11
79.000079000079,-2.3858941657491e-11
79.1000791000791,-2.3858941657491e-11
79.2000792000792,-2.3858941657491e-11
79.3000793000793,-2.3858941657491e-11
79.4000794000794,-2.3858941657491e-11
79.5000795000795,-2.3858941657491e-11
79.6000796000796,-2.3858941657491e-11
79.7000797000797,0.00115191403766594
79.8000798000798,0.0050339905783401
79.9000799000799,0.01168995888604
80.00008000008,0.0211158511321207
80.1000801000801,0.0332757606317707
80.2000802000802,0.0481090965501074
80.3000803000803,0.0655368402064164
80.4000804000804,0.0854668158658074
80.5000805000805,0.107798037942004
80.6000806000806,0.132424224486589
80.7000807000807,0.159236579513731
80.8000808000808,0.188125948496383
80.9000809000809,0.218984446790333
81.000081000081,0.251706651737524
81.1000811000811,0.286190438767619
81.2000812000812,0.322337530613231
81.3000813000813,0.36005381805553
81.4000814000814,0.399249500763212
81.5000815000815,0.439839088059747
81.6000816000816,0.481741292062039
81.7000817000817,0.52487883902818
81.8000818000818,0.56917821991501
81.9000819000819,0.614569396391621
82.000082000082,0.660985475399338
82.1000821000821,0.708362362692898
82.2000822000822,0.756638403244856
82.3000823000823,0.805754015174087
82.4000824000824,0.855651322445189
82.5000825000825,0.906273790685928
82.6000826000826,0.957565869891205
82.7000827000827,1.00947264744462
82.8000828000828,1.0619395143337
82.9000829000829,1.1149118480731
83.000083000083,1.16833471570962
83.1000831000831,1.22215259701525
83.2000832000832,1.27630913765344
83.3000833000833,1.330746927602
83.4000834000834,1.38540731521915
83.5000835000835,1.44023025660187
83.6000836000836,1.49515420452487
83.7000837000837,1.55011604192238
83.8000838000838,1.60505106090305
83.9000839000839,1.65989299220492
84.000084000084,1.7145740857509
84.1000841000841,1.76902524503844
84.2000842000842,1.82317621643379
84.3000843000843,1.87691115928457
84.4000844000844,1.9298214101357
84.5000845000845,1.98176213296218
84.6000846000846,2.03266092344744
84.7000847000847,2.08245006277202
84.8000848000848,2.13106687632078
84.9000849000849,2.17845410398599
85.000085000085,2.22456024882431
85.1000851000851,2.26933989388698
85.2000852000852,2.31275396918736
85.3000853000853,2.35476995498025
85.4000854000854,2.39536201300122
85.5000855000855,2.43451103919165
85.6000856000856,2.47220463479525
85.7000857000857,2.5084369958665
85.8000858000858,2.54320872406446
85.9000859000859,2.576526564101
86.000086000086,2.60840307530352
86.1000861000861,2.63885624637728
86.2000862000862,2.66790906355836
86.3000863000863,2.69558904286603
86.4000864000864,2.72192773773402
86.5000865000865,2.74696023261013
86.6000866000866,2.77072463284485
86.7000867000867,2.79326156007533
86.8000868000868,2.81461366107961
86.9000869000869,2.83482513757568
87.000087000087,2.85394130243568
87.1000871000871,2.87200816674702
87.2000872000872,2.88907206062322
87.3000873000873,2.90517929008697
87.4000874000874,2.92037583108516
87.5000875000875,2.93470706045652
87.6000876000876,2.94821752310335
87.7000877000877,2.96095073402455
87.8000878000878,2.97294901376486
87.9000879000879,2.98425335474852
88.000088000088,2.9949033161173
88.1000881000881,3.00493694449762
88.2000882000882,3.01439071810028
88.3000883000883,3.02329951171404
88.4000884000884,3.03169657983449
88.5000885000885,3.03961355554469
88.6000886000886,3.04708046288431
88.7000887000887,3.05412574059025
88.8000888000888,3.06077627525962
88.9000889000889,3.06705744218742
89.000089000089,3.07299315231406
89.1000891000891,3.07860590383567
89.2000892000892,3.08391683726777
89.3000893000893,3.08894579289461
89.4000894000894,3.09371136968206
89.5000895000895,3.09823098486867
89.6000896000896,3.10252093357272
89.7000897000897,3.10659644786487
89.8000898000898,3.11047175485499
89.9000899000899,3.11416013342917
90.00009000009,3.11767396934976
90.1000901000901,3.12102480849766
90.2000902000902,3.12422340809381
90.3000903000903,3.12727978578553
90.4000904000904,3.13020326652543
90.5000905000905,3.13300252720539
90.6000906000906,3.13568563903455
90.7000907000907,3.13826010764985
90.8000908000908,3.14073291104577
90.9000909000909,3.14311053535013
91.000091000091,3.14539900850031
91.1000911000911,3.14760393190031
91.2000912000912,3.1497305101374
91.3000913000913,3.1517835788147
91.4000914000914,3.15376763049835
91.5000915000915,3.15568683911983
91.6000916000916,3.1575450827258
91.7000917000917,3.15933163509254
91.8000918000918,3.16076834861839
91.9000919000919,3.16176447327356
92.000092000092,3.16234137030408
92.1000921000921,3.16251824313706
92.2000922000922,3.16231222556472
92.3000923000923,3.16173846630255
92.4000924000924,3.16081020903442
92.5000925000925,3.15953886715844
92.6000926000926,3.15793409259664
92.7000927000927,3.15600383815188
92.8000928000928,3.1537544129915
92.9000929000929,3.15119053091172
93.000093000093,3.14831535109161
93.1000931000931,3.14513051108364
93.2000932000932,3.14163615181008
93.3000933000933,3.13783093434351
93.4000934000934,3.13371204824594
93.5000935000935,3.12927521122635
93.6000936000936,3.12451465985192
93.7000937000937,3.11942313101442
93.8000938000938,3.11399183381223
93.9000939000939,3.10821041145955
94.000094000094,3.1020668927788
94.1000941000941,3.09554763276904
94.2000942000942,3.08863724167571
94.3000943000943,3.08131850190463
94.4000944000944,3.0735722720493
94.5000945000945,3.06537737722581
94.6000946000946,3.05671048479909
94.7000947000947,3.04754596451449
94.8000948000948,3.03785573195459
94.9000949000949,3.02760907415417
95.000095000095,3.01677245612399
95.1000951000951,3.00530930695273
95.2000952000952,2.99317978415051
95.3000953000953,2.98034051479292
95.4000954000954,2.96674431209312
95.5000955000955,2.95233986607417
95.6000956000956,2.93707140714852
95.7000957000957,2.92087834154513
95.8000958000958,2.90369485767056
95.9000959000959,2.88544950365907
96.000096000096,2.86606473642907
96.1000961000961,2.84545644314807
96.2000962000962,2.8235334377229
96.3000963000963,2.80019693758097
96.4000964000964,2.77534002482593
96.5000965000965,2.74884710260507
96.6000966000966,2.72059335751954
96.7000967000967,2.69044424480846
96.8000968000968,2.65825501725398
96.9000969000969,2.6243182136771
97.000097000097,2.5894875319722
97.1000971000971,2.55370847549244
97.2000972000972,2.51689820723611
97.3000973000973,2.47897957206747
97.4000974000974,2.4398814552612
97.5000975000975,2.39953926789451
97.6000976000976,2.35789554947164
97.7000977000977,2.31490067698414
97.8000978000978,2.27051366636163
97.9000979000979,2.22470304864717
98.000098000098,2.17744779906985
98.1000981000981,2.1287382926612
98.2000982000982,2.07857725546929
98.3000983000983,2.02698067597011
98.4000984000984,1.97397863747901
98.5000985000985,1.91961602953586
98.6000986000986,1.86395309488067
98.7000987000987,1.80706576910208
98.8000988000988,1.74904577258446
98.9000989000989,1.69000042061257
99.000099000099,1.63005212381725
99.1000991000991,1.569337561695
99.2000992000992,1.50800652573182
99.3000993000993,1.44622043865874
99.4000994000994,1.38415057499233
99.5000995000995,1.32197601731956
99.6000996000996,1.25988139917215
99.7000997000997,1.19805449315664
99.8000998000998,1.13668371120154
99.9000999000999,1.07595558827534


==> Tikz_data/IDM_m4_velocity_inf_v.csv <==
0,0
0.1001001001001,0
0.2002002002002,0
0.3003003003003,0
0.4004004004004,0
0.500500500500501,0
0.600600600600601,0
0.700700700700701,0
0.800800800800801,0
0.900900900900901,0
1.001001001001,0
1.1011011011011,0
1.2012012012012,0
1.3013013013013,0
1.4014014014014,0
1.5015015015015,0
1.6016016016016,0
1.7017017017017,0
1.8018018018018,0
1.9019019019019,0
2.002002002002,0
2.1021021021021,0.000651239149896616
2.2022022022022,0.00829257454574485
2.3023023023023,0.0229411416019974
2.4024024024024,0.0430278256921185
2.5025025025025,0.0673550967440544
2.6026026026026,0.0949880597600369
2.7027027027027,0.125180231706816
2.8028028028028,0.157321004959399
2.9029029029029,0.190897279128713
3.003003003003,0.225464905815818
3.1031031031031,0.260627451758666
3.2032032032032,0.296020892419281
3.3033033033033,0.331303484734152
3.4034034034034,0.366150376909565
3.5035035035035,0.400252568615676
3.6036036036036,0.433319686910964
3.7037037037037,0.465085755977323
3.8038038038038,0.495316803918616
3.9039039039039,0.523818888644724
4.004004004004,0.550445050523725
4.1041041041041,0.575099884611627
4.2042042042042,0.597740862866409
4.3043043043043,0.618376130123237
4.4044044044044,0.637059104472894
4.5045045045045,0.653880686346624
4.6046046046046,0.668960131287206
4.7047047047047,0.682435653564721
4.8048048048048,0.69445565265791
4.9049049049049,0.705171176609156
5.00500500500501,0.714729939637578
5.10510510510511,0.723271956480599
5.20520520520521,0.730926673215084
5.30530530530531,0.737811367850546
5.40540540540541,0.744030551669466
5.50550550550551,0.7496761055176
5.60560560560561,0.754827915563404
5.70570570570571,0.759554815647945
5.80580580580581,0.763915688051663
5.90590590590591,0.767960615278026
6.00600600600601,0.771732010153283
6.10610610610611,0.775265677945689
6.20620620620621,0.778591784637173
6.30630630630631,0.781735720022549
6.40640640640641,0.784718853440284
6.50650650650651,0.787559186403639
6.60660660660661,0.790271910228847
6.70670670670671,0.792869877925863
6.80680680680681,0.795364000733902
6.90690690690691,0.797763579329105
7.00700700700701,0.800076579101759
7.10710710710711,0.802309858023701
7.20720720720721,0.804469354671973
7.30730730730731,0.806560243000028
7.40740740740741,0.808587059509874
7.50750750750751,0.810553807621292
7.60760760760761,0.812464043283602
7.70770770770771,0.814320945208929
7.80780780780781,0.816127372525344
7.90790790790791,0.817885912163342
8.00800800800801,0.819598917875471
8.10810810810811,0.821268542409714
8.20820820820821,0.822896764140172
8.30830830830831,0.824485409257603
8.40840840840841,0.826036170263342
8.50850850850851,0.827550621407703
8.60860860860861,0.829030231686083
8.70870870870871,0.830476375986298
8.80880880880881,0.831890344502646
8.90890890890891,0.833273350673168
9.00900900900901,0.834626538260858
9.10910910910911,0.835950987435258
9.20920920920921,0.837247719874342
9.30930930930931,0.838517703566638
9.40940940940941,0.839761856911441
9.50950950950951,0.840981052198395
9.60960960960961,0.84217611911355
9.70970970970971,0.843347847485017
9.80980980980981,0.844496989978943
9.90990990990991,0.845624264615581


==> Tikz_data/IDM_m4_velocity_negative_v.csv <==
0,0
0.1001001001001,0
0.2002002002002,0
0.3003003003003,0
0.4004004004004,0
0.500500500500501,0
0.600600600600601,0
0.700700700700701,0
0.800800800800801,0
0.900900900900901,0
1.001001001001,0
1.1011011011011,0.00204799781864955
1.2012012012012,0.0112634160148543
1.3013013013013,0.0265977336931718
1.4014014014014,0.0468688639581721
1.5015015015015,0.0711044735463214
1.6016016016016,0.0984995524118043
1.7017017017017,0.128381712309567
1.8018018018018,0.160182015162346
1.9019019019019,0.193410359228847
2.002002002002,0.227635001345342
2.1021021021021,0.262466058323291
2.2022022022022,0.297542972534481
2.3023023023023,0.332525988170646
2.4024024024024,0.367091656089894
2.5025025025025,0.400932245487688
2.6026026026026,0.43375868452449
2.7027027027027,0.465306308155014
2.8028028028028,0.495342330948387
2.9029029029029,0.523673689582062
3.003003003003,0.550153817869606
3.1031031031031,0.574687091905574
3.2032032032032,0.597230102653549
3.3033033033033,0.617789487712966
3.4034034034034,0.636416640989416
3.5035035035035,0.653200079361265
3.6036036036036,0.668256490987198
3.7037037037037,0.681721505016792
3.8038038038038,0.693741055305371
3.9039039039039,0.704463942469832
4.004004004004,0.714035910471766
4.1041041041041,0.722595305076948
4.2042042042042,0.730270201887275
4.3043043043043,0.737176785816379
4.4044044044044,0.743418720682518
4.5045045045045,0.749087249205721
4.6046046046046,0.754261792239883
4.7047047047047,0.759010857078535
4.8048048048048,0.763393108153132
4.9049049049049,0.76745849338361
5.00500500500501,0.771249353025831
5.10510510510511,0.774801465120867
5.20520520520521,0.778145000390974
5.30530530530531,0.781305375279176
5.40540540540541,0.784303999792606
5.50550550550551,0.787158924703263
5.60560560560561,0.789885394912742
5.70570570570571,0.792496318431535
5.80580580580581,0.795002660954544
5.90590590590591,0.797413775772438
6.00600600600601,0.799737678218122
6.10610610610611,0.80198127307463
6.20620620620621,0.804150542398264
6.30630630630631,0.806250700261064
6.40640640640641,0.80828632000832
6.50650650650651,0.810261438790578
6.60660660660661,0.812179643380774
6.70670670670671,0.814044140622476
6.80680680680681,0.815857815289319
6.90690690690691,0.817623277695607
7.00700700700701,0.819342902927194
7.10710710710711,0.821018863246798
7.20720720720721,0.822653154924897
7.30730730730731,0.824247620491811
7.40740740740741,0.825803967409112
7.50750750750751,0.82732378372316
7.60760760760761,0.828808551195311
7.70770770770771,0.830259656380544
7.80780780780781,0.831678400249145
7.90790790790791,0.833066006350816
8.00800800800801,0.834423627706461
8.10810810810811,0.835752353048251
8.20820820820821,0.837053212191575
8.30830830830831,0.838327180545365
8.40840840840841,0.839575183454204
8.50850850850851,0.840798099838217
8.60860860860861,0.841996765368401
8.70870870870871,0.843171975674393
8.80880880880881,0.84432448877645
8.90890890890891,0.845455027672806
9.00900900900901,0.846564282538224
9.10910910910911,0.847652912612357
9.20920920920921,0.84872154829889
9.30930930930931,0.849770792556988
9.40940940940941,0.850801222804141
9.50950950950951,0.851813392054525
9.60960960960961,0.852807830540099
9.70970970970971,0.853785046727661
9.80980980980981,0.854745528670703
9.90990990990991,0.855689744931909


==> Tikz_data/IDM_positions.csv <==
0,5,0,1
0.1001001001001,5,-0.009535405230163,1.00953540523016
0.2002002002002,5,-0.033897637999955,1.03389763799995
0.3003003003003,5,-0.068766038683236,1.06876603868324
0.4004004004004,5,-0.111326085782312,1.11132608578231
0.500500500500501,5,-0.159550478984654,1.15955047898465
0.600600600600601,5,-0.2118844168436,1.2118844168436
0.700700700700701,5,-0.267084918975309,1.26708491897531
0.800800800800801,5,-0.324132611506584,1.32413261150658
0.900900900900901,5,-0.382178557826335,1.38217855782634
1.001001001001,5,-0.440509437803776,1.44050943780378
1.1011011011011,5,-0.498523384877331,1.49852338487733
1.2012012012012,5,-0.555712634031384,1.55571263403138
1.3013013013013,5,-0.611649571112742,1.61164957111274
1.4014014014014,5,-0.665975271218809,1.66597527121881
1.5015015015015,5,-0.71839252473003,1.71839252473003
1.6016016016016,5,-0.768655285721482,1.76865528572148
1.7017017017017,5,-0.816564633046777,1.81656463304678
1.8018018018018,5,-0.861964681338178,1.86196468133818
1.9019019019019,5,-0.904733431507196,1.9047334315072
2.002002002002,5,-0.944783700560824,1.94478370056082
2.1021021021021,5,-0.982057399713969,1.98205739971397
2.2022022022022,5,-1.01652110742514,2.01652110742514
2.3023023023023,5,-1.04816809148393,2.04816809148393
2.4024024024024,5,-1.07700943490237,2.07700943490237
2.5025025025025,5,-1.10307972556594,2.10307972556594
2.6026026026026,5,-1.12642678493699,2.12642678493699
2.7027027027027,5,-1.14711716022267,2.14711716022267
2.8028028028028,5,-1.16522966831732,2.16522966831732
2.9029029029029,5,-1.1808559306899,2.1808559306899
3.003003003003,5,-1.1940973938335,2.1940973938335
3.1031031031031,5,-1.20506597612871,2.20506597612871
3.2032032032032,5,-1.21387955685472,2.21387955685472
3.3033033033033,5,-1.22066338102285,2.22066338102285
3.4034034034034,5,-1.22554668574511,2.22554668574511
3.5035035035035,5,-1.22866236494056,2.22866236494056
3.6036036036036,5,-1.23014455280337,2.23014455280337
3.7037037037037,5,-1.23012867582251,2.23012867582251
3.8038038038038,5.00354261461279,-1.22874682059095,2.23228943520374
3.9039039039039,5.01439140907673,-1.2261034845035,2.24049489358023
4.004004004004,5.03237743094934,-1.22225667442436,2.2546341053737
4.1041041041041,5.05750068023061,-1.21721950702647,2.27472018725708
4.2042042042042,5.09870251185705,-1.21095988534654,2.30966239720359
4.3043043043043,5.14501884389286,-1.20337662528598,2.34839546917884
4.4044044044044,5.19133517592867,-1.19434742151739,2.38568259744606
4.5045045045045,5.23765150796448,-1.1837609977557,2.42141250572018
4.6046046046046,5.29948658441714,-1.17151296135594,2.47099954577308
4.7047047047047,5.37668047114313,-1.15744177118078,2.53412224232391
4.8048048048048,5.45387435786912,-1.14134261347193,2.59521697134105
4.9049049049049,5.53106824459511,-1.12302936224218,2.65409760683729
5.00500500500501,5.61694623281358,-1.10233385892195,2.71928009173553
5.10510510510511,5.72501767422975,-1.07907045217494,2.80408812640469
5.20520520520521,5.83308911564593,-1.05301083199526,2.88609994764119
5.30530530530531,5.9411605570621,-1.02394904240567,2.96510959946777
5.40540540540541,6.05108145704637,-0.991699982199159,3.04278143924553
5.50550550550551,6.19003045315272,-0.956081503147538,3.14611195630026
5.60560560560561,6.32897944925908,-0.916882338635685,3.24586178789476
5.70570570570571,6.46792844536544,-0.873908834740462,3.3418372801059
5.80580580580581,6.60687744147179,-0.826987352526784,3.43386479399857
5.90590590590591,6.76524571532857,-0.775955953095171,3.54120166842374
6.00600600600601,6.92735287745256,-0.720647137554593,3.64800001500715
6.10610610610611,7.10069756401241,-0.660902992093852,3.76160055610626
6.20620620620621,7.27824350348149,-0.596569888482687,3.87481339196418
6.30630630630631,7.46531830665534,-0.527499250256457,3.9928175569118
6.40640640640641,7.65830302346951,-0.453555479876083,4.11185850334559
6.50650650650651,7.85910794325735,-0.37460867210612,4.23371661536347
6.60660660660661,8.06753143741662,-0.290537684555147,4.35806912197177
6.70670670670671,8.28206647381845,-0.201231259636068,4.48329773345452
6.80680680680681,8.50592874532281,-0.10658429665848,4.61251304198129
6.90690690690691,8.73419389833864,-0.006500704561249,4.74069460289989
7.00700700700701,8.97349494718809,0.099109716302698,4.87438523088539
7.10710710710711,9.21549021681792,0.210325402342174,5.00516481447574
7.20720720720721,9.47023004301246,0.327216942323898,5.14301310068856
7.30730730730731,9.72595542925628,0.449849957553278,5.276105471703
7.40740740740741,9.99613403279591,0.578282646411444,5.41785138638447
7.50750750750751,10.2663126363355,0.712554066691912,5.55375856964359
7.60760760760761,10.5475279973726,0.852709710895884,5.69481828647672
7.70770770770771,10.83621635707,0.998778792586776,5.83743756448322
7.80780780780781,11.132196940257,1.15077869757114,5.98141824268586
7.90790790790791,11.4354697469339,1.30872978994407,6.12673995698983
8.00800800800801,11.7460347771005,1.47262427513662,6.27341050196388
8.10810810810811,12.0638920307569,1.64246546157288,6.42142656918402
8.20820820820821,12.3890415079031,1.81823998452578,6.57080152337732
8.30830830830831,12.7214832085391,1.9999176527565,6.7215655557826
8.40840840840841,13.0602320034474,2.18745982307175,6.87277218037565
8.50850850850851,13.4073649423586,2.38083936105298,7.02652558130562
8.60860860860861,13.7617901047596,2.57999501518948,7.18179508957012
8.70870870870871,14.1235074906503,2.78486643273693,7.33864105791337
8.80880880880881,14.4922747213275,2.9953798156091,7.4968949057184
8.90890890890891,14.8675913267389,3.21145572644651,7.65613560029239
9.00900900900901,15.2437721551158,3.43296357205674,7.81080858305906
9.10910910910911,15.6199529834928,3.65972018669439,7.96023279679841
9.20920920920921,15.9961338118697,3.89154530128906,8.10458851058064
9.30930930930931,16.3723146402467,4.12825182984569,8.24406281040101
9.40940940940941,16.7484954686236,4.36964406495993,8.37885140366367
9.50950950950951,17.1246762970006,4.61552420001621,8.50915209698439
9.60960960960961,17.5008571253775,4.86570025894287,8.63515686643463
9.70970970970971,17.8770379537545,5.1199677565155,8.757070197239
9.80980980980981,18.2532187821314,5.37812980844561,8.87508897368579
9.90990990990991,18.6293996105083,5.63999217988815,8.98940743062015
10.01001001001,19.0055804388853,5.9053595886755,9.1002208502098
10.1101101101101,19.3817612672622,6.17404456936732,9.20771669789488
10.2102102102102,19.7579420956392,6.44585962400707,9.31208247163213
10.3103103103103,20.1341229240161,6.72062556249985,9.41349736151625
10.4104104104104,20.5103037523931,6.99816842717108,9.51213532522202
10.5105105105105,20.88648458077,7.2783205229609,9.6081640578091
10.6106106106106,21.262665409147,7.56092101430959,9.70174439483741
10.7107107107107,21.6388462375239,7.8458180089289,9.793028228595
10.8108108108108,22.0150270659009,8.13286344457628,9.88216362132462
10.9109109109109,22.3912078942778,8.42191826748212,9.96928962679568
11.011011011011,22.7673887226548,8.71285108718143,10.0545376354734
11.1111111111111,23.1435695510317,9.00553782690689,10.1380317241248
11.2112112112112,23.5197503794087,9.29986156262634,10.2198888167824
11.3113113113113,23.8959312077856,9.59571228127282,10.3002189265128
11.4114114114114,24.2721120361626,9.89298666614922,10.3791253700134
11.5115115115115,24.6482928645395,10.1915903551771,10.4567025093624
11.6116116116116,25.0244736929165,10.4914307535643,10.5330429393522
11.7117117117117,25.4006545212934,10.792426226609,10.6082282946844
11.8118118118118,25.7768353496704,11.0944972531891,10.6823380964813
11.9119119119119,26.1530161780473,11.397571864469,10.7554443135783
12.012012012012,26.5291970064242,11.7015828621879,10.8276141442363
12.1121121121121,26.9053778348012,12.0064675303934,10.8989103044078
12.2122122122122,27.2815586631781,12.3121680213721,10.969390641806
12.3123123123123,27.6577394915551,12.6186314593674,11.0391080321877
12.4124124124124,28.033920319932,12.9258077159711,11.1081126039609
12.5125125125125,28.410101148309,13.2336510072001,11.1764501411089
12.6126126126126,28.7862819766859,13.5421191896775,11.2441627870084
12.7127127127127,29.1624628050629,13.8511729783349,11.311289826728
12.8128128128128,29.5386436334398,14.160776761387,11.3778668720528
12.9129129129129,29.9148244618168,14.4708967893027,11.4439276725141
13.013013013013,30.2910052901937,14.7815029169327,11.509502373261
13.1131131131131,30.6671861185707,15.0925662402691,11.5746198783016
13.2132132132132,31.0433669469476,15.404060702561,11.6393062443866
13.3133133133133,31.4195477753246,15.715962114994,11.7035856603306
13.4134134134134,31.7957286037015,16.0282489410361,11.7674796626654
13.5135135135135,32.1719094320785,16.3408994664554,11.8310099656231
13.6136136136136,32.5480902604554,16.6538954413499,11.8941948191055
13.7137137137137,32.9242710888324,16.9672192777316,11.9570518111008
13.8138138138138,33.3004519172093,17.2808544665841,12.0195974506252
13.9139139139139,33.6766327455863,17.5947865092666,12.0818462363197
14.014014014014,34.0528135739632,17.9090011794009,12.1438123945623
14.1141141141141,34.4289944023402,18.2234854623722,12.205508939968
14.2142142142142,34.8051752307171,18.538227892479,12.2669473382381
14.3143143143143,35.1813560590941,18.8532174576353,12.3281386014588
14.4144144144144,35.557536887471,19.1684437045812,12.3890931828898
14.5145145145145,35.9337177158479,19.4838971880093,12.4498205278386
14.6146146146146,36.3098985442249,19.7995690508844,12.5103294933405
14.7147147147147,36.6860793726018,20.1154517817112,12.5706275908906
14.8148148148148,37.0622602009788,20.4315367475217,12.6307234534571
14.9149149149149,37.4384410293557,20.7478177630779,12.6906232662778
15.015015015015,37.8146218577327,21.0642875234165,12.7503343343162
15.1151151151151,38.1908026861096,21.3809401077417,12.8098625783679
15.2152152152152,38.5669835144866,21.6977698773461,12.8692136371405
15.3153153153153,38.9431643428635,22.0147714557212,12.9283928871423
15.4154154154154,39.3193451712405,22.3319397098578,12.9874054613827
15.5155155155155,39.6955259996174,22.6492697327477,13.0462562668697
15.6156156156156,40.0717068279944,22.9667570116106,13.1049498163838
15.7157157157157,40.4478876563713,23.2843980071868,13.1634896491845
15.8158158158158,40.8240684847483,23.6021879318467,13.2218805529016
15.9159159159159,41.2002493131252,23.9201236105817,13.2801257025435
16.016016016016,41.5764301415022,24.2382015309757,13.3382286105265
16.1161161161161,41.9526109698791,24.5564181061983,13.3961928636808
16.2162162162162,42.3287917982561,24.8747703049606,13.4540214932955
16.3163163163163,42.7043624458962,25.1932537547243,13.5111086911719
16.4164164164164,43.0737926181643,25.51182471961,13.5619678985543
16.5165165165165,43.4360358289605,25.8303897556566,13.6056460733039
16.6166166166166,43.7857970267326,26.1488567368839,13.6369402898487
16.7167167167167,44.1348290376781,26.4671375798862,13.6676914577919
16.8168168168168,44.4755631944281,26.7851489384007,13.6904142560274
16.9169169169169,44.8064959937627,27.1028108463042,13.7036851474585
17.017017017017,45.1374287930974,27.4200464302503,13.7173823628471
17.1171171171171,45.4505505726634,27.7367816090991,13.7137689635643
17.2172172172172,45.7633841603872,28.0529445989883,13.7104395613989
17.3173173173173,46.0669927743802,28.3684663540723,13.6985264203079
17.4174174174174,46.3617271504931,28.6832791288484,13.6784480216447
17.5175175175175,46.6559823308363,28.9973168265437,13.6586655042926
17.6176176176176,46.937142298241,29.3105138454024,13.6266284528386
17.7177177177177,47.2110797075033,29.6228078951658,13.5882718123375
17.8178178178178,47.4781140224696,29.9341340320379,13.5439799904317
17.9179179179179,47.7382452431399,30.2444290274518,13.4938162156881
18.018018018018,47.9914733695142,30.5536295253788,13.4378438441354
18.1181181181181,48.2364349136972,30.861671247781,13.3747636659162
18.2182182182182,48.4737103399701,31.1684895672907,13.3052207726794
18.3183183183183,48.704082671947,31.4740196558928,13.2300630160542
18.4184184184184,48.927551909628,31.778195816371,13.149356093257
18.5185185185185,49.1416248862496,32.0809501932409,13.0606746930087
18.6186186186186,49.3322887955999,32.3822104404474,12.9500783551525
18.7187187187187,49.5229527049502,32.6818992465052,12.841053458445
18.8188188188188,49.7136166143005,32.9799354841383,12.7336811301622
18.9189189189189,49.9042805236509,33.2762454909435,12.6280350327074
19.019019019019,50.0949444330012,33.5707563661894,12.5241880668118
19.1191191191191,50.2856083423515,33.8633964896978,12.4222118526537
19.2192192192192,50.4332060644755,34.1540928944392,12.2791131700363
19.3193193193193,50.5786219447986,34.442752014842,12.1358699299566
19.4194194194194,50.7240378251217,34.7292774464659,11.9947603786558
19.5195195195195,50.8694537054448,35.0135721221411,11.8558815833037
19.6196196196196,51.0148695857679,35.2955469901688,11.7193225955991
19.7197197197197,51.160285466091,35.5751149345171,11.5851705315739
19.8198198198198,51.2710499178971,35.8521856515929,11.4188642663042
19.9199199199199,51.371217769193,36.126647749596,11.244570019597
20.02002002002,51.4713856204889,36.3983738378159,11.073011782673
20.1201201201201,51.5715534717848,36.6672460644405,10.9043074073443
20.2202202202202,51.6717213230807,36.9331502182949,10.7385711047858
20.3203203203203,51.7718891743766,37.1959737306681,10.5759154437085
20.4204204204204,51.8458203558648,37.455614267735,10.3902060881298
20.5205205205205,51.9007401781335,37.7119321261605,10.188808051973
20.6206206206206,51.9556600004022,37.9647724815826,9.9908875188196
20.7207207207207,52.0105798226709,38.213985499596,9.7965943230749
20.8208208208208,52.0654996449396,38.4594273921362,9.6060722528034
20.9209209209209,52.1204194672083,38.7009669788574,9.4194524883509
21.021021021021,52.1655289150469,38.9384792236993,9.2270496913476
21.1211211211211,52.1913640671113,39.1718280520555,9.0195360150558
21.2212212212212,52.209863922803,39.4008523779323,8.8090115448707
21.3213213213213,52.2211190565747,39.6253860457164,8.5957330108583
21.4214214214214,52.2250022222161,39.8452606840071,8.379741538209
21.5215215215215,52.2250047974862,40.0603561599205,8.1646486375657
21.6216216216216,52.2250047975096,40.2707658737851,7.9542389237245
21.7217217217217,52.2250047975331,40.4766189769619,7.7483858205712
21.8218218218218,52.2250047975565,40.6780221337365,7.54698266382
21.9219219219219,52.2250047975799,40.8750706236999,7.34993417388
22.022022022022,52.2250047976033,41.067841656907,7.1571631406963
22.1221221221221,52.2250047976267,41.2564018022896,6.9686029953371
22.2222222222222,52.2250047976501,41.4408029989101,6.78420179874
22.3223223223223,52.2250047976735,41.6210961292824,6.6039086683911
22.4224224224224,52.2250047976969,41.7973176987848,6.4276870989121
22.5225225225225,52.2250047977203,41.9695040217431,6.2555007759772
22.6226226226226,52.2250047977437,42.1376833825348,6.0873214152089
22.7227227227227,52.2250047977671,42.3018806195474,5.9231241782197
22.8228228228228,52.2250047977905,42.4621193219455,5.762885475845
22.9229229229229,52.2250047978139,42.6184179555485,5.6065868422654
23.023023023023,52.2250047978373,42.7707968274199,5.4542079704174
23.1231231231231,52.2250047978607,42.9192733380017,5.305731459859
23.2232232232232,52.2250047978841,43.0638649450678,5.1611398528163
23.3233233233233,52.2250047979076,43.2045895288621,5.0204152690455
23.4234234234234,52.225004797931,43.3414643031608,4.8835404947702
23.5235235235235,52.2250047979544,43.4745090779902,4.7504957199642
23.6236236236236,52.2250047979778,43.6037446123973,4.6212601855805
23.7237237237237,52.2250047980012,43.7291922047223,4.4958125932789
23.8238238238238,52.2250047980246,43.85087455786,4.3741302401646
23.9239239239239,52.225004798048,43.9688173508486,4.25618744719939
24.024024024024,52.2250047980714,44.083049159481,4.1419556385904
24.1241241241241,52.2250047980948,44.193597724978,4.0314070731168
24.2242242242242,52.2250047981182,44.3004963026156,3.9245084955026
24.3243243243243,52.2250047981416,44.403778636542,3.8212261615996
24.4244244244244,52.225004798165,44.5034815342784,3.7215232638866
24.5245245245245,52.2250047981884,44.5996442417785,3.6253605564099
24.6246246246246,52.2250047982118,44.6923072449816,3.5326975532302
24.7247247247247,52.2250047982352,44.7815159097773,3.4434888884579
24.8248248248248,52.2250047982587,44.8673164289817,3.357688369277
24.9249249249249,52.2250047982821,44.9497573524984,3.2752474457837
25.025025025025,52.2250047983055,45.0288899356017,3.1961148627038
25.1251251251251,52.2250047983289,45.104767994808,3.1202368035209
25.2252252252252,52.2250047983523,45.1774477627434,3.0475570356089
25.3253253253253,52.2250047983757,45.2469864058264,2.9780183925493
25.4254254254254,52.2250047983991,45.3134447313046,2.9115600670945
25.5255255255255,52.2250047984225,45.3768840840286,2.8481207143939
25.6256256256256,52.2250047984459,45.4373692647159,2.78763553373
25.7257257257257,52.2250047984693,45.4949656928252,2.7300391056441
25.8258258258258,52.2250047984927,45.5497403666631,2.6752644318296
25.9259259259259,52.2250047985161,45.6017625009032,2.6232422976129
26.026026026026,52.2250047985395,45.6511026271774,2.5739021713621
26.1261261261261,52.2250047985629,45.6978323068118,2.5271724917511
26.2262262262262,52.2250047985863,45.7420241472236,2.48298065136269
26.3263263263263,52.2250047986097,45.7837523468243,2.4412524517854
26.4264264264264,52.2250047986331,45.8230917826059,2.4019130160272
26.5265265265265,52.2250047986565,45.8601180850434,2.3648867136131
26.6266266266266,52.22500479868,45.8949066167862,2.3300981818938
26.7267267267267,52.2250047987034,45.9275346822953,2.2974701164081
26.8268268268268,52.2250047987268,45.9580791756782,2.2669256230486
26.9269269269269,52.2250047987502,45.9866166342507,2.2383881644995
27.027027027027,52.2250047987736,46.0132248141284,2.2117799846452
27.1271271271271,52.225004798797,46.0379801575585,2.1870246412385
27.2272272272272,52.2250047988204,46.0609594944091,2.1640453044113
27.3273273273273,52.2250047988438,46.0822392845428,2.142765514301
27.4274274274274,52.2250047988672,46.1018950286726,2.1231097701946
27.5275275275275,52.2250047988906,46.1200013709556,2.105003427935
27.6276276276276,52.225004798914,46.1366327319884,2.0883720669256
27.7277277277277,52.2250047989374,46.1518621305845,2.0731426683529
27.8278278278278,52.2250047989608,46.1657613020027,2.0592434969581
27.9279279279279,52.2250047989842,46.1784012630881,2.0466035358961
28.028028028028,52.2250047990076,46.1898512759692,2.0351535230384
28.1281281281281,52.225004799031,46.2001791371327,2.0248256618983
28.2282282282282,52.2250047990544,46.2094509842815,2.0155538147729
28.3283283283283,52.2250047990779,46.2177316083118,2.0072731907661
28.4284284284284,52.2250047991013,46.225083502971,1.9999212961303
28.5285285285285,52.2250047991247,46.2315680178852,1.9934367812395
28.6286286286286,52.2250047991481,46.2372438573665,1.9877609417816
28.7287287287287,52.2250047991715,46.2421680723429,1.9828367268286
28.8288288288288,52.2250047991949,46.2463958121968,1.9786089869981
28.9289289289289,52.2281004784852,46.2499834257959,1.97811705268931
29.029029029029,52.2381567673565,46.2530195434226,1.9851372239339
29.1291291291291,52.2553192266578,46.2556349926345,1.9996842340233
29.2292292292292,52.2842498286713,46.2579956469332,2.0262541817381
29.3293293293293,52.3223102821953,46.2603240667015,2.0619862154938
29.4294294294294,52.3603707357192,46.2628722145717,2.0974985211475
29.5295295295295,52.3984311892431,46.2658628692008,2.1325683200423
29.6296296296296,52.4601249926018,46.2695127384738,2.190612254128
29.7297297297297,52.5235590817927,46.2741094787933,2.2494496029994
29.8298298298298,52.5869931709836,46.2799324044664,2.3070607665172
29.9299299299299,52.662163107694,46.2872292295947,2.3749338780993
30.03003003003,52.7509708325519,46.2962733442736,2.4546974882783
30.1301301301301,52.8397785574098,46.3073597494075,2.5324188080023
30.2302302302302,52.9285862822678,46.3207512930139,2.6078349892539
30.3303303303303,53.0426059879968,46.3366950158418,2.705910972155
30.4304304304304,53.1567873485217,46.3554662783291,2.80132107019261
30.5305305305305,53.2709687090466,46.3773193001813,2.8936494088653
30.6306306306306,53.3951359284884,46.4024816990049,2.9926542294835
30.7307307307307,53.5283475157636,46.4311769927091,3.0971705230545
30.8308308308308,53.6715853756546,46.4636265043477,3.2079588713069
30.9309309309309,53.8181922688835,46.5000428267221,3.3181494421614
31.031031031031,53.9767774918257,46.5406296712134,3.4361478206123
31.1311311311311,54.139440236226,46.5855718389618,3.5538683972642
31.2312312312312,54.3107122770017,46.6350547179893,3.6756575590124
31.3313313313313,54.4894308725735,46.6892380913047,3.8001927812688
31.4314314314314,54.6733897311826,46.7482865554134,3.9251031757692
31.5315315315315,54.8681641779258,46.812347234794,4.0558169431318
31.6316316316316,55.0663076580069,46.8815458575936,4.1847618004133
31.7317317317317,55.2756401522831,46.9560319445524,4.3196082077307
31.8318318318318,55.4898394835356,47.0358977375122,4.4539417460234
31.9319319319319,55.7118587956453,47.121270419362,4.5905883762833
32.032032032032,55.9400550104906,47.2122448737174,4.7278101367732
32.1321321321321,56.1765496294671,47.3089108108283,4.8676388186388
32.2322322322322,56.4205312169385,47.4113492387323,5.0091819782062
32.3323323323323,56.6722394287519,47.5196373648555,5.1526020638964
32.4324324324324,56.9311333078165,47.6338378312174,5.2972954765991
32.5325325325325,57.1972128541323,47.7540029964343,5.443209857698
32.6326326326326,57.4704780676993,47.8801897435234,5.59028832417589
32.7327327327327,57.7506818091011,48.0124340765813,5.7382477325198
32.8328328328328,58.0385289217542,48.1507663470026,5.8877625747516
32.9329329329329,58.33390968116,48.2952119250415,6.0386977561185
33.033033033033,58.6380874748202,48.4457834332275,6.19230404159271
33.1331331331331,58.9505003639936,48.6024937309675,6.3480066330261
33.2332332332332,59.264093649955,48.7653142322168,6.4987794177382
33.3333333333333,59.5923650614202,48.9342756214989,6.65808943992131
33.4334334334334,59.9206364728854,49.1092941912197,6.8113422816657
33.5335335335335,60.2632816568752,49.2904169700587,6.9728646868165
33.6336336336336,60.6074115906323,49.4775020120566,7.12990957857571
33.7337337337337,60.9632501503585,49.6706011564101,7.2926489939484
33.8338338338338,61.3232386064074,49.8695831335433,7.4536554728641
33.9339339339339,61.6889632242703,50.0743835783971,7.61457964587321
34.034034034034,62.0639744558887,50.2849624381799,7.77901201770879
34.1341341341341,62.4401552842982,50.5011639689762,7.938991315322
34.2342342342342,62.8163361127078,50.7228278622114,8.0935082504964
34.3343343343343,63.1925169411173,50.9497797202738,8.24273722084349
34.4344344344344,63.5686977695269,51.1818300953635,8.3868676741634
34.5345345345345,63.9448785979364,51.4187976170589,8.5260809808775
34.6346346346346,64.321059426346,51.6604821880139,8.6605772383321
34.7347347347347,64.6972402547555,51.9066876109303,8.7905526438252
34.8348348348348,65.0734210831651,52.1572209455425,8.9162001376226
34.9349349349349,65.4496019115746,52.4118773989868,9.0377245125878
35.035035035035,65.8257827399842,52.6704599842186,9.1553227557656
35.1351351351351,66.2019635683937,52.9327701137373,9.2691934546564
35.2352352352352,66.5781443968033,53.1986184026851,9.3795259941182
35.3353353353353,66.9543252252128,53.4678085616254,9.4865166635874
35.4354354354354,67.3305060536224,53.7401554170083,9.5903506366141
35.5355355355355,67.7066868820319,54.0154782721652,9.69120860986671
35.6356356356356,68.0828677104415,54.293601497258,9.7892662131835
35.7357357357357,68.459048538851,54.5743556573027,9.88469288154829
35.8358358358358,68.8352293672606,54.857578128372,9.9776512388886
35.9359359359359,69.2114101956701,55.1431135278623,10.0682966678078
36.036036036036,69.5875910240797,55.4308139058053,10.1567771182744
36.1361361361361,69.9637718524892,55.7205395480336,10.2432323044556
36.2362362362362,70.3399526808988,56.0121566446086,10.3277960362902
36.3363363363363,70.7161335093083,56.3055390189151,10.4105944903932
36.4364364364364,71.0923143377179,56.6005682003164,10.4917461374015
36.5365365365365,71.4684951661274,56.8971331825998,10.5713619835276
36.6366366366366,71.844675994537,57.195130202811,10.649545791726
36.7367367367367,72.2208568229465,57.4944602337528,10.7263965891937
36.8368368368368,72.5970376513561,57.7950327116833,10.8020049396728
36.9369369369369,72.9732184797656,58.0967625865314,10.8764558932342
37.037037037037,73.3493993081752,58.3995713118561,10.9498279963191
37.1371371371371,73.7255801365847,58.7033845263545,11.0221956102302
37.2372372372372,74.1017609649943,59.0081341368869,11.0936268281074
37.3373373373373,74.4779417934038,59.3137566079198,11.164185185484
37.4374374374374,74.8541226218134,59.6201944376195,11.2339281841939
37.5375375375375,75.2303034502229,59.9273917279965,11.3029117222264
37.6376376376376,75.6064842786325,60.2352998088064,11.3711844698261
37.7377377377377,75.982665107042,60.5438712498917,11.4387938571503
37.8378378378378,76.3588459354516,60.853063408968,11.5057825264836
37.9379379379379,76.7350267638611,61.1628365542293,11.5721902096318
38.038038038038,77.1112075922707,61.473155130083,11.6380524621877
38.1381381381381,77.4873884206802,61.7839840211989,11.7034043994813
38.2382382382382,77.8635692490897,62.0952936223952,11.7682756266945
38.3383383383383,78.2397500774993,62.4070543035134,11.8326957739859
38.4384384384384,78.6159309059089,62.7192397716459,11.896691134263
38.5385385385385,78.9921117343184,63.0318257934277,11.9602859408907
38.6386386386386,79.368292562728,63.3447902774014,12.0235022853266
38.7387387387387,79.7444733911375,63.6581116668162,12.0863617243213
38.8388388388388,80.120654219547,63.9717713729648,12.1488828465822
38.9389389389389,80.4968350479566,64.2857518383903,12.2110832095663
39.039039039039,80.8730158763662,64.6000364042615,12.2729794721047
39.1391391391391,81.2491967047757,64.9146104875474,12.3345862172283
39.2392392392392,81.6253775331853,65.2294598366495,12.3959176965358
39.3393393393393,82.0015583615948,65.5445713865548,12.45698697504
39.4394394394394,82.3777391900044,65.8599336916498,12.5178054983546
39.5395395395395,82.7539200184139,66.1755356814446,12.5783843369693
39.6396396396396,83.1301008468235,66.491366948516,12.6387338983075
39.7397397397397,83.506281675233,66.8074180652361,12.6988636099969
39.8398398398398,83.8824625036426,67.1236802144564,12.7587822891862
39.9399399399399,84.2586433320521,67.4401458887826,12.8184974432695
40.04004004004,84.6348241604616,67.7568065201821,12.8780176402795
40.1401401401401,85.0110049888712,68.0736560228745,12.9373489659967
40.2402402402402,85.3871858172808,68.3906871370767,12.9964986802041
40.3403403403403,85.7633666456903,68.7078939914023,13.055472654288
40.4404404404404,86.1395474740999,69.0252710022949,13.114276471805
40.5405405405405,86.5157283025094,69.3428128534142,13.1729154490952
40.6406406406406,86.8919091309189,69.6605144761723,13.2313946547466
40.7407407407407,87.2680899593285,69.978371031491,13.2897189278375
40.8408408408408,87.6442707877381,70.2963785163564,13.3478922713817
40.9409409409409,88.0204516161476,70.6145326082023,13.4059190079453
41.041041041041,88.3966324445572,70.9328295852152,13.463802859342
41.1411411411411,88.7728132729667,71.2512654741403,13.5215477988264
41.2412412412412,89.1489941013763,71.5698372961241,13.5791568052522
41.3413413413413,89.5251749297858,71.8885417573727,13.6366331724131
41.4414414414414,89.9009464504105,72.2073748299611,13.6935716204494
41.5415415415415,90.2708738565943,72.526298746574,13.7445751100203
41.6416416416416,90.633674605052,72.8452232918858,13.7884513131662
41.7417417417417,90.9842542818417,73.1640582030445,13.8201960787972
41.8418418418418,91.3334806461255,73.4827167858835,13.850763860242
41.9419419419419,91.675199159927,73.8011173702485,13.8740817896785
42.042042042042,92.0064558815897,74.1191814456874,13.8872744359023
42.1421421421421,92.3377126032525,74.436833146097,13.9008794571555
42.2422422422422,92.6516981031075,74.7540001085373,13.8976979945702
42.3423423423423,92.964985182149,75.0706119578877,13.8943732242613
42.4424424424424,93.2692073106787,75.3866007427017,13.882606567977
42.5425425425425,93.5645247470991,75.7018998493058,13.8626248977933
42.6426426426426,93.8591981741074,76.0164442397849,13.8427539343225
42.7427427427427,94.141038378562,76.3301699457611,13.8108684328009
42.8428428428428,94.4155159899218,76.6430153607529,13.7725006291689
42.9429429429429,94.683060347795,76.9549169352937,13.7281434125013
43.043043043043,94.9436714521816,77.2658131232471,13.6778583289345
43.1431431431431,95.1973493030816,77.5756404273827,13.6217088756989
43.2432432432432,95.4432502222939,77.8843367850601,13.5589134372338
43.3433433433433,95.6810099983966,78.1918381480843,13.4891718503123
43.4434434434434,95.9118365210128,78.4980827460663,13.4137537749465
43.5435435435435,96.1357297901423,78.8030026548102,13.3327271353321
43.6436436436436,96.3487169265098,79.1065339218628,13.242183004647
43.7437437437437,96.5407089178586,79.408605214301,13.1321037035576
43.8438438438438,96.7327009092075,79.7091390539656,13.0235618552419
43.9439439439439,96.9246929005563,80.0080585619284,12.9166343386279
44.044044044044,97.1166848919052,80.3052893975998,12.8113954943054
44.1441441441441,97.308676883254,80.6007611599293,12.7079157233247
44.2442442442442,97.4971017654601,80.8944059718737,12.6026957935864
44.3443443443443,97.6441696502561,81.1861475672305,12.4580220830256
44.4444444444444,97.7912375350521,81.4758954926374,12.3153420424147
44.5445445445445,97.9383054198481,81.7635520548858,12.1747533649623
44.6446446446446,98.0853733046441,82.0490284627234,12.0363448419207
44.7447447447447,98.2324411894401,82.3322325346714,11.9002086547687
44.8448448448448,98.3795090742361,82.6130827409933,11.7664263332428
44.9449449449449,98.4844508323822,82.8914865011805,11.5929643312017
45.045045045045,98.5865946106253,83.1673308873296,11.4192637232957
45.1451451451451,98.6887383888684,83.4404941104207,11.2482442784477
45.2452452452452,98.7908821671115,83.7108598967224,11.0800222703891
45.3453453453453,98.8930259453547,83.978316761033,10.9147091843217
45.4454454454454,98.9951697235978,84.2427569125528,10.752412811045
45.5455455455455,99.0615524642367,84.504073818538,10.5574786456987
45.6456456456456,99.118772135927,84.7621264389352,10.3566456969918
45.7457457457457,99.1759918076173,85.0167617375513,10.159230070066
45.8458458458458,99.2332114793076,85.2678344958373,9.96537698347029
45.9459459459459,99.2904311509978,85.5152047030464,9.77522644795141
46.046046046046,99.3476508226881,85.7587453735603,9.58890544912779
46.1461461461461,99.3885414135311,85.9983331065594,9.3902083069717
46.2462462462462,99.414596043232,86.2338216690379,9.1807743741941
46.3463463463463,99.4339164005392,86.4650533838948,8.96886301664441
46.4464464464464,99.4455710563743,86.6918605565064,8.75371049986791
46.5465465465465,99.4499746994826,86.9140760470318,8.5358986524508
46.6466466466466,99.4500096019666,87.1315677439459,8.31844185802071
46.7467467467467,99.4500096020219,87.3444142838299,8.10559531819199
46.8468468468468,99.4500096020772,87.5527411143054,7.8972684877718
46.9469469469469,99.4500096021324,87.7566554688622,7.69335413327019
47.047047047047,99.4500096021877,87.9562495443995,7.49376005778821
47.1471471471471,99.450009602243,88.1515983960757,7.2984112061673
47.2472472472472,99.4500096022983,88.3427663260203,7.107243276278
47.3473473473473,99.4500096023536,88.5298037807557,6.9202058215979
47.4474474474474,99.4500096024089,88.7127597649445,6.7372498374644
47.5475475475475,99.4500096024642,88.891670332761,6.55833926970321
47.6476476476476,99.4500096025195,89.0665657830742,6.3834438194453
47.7477477477477,99.4500096025748,89.2374764592842,6.2125331432906
47.8478478478478,99.4500096026301,89.4044222324643,6.04558737016581
47.9479479479479,99.4500096026854,89.5674257478441,5.8825838548413
48.048048048048,99.4500096027407,89.7265043174548,5.72350528528591
48.1481481481481,99.450009602796,89.8816738784662,5.5683357243298
48.2482482482482,99.4500096028513,90.0329497144839,5.41705988836739
48.3483483483483,99.4500096029066,90.1803464747394,5.26966312816721
48.4484484484484,99.4500096029618,90.3238812746659,5.12612832829591
48.5485485485485,99.4500096030172,90.4635682132149,4.98644138980229
48.6486486486486,99.4500096030724,90.5994236741174,4.850585928955
48.7487487487487,99.4500096031277,90.7314666416082,4.7185429615195
48.8488488488488,99.450009603183,90.8597145544283,4.59029504875471
48.9489489489489,99.4500096032383,90.9841895987716,4.46582000446671
49.049049049049,99.4500096032936,91.1049141606799,4.3450954426137
49.1491491491491,99.4500096033489,91.2219136724096,4.2280959309393
49.2492492492492,99.4500096034042,91.3352129185307,4.1147966848735
49.3493493493493,99.4500096034595,91.4448437582938,4.00516584516571
49.4494494494494,99.4500096035148,91.5508369729108,3.899172630604
49.5495495495495,99.4500096035701,91.653226548459,3.79678305511109
49.6496496496496,99.4500096036254,91.7520495521663,3.69796005145911
49.7497497497497,99.4500096036807,91.8473458177613,3.6026637859194
49.8498498498498,99.4500096037359,91.9391552544554,3.51085434928049
49.9499499499499,99.4500096037912,92.0275239324975,3.4224856712937
50.0500500500501,99.4500096038465,92.112498141875,3.3375114619715
50.1501501501502,99.4500096039018,92.1941268332358,3.25588277066601
50.2502502502503,99.4500096039571,92.2724616541444,3.17754794981271
50.3503503503504,99.4500096040124,92.3475568043014,3.10245279971099
50.4504504504505,99.4500096040677,92.4194686733675,3.0305409307002
50.5505505505506,99.450009604123,92.48825429387,2.961755310253
50.6506506506507,99.4500096041783,92.553975875616,2.8960337285623
50.7507507507508,99.4500096042336,92.6166944524249,2.8333151518087
50.8508508508509,99.4500096042889,92.6764748361742,2.7735347681147
50.950950950951,99.4500096043442,92.7333832759012,2.716626328443
51.0510510510511,99.4500096043995,92.7874873097098,2.66252229468969
51.1511511511512,99.4500096044548,92.8388560997902,2.6111535046646
51.2512512512513,99.4500096045101,92.8875602832465,2.5624493212636
51.3513513513514,99.4500096045654,92.9336718159016,2.51633778866379
51.4514514514515,99.4500096046206,92.9772638260671,2.4727457785535
51.5515515515516,99.4500096046759,93.0184104624358,2.4315991422401
51.6516516516517,99.4500096047312,93.0571864935611,2.3928231111701
51.7517517517518,99.4500096047865,93.0936671857909,2.3563424189956
51.8518518518519,99.4500096048418,93.1279295286717,2.3220800761701
51.951951951952,99.4500096048971,93.160049836749,2.28995976814811
52.0520520520521,99.4500096049524,93.190104798103,2.25990480684941
52.1521521521522,99.4500096050077,93.218172067205,2.23183753780269
52.2522522522523,99.450009605063,93.2443280123328,2.2056815927302
52.3523523523524,99.4500096051183,93.2686500200386,2.18135958507969
52.4524524524525,99.4500096051736,93.291214708614,2.1587948965596
52.5525525525526,99.4500096052289,93.3120975110974,2.13791209413149
52.6526526526527,99.4500096052842,93.3313745063312,2.11863509895299
52.7527527527528,99.4500096053395,93.3491203261359,2.1008892792036
52.8528528528529,99.4500096053948,93.3654087670788,2.08460083831599
52.952952952953,99.4500096054501,93.3803126615109,2.06969694393921
53.0530530530531,99.4500096055054,93.393903755398,2.0561058501074
53.1531531531532,99.4500096055607,93.40625197729,2.0437576282707
53.2532532532533,99.4500096056159,93.4174269637479,2.032582641868
53.3533533533534,99.4500096056712,93.4274955747922,2.02251403087899
53.4534534534535,99.4500096057265,93.4365240604431,2.0134855452834
53.5535535535536,99.4500096057818,93.4445765380261,2.0054330677557
53.6536536536537,99.4500096058371,93.4517151268359,1.9982944790012
53.7537537537538,99.4500096058924,93.458000611277,1.9920089946154
53.8538538538539,99.4500096059477,93.4634912970603,1.9865183088874
53.953953953954,99.450009606003,93.4682438200504,1.98176578595259
54.0540540540541,99.4524944248769,93.4723155360668,1.9801788888101
54.1541541541542,99.4619168446209,93.4757940090391,1.9861228355818
54.2542542542543,99.4815138964956,93.4788106535112,2.0027032429844
54.3543543543544,99.5076268160942,93.4815490613684,2.0260777547258
54.4544544544545,99.5343170838802,93.4842135469362,2.05010353694399
54.5545545545546,99.5778386165076,93.4870060242772,2.0908325922304
54.6546546546547,99.6213601491351,93.4901782019781,2.131181947157
54.7547547547548,99.6762528154703,93.4939710213154,2.1822817941549
54.8548548548549,99.7371829611265,93.4986533904612,2.23852957066531
54.954954954955,99.8028694129824,93.504497690885,2.2983717220974
55.0550550550551,99.8812081716673,93.5117728704987,2.36943530116859
55.1551551551552,99.9595469303522,93.5207660183977,2.43878091195451
55.2552552552553,100.049548257827,93.5317405274656,2.5178077303614
55.3553553553554,100.147064815267,93.5449670155286,2.6020977997384
55.4554554554555,100.251631972344,93.5607134018512,2.6909185704928
55.5555555555556,100.363249729058,93.5792414578587,2.7840082711993
55.6556556556557,100.48191808541,93.6008055096473,2.8811125757627
55.7557557557558,100.608130529924,93.6256477616799,2.9824827682441
55.8558558558559,100.742553792427,93.6540062431126,3.0885475493144
55.955955955956,100.884027654568,93.6861019451602,3.1979257094078
56.0560560560561,101.032552116345,93.7221474536449,3.31040466270011
56.1561561561562,101.194626572477,93.7623472675959,3.43227930488111
56.2562562562563,101.373064856077,93.8069028914072,3.56616196466979
56.3563563563564,101.551503139678,93.8560132191476,3.69548992053041
56.4564564564565,101.729941423278,93.9098581481574,3.82008327512061
56.5565565565566,101.908379706878,93.9685867454618,3.93979296141619
56.6566566566567,102.086817990478,94.032344314098,4.05447367638
56.7567567567568,102.283683621515,94.1012516743107,4.18243194720429
56.8568568568569,102.505643437687,94.1754243745818,4.3302190631052
56.956956956957,102.727603253859,94.2549912150629,4.4726120387961
57.0570570570571,102.949563070031,94.3400884847771,4.60947458525391
57.1571571571572,103.171522886203,94.4307748498549,4.74074803634809
57.2572572572573,103.393482702375,94.5271915588042,4.86629114357079
57.3573573573574,103.636048726631,94.6293417582062,5.00670696842481
57.4574574574575,103.901530075374,94.7373556971964,5.16417437817759
57.5575575575576,104.167011424118,94.8512938838363,5.3157175402817
57.6576576576577,104.432492772862,94.971184519063,5.461308253799
57.7577577577578,104.697974121606,95.0971095162949,5.60086460531109
57.8578578578579,104.96345547035,95.2290890456065,5.7343664247435
57.957957957958,105.251721887823,95.3671498547671,5.88457203305589
58.0580580580581,105.560724769139,95.5113428447838,6.0493819243552
58.1581581581582,105.869727650454,95.6616450638726,6.2080825865814
58.2582582582583,106.17873053177,95.8180760281453,6.3606545036247
58.3583583583584,106.487733413086,95.9806551319343,6.50707828115171
58.4584584584585,106.796736294401,96.1493418019583,6.6473944924427
58.5585585585586,107.120840807796,96.3241184690012,6.79672233879479
58.6586586586587,107.459138741382,96.5049551883163,6.9541835530657
58.7587587587588,107.804298693237,96.6917782535909,7.1125204396461
58.8588588588589,108.157897676174,96.8846127254413,7.2732849507327
58.958958958959,108.519053780431,97.0833070449916,7.4357467354394
59.0590590590591,108.885667027683,97.2878527261138,7.5978143015692
59.1591591591592,109.260357593074,97.4981603133535,7.76219727972051
59.2592592592593,109.636538421476,97.7141000373151,7.9224383841609
59.3593593593594,110.012719249879,97.935508794321,8.077210455558
59.4594594594595,110.388900078282,98.1622084391628,8.22669163911921
59.5595595595596,110.765080906684,98.3940240693391,8.37105683734491
59.6596596596597,111.141261735087,98.6307556156656,8.51050611942139
59.7597597597598,111.51744256349,98.8722157158188,8.6452268476712
59.8598598598599,111.893623391892,99.1182074508063,8.77541594108571
59.95995995996,112.269804220295,99.3685302558149,8.9012739644801
60.0600600600601,112.645985048697,99.6229875164564,9.0229975322406
60.1601601601602,113.0221658771,99.8813773496203,9.1407885274797
60.2602602602603,113.398346705503,100.143507737901,9.254838967602
60.3603603603604,113.774527533905,100.40917733817,9.365350195735
60.4604604604605,114.150708362308,100.678201385811,9.472506976497
60.5605605605606,114.526889190711,100.95038907676,9.576500113951
60.6606606606607,114.903070019113,101.22555977574,9.67751024337301
60.7607607607608,115.279250847516,101.503537863664,9.775712983852
60.8608608608609,115.655431675919,101.784153778047,9.87127789787201
60.960960960961,116.031612504321,102.067244739762,9.964367764559
61.0610610610611,116.407793332724,102.352655950021,10.055137382703
61.1611611611612,116.783974161127,102.64023918146,10.143734979667
61.2612612612613,117.160154989529,102.929852497434,10.230302492095
61.3613613613614,117.536335817932,103.221362551789,10.314973266143
61.4614614614615,117.912516646335,103.514643386516,10.397873259819
61.5615615615616,118.288697474737,103.809576245714,10.479121229023
61.6616616616617,118.66487830314,104.106049387779,10.558828915361
61.7617617617618,119.041059131543,104.403958028345,10.637101103198
61.8618618618619,119.417239959945,104.703205857269,10.714034102676
61.961961961962,119.793420788348,105.003698842355,10.789721945993
62.0620620620621,120.169601616751,105.305354063038,10.864247553713
62.1621621621622,120.545782445153,105.608090494397,10.937691950756
62.2622622622623,120.921963273556,105.911834965637,11.010128307919
62.3623623623624,121.298144101959,106.216519160199,11.08162494176
62.4624624624625,121.674324930361,106.522079345885,11.152245584476
62.5625625625626,122.050505758764,106.828456127671,11.222049631093
62.6626626626627,122.426686587167,107.135596824983,11.291089762184
62.7627627627628,122.802867415569,107.443449256298,11.359418159271
62.8628628628629,123.179048243972,107.751967520732,11.42708072324
62.962962962963,123.555229072375,108.061108821365,11.49412025101
63.0630630630631,123.931409900777,108.370833281175,11.560576619602
63.1631631631632,124.30759072918,108.681103765188,11.626486963992
63.2632632632633,124.683771557583,108.991887847621,11.691883709962
63.3633633633634,125.059952385985,109.30315303928,11.756799346705
63.4634634634635,125.436133214388,109.614871046207,11.821262168181
63.5635635635636,125.812314042791,109.927015462275,11.885298580516
63.6636636636637,126.188494871193,110.239561643342,11.948933227851
63.7637637637638,126.564675699596,110.552486938047,12.012188761549
63.8638638638639,126.940856527998,110.865771135854,12.075085392144
63.963963963964,127.317037356401,111.179394514076,12.137642842325
64.0640640640641,127.693218184804,111.493339409772,12.199878775032
64.1641641641642,128.069399013206,111.807589570577,12.261809442629
64.2642642642643,128.445579841609,112.122129785916,12.323450055693
64.3643643643644,128.821760670012,112.43694611632,12.384814553692
64.4644644644645,129.197941498414,112.752026043565,12.445915454849
64.5645645645646,129.574122326817,113.067357147933,12.506765178884
64.6646646646647,129.95030315522,113.382928438626,12.567374716594
64.7647647647648,130.326483983622,113.698729887879,12.627754095743
64.8648648648649,130.702664812025,114.014752039785,12.68791277224
64.964964964965,131.078845640428,114.330985980408,12.74785966002
65.0650650650651,131.45502646883,114.647423269412,12.807603199418
65.1651651651652,131.831207297233,114.964056952677,12.867150344556
65.2652652652653,132.207388125636,115.280879140904,12.926508984732
65.3653653653654,132.583568954038,115.597884256459,12.985684697579
65.4654654654655,132.959749782441,115.915065485289,13.044684297152
65.5655655655656,133.335930610844,116.23241720938,13.103513401464
65.6656656656657,133.712111439246,116.549934103585,13.162177335661
65.7657657657658,134.088292267649,116.867611090735,13.220681176914
65.8658658658659,134.464473096052,117.185443949446,13.279029146606
65.965965965966,134.840653924454,117.503427877351,13.337226047103
66.0660660660661,135.216834752857,117.821558700351,13.395276052506
66.1661661661662,135.59301558126,118.13983283045,13.45318275081
66.2662662662663,135.969196409662,118.45824658848,13.510949821182
66.3663663663664,136.345377238065,118.776796304805,13.56858093326
66.4664664664665,136.721558066468,119.095478875154,13.626079191314
66.5665665665666,137.097500339526,119.414290865422,13.683209474104
66.6666666666667,137.468114748167,119.733199344692,13.734915403475
66.7667667667668,137.830663481395,120.052115554213,13.778547927182
66.8668668668669,138.183341346325,120.370948709441,13.812392636884
66.966966966967,138.536019211255,120.689612084437,13.846407126818
67.0670670670671,138.873484807321,121.008023563197,13.865461244124
67.1671671671672,139.210494030049,121.32610408707,13.884389942979
67.2672672672673,139.534517477765,121.643777856918,13.890739620847
67.3673673673674,139.85585805829,121.960972197711,13.894885860579
67.4674674674675,140.166439357656,122.277616744419,13.888822613237
67.5675675675676,140.472111295979,122.593642778741,13.878468517238
67.6676676676677,140.771383643821,122.908983859374,13.862399784447
67.7677677677678,141.061594330301,123.22357591943,13.838018410871
67.8678678678679,141.344527319144,123.537353804651,13.807173514493
67.967967967968,141.620182610348,123.850254428869,13.769928181479
68.0680680680681,141.888560203914,124.162216532369,13.726343671545
68.1681681681682,142.149660099842,124.473175903378,13.676484196464
68.2682682682683,142.403482298131,124.783071193579,13.620411104552
68.3683683683684,142.650026798783,125.091839175909,13.558187622874
68.4684684684685,142.889107007746,125.399416907787,13.489690099959
68.5685685685686,143.105244035556,125.705738562589,13.399505472967
68.6686686686687,143.320821281216,126.010735193814,13.310086087402
68.7687687687688,143.536398526876,126.314334494716,13.22206403216
68.8688688688689,143.751975772536,126.616469893303,13.135505879233
68.968968968969,143.967553018196,126.917076842489,13.050476175707
69.0690690690691,144.158807215175,127.216090009322,12.942717205853
69.1691691691692,144.335212855329,127.513434879284,12.821777976045
69.2692692692693,144.511618495483,127.809030194019,12.702588301464
69.3693693693694,144.688024135637,128.102792987857,12.58523114778
69.4694694694695,144.864429775791,128.394648677252,12.469781098539
69.5695695695696,145.030427953839,128.684520865657,12.345907088182
69.6696696696697,145.167661988488,128.972327754946,12.195334233542
69.7697697697698,145.304896023136,129.257969932037,12.046926091099
69.8698698698699,145.442130057785,129.541347458613,11.900782599172
69.96996996997,145.579364092433,129.822366599261,11.756997493172
70.0700700700701,145.716598127082,130.100937200938,11.615660926144
70.1701701701702,145.818168680693,130.376963105702,11.441205574991
70.2702702702703,145.916231109836,130.650329471023,11.265901638813
70.3703703703704,146.014293538979,130.920911564367,11.093381974612
70.4704704704705,146.112355968121,131.188593954304,10.923762013817
70.5705705705706,146.210418397264,131.453264820216,10.757153577048
70.6706706706707,146.292535650091,131.714813875368,10.577721774723
70.7707707707708,146.361878142346,131.973117170474,10.388760971872
70.8708708708709,146.430166639895,132.228041762771,10.202124877124
70.970970970971,146.481240863883,132.479448782012,10.001792081871
71.0710710710711,146.53231508787,132.72719466322,9.80512042465
71.1711711711712,146.573155512346,132.971132853182,9.60202265916399
71.2712712712713,146.605961468065,133.211112672483,9.39484879558199
71.3713713713714,146.637622087736,133.446977485877,9.19064460185899
71.4714714714715,146.652159775187,133.678571327113,8.973588448074
71.5715715715716,146.666697462638,133.905726527018,8.76097093562001
71.6716716716717,146.674904156993,134.128284208308,8.54661994868499
71.7717717717718,146.675014408142,134.346109368143,8.328905039999
71.8718718718719,146.675014408164,134.55926738855,8.11574701961399
71.971971971972,146.675014408185,134.767889382241,7.907125025944
72.0720720720721,146.675014408207,134.972082193193,7.70293221501402
72.1721721721722,146.675014408228,135.171939055341,7.50307535288701
72.2722722722723,146.675014408249,135.367540639398,7.30747376885103
72.3723723723724,146.675014408271,135.558949411878,7.11606499639302
72.4724724724725,146.675014408292,135.746221577111,6.928792831181
72.5725725725726,146.675014408314,135.929402564453,6.74561184386101
72.6726726726727,146.675014408335,136.108530570115,6.56648383821999
72.7727727727728,146.675014408357,136.283639591829,6.39137481652799
72.8728728728729,146.675014408378,136.454756948415,6.22025745996299
72.972972972973,146.6750144084,136.621905234151,6.05310917424899
73.0730730730731,146.675014408421,136.785107190459,5.88990721796199
73.1731731731732,146.675014408443,136.944380245086,5.730634163357
73.2732732732733,146.675014408464,137.099741726342,5.57527268212201
73.3733733733734,146.675014408485,137.251206125374,5.42380828311099
73.4734734734735,146.675014408507,137.398789032428,5.276225376079
73.5735735735736,146.675014408528,137.542507612044,5.13250679648399
73.6736736736737,146.67501440855,137.682376094796,4.99263831375399
73.7737737737738,146.675014408571,137.818410873942,4.85660353462899
73.8738738738739,146.675014408593,137.950630990677,4.72438341791599
73.973973973974,146.675014408614,138.07905454831,4.59595986030399
74.0740740740741,146.675014408636,138.203703247331,4.47131116130501
74.1741741741742,146.675014408657,138.324599450197,4.35041495845999
74.2742742742743,146.675014408678,138.441768552434,4.233245856244
74.3743743743744,146.6750144087,138.555236210765,4.11977819793501
74.4744744744745,146.675014408721,138.665033425883,4.00998098283802
74.5745745745746,146.675014408743,138.771190913345,3.903823495398
74.6746746746747,146.675014408764,138.873742592605,3.80127181615902
74.7747747747748,146.675014408786,138.972725463883,3.70228894490302
74.8748748748749,146.675014408807,139.06817948593,3.606834922877
74.974974974975,146.675014408829,139.160144997604,3.51486941122499
75.0750750750751,146.67501440885,139.248667525009,3.42634688384098
75.1751751751752,146.675014408871,139.333793087828,3.34122132104298
75.2752752752753,146.675014408893,139.415570556706,3.25944385218699
75.3753753753754,146.675014408914,139.494051501053,3.18096290786099
75.4754754754755,146.675014408936,139.56929005051,3.10572435842599
75.5755755755756,146.675014408957,139.6413427395,3.03367166945699
75.6756756756757,146.675014408979,139.710266989191,2.96474741978798
75.7757757757758,146.675014409,139.776123876425,2.898890532575
75.8758758758759,146.675014409022,139.838974861224,2.83603954779801
75.975975975976,146.675014409043,139.898885076563,2.77612933248
76.0760760760761,146.675014409064,139.95592022061,2.71909418845399
76.1761761761762,146.675014409086,140.010147775825,2.664866633261
76.2762762762763,146.675014409107,140.061636857587,2.61337755152002
76.3763763763764,146.675014409129,140.110458057041,2.564556352088
76.4764764764765,146.67501440915,140.156683291964,2.51833111718602
76.5765765765766,146.675014409172,140.200385654571,2.47462875460101
76.6766766766767,146.675014409193,140.241639264329,2.43337514486402
76.7767767767768,146.675014409215,140.280519117609,2.39449529160601
76.8768768768769,146.675014409236,140.317100563857,2.35791384537902
76.976976976977,146.675014409257,140.351459583605,2.323554825652
77.0770770770771,146.675014409279,140.383673576475,2.291340832804
77.1771771771772,146.6750144093,140.413818641695,2.26119576760499
77.2772772772773,146.675014409322,140.441972524671,2.23304188465099
77.3773773773774,146.675014409343,140.468211736144,2.20680267319898
77.4774774774775,146.675014409365,140.492613843509,2.182400565856
77.5775775775776,146.675014409386,140.515254488074,2.159759921312
77.6776776776777,146.675014409408,140.536210512924,2.13880389648401
77.7777777777778,146.675014409429,140.555557323558,2.11945708587101
77.8778778778779,146.67501440945,140.573369589193,2.10164482025701
77.977977977978,146.675014409472,140.589721150798,2.085293258674
78.0780780780781,146.675014409493,140.604684891485,2.07032951800801
78.1781781781782,146.675014409515,140.618332611949,2.056681797566
78.2782782782783,146.675014409536,140.630734803808,2.04427960572801
78.3783783783784,146.675014409558,140.641960142729,2.033054266829
78.4784784784785,146.675014409579,140.652076541614,2.022937867965
78.5785785785786,146.675014409601,140.661149825548,2.01386458405301
78.6786786786787,146.675014409622,140.669244193163,2.00577021645901
78.7787787787788,146.675014409644,140.676422238017,1.998592171627
78.8788788788789,146.675014409665,140.682744157267,1.99227025239802
78.978978978979,146.675014409686,140.688268927187,1.986745482499
79.0790790790791,146.675014409708,140.693053016686,1.981961393022
79.1791791791792,146.676963363503,140.697153091251,1.979810272252
79.2792792792793,146.687070367662,140.700652958956,1.98641740870599
79.3793793793794,146.702305389297,140.70368685362,1.998618535677
79.4794794794795,146.727087067894,140.706417680267,2.02066938762698
79.5795795795796,146.758079100794,140.709038576156,2.049040524638
79.6796796796797,146.795281487997,140.711766694104,2.08351479389299
79.7797797797798,146.84098655286,140.714838210363,2.12614834249698
79.8798798798799,146.910284690882,140.718515373247,2.19176931763502
79.97997997998,146.986459798972,140.723141064074,2.26331873489798
80.0800800800801,147.062634907061,140.729059590404,2.333575316657
80.1801801801802,147.138810015151,140.736569044406,2.402240970745
80.2802802802803,147.21498512324,140.745930223611,2.46905489962901
80.3803803803804,147.29116023133,140.757374200473,2.53378603085699
80.4804804804805,147.36733533942,140.771106992018,2.59622834740202
80.5805805805806,147.485740877557,140.787332225805,2.698408651752
80.6806806806807,147.612699391025,140.806341501156,2.80635788986899
80.7807807807808,147.739657904493,140.828430906583,2.91122699790998
80.8808808808809,147.866616417961,140.85385740946,3.01275900850101
80.980980980981,147.993574931429,140.882848650198,3.110726281231
81.0810810810811,148.120533444898,140.915604393989,3.20492905090899
81.1811811811812,148.247491958366,140.952302320347,3.295189638019
81.2812812812813,148.419589543329,140.993113868342,3.42647567498702
81.3813813813814,148.597331462176,141.038247555866,3.55908390630998
81.4814814814815,148.775073381023,141.087904405861,3.687168975162
81.5815815815816,148.95281529987,141.142271717392,3.810543582478
81.6816816816817,149.130557218716,141.201493493659,3.92906372505701
81.7817817817818,149.308299137563,141.265710696932,4.04258844063102
81.8818818818819,149.48604105641,141.335037075046,4.151003981364
81.981981981982,149.7118306882,141.409606547883,4.30222414031701
82.0820820820821,149.940356012425,141.489522730186,4.45083328223902
82.1821821821822,150.168881336651,141.574935089561,4.59394624709
82.2822822822823,150.397406660876,141.665939053038,4.731467607838
82.3823823823824,150.625931985101,141.762610759213,4.863321225888
82.4824824824825,150.854457309327,141.865031144923,4.98942616440399
82.5825825825826,151.083100215454,141.973268432593,5.10983178286102
82.6826826826827,151.346151376503,142.08739909059,5.25875228591301
82.7827827827828,151.609202537552,142.207478507471,5.401724030081
82.8828828828829,151.881495718196,142.333518843334,5.547976874862
82.982982982983,152.162815147513,142.465609471735,5.69720567577798
83.0830830830831,152.444288132963,142.603740616025,5.84054751693802
83.1831831831832,152.743875830548,142.747973604265,5.99590222628299
83.2832832832833,153.043463528133,142.898308859214,6.14515466891899
83.3833833833834,153.352384586656,143.054758615945,6.29762597071101
83.4834834834835,153.670240552509,143.217317249621,6.452923302888
83.5835835835836,153.988231211974,143.38594921228,6.60228199969401
83.6836836836837,154.318977491672,143.560670683229,6.758306808443
83.7837837837838,154.657031350134,143.741435868446,6.915595481688
83.8838838838839,155.002436372582,143.928204868764,7.074231503818
83.983983983984,155.355422358162,144.120928466365,7.234493891797
84.0840840840841,155.71534528758,144.319551097095,7.39579419048499
84.1841841841842,156.082431288847,144.523990805817,7.55844048303001
84.2842842842843,156.456740723752,144.734183706256,7.722557017496
84.3843843843844,156.832921552112,144.950013907364,7.882907644748
84.4844844844845,157.209102380472,145.171307791362,8.03779458910998
84.5845845845846,157.585283208832,145.397895143404,8.187388065428
84.6846846846847,157.961464037192,145.629589018309,8.33187501888301
84.7847847847848,158.337644865552,145.866205492909,8.471439372643
84.8848848848849,158.713825693912,146.107547405448,8.60627828846401
84.984984984985,159.090006522272,146.353418837927,8.73658768434501
85.0850850850851,159.466187350632,146.603623660102,8.86256369053001
85.1851851851852,159.842368178992,146.857960346624,8.98440783236799
85.2852852852853,160.218549007352,147.116231750071,9.10231725728102
85.3853853853854,160.594729835712,147.378238297419,9.21649153829301
85.4854854854855,160.970910664072,147.643790269238,9.327120394834
85.5855855855856,161.347091492432,147.912691493334,9.43439999909802
85.6856856856857,161.723272320792,148.184757522836,9.538514797956
85.7857857857858,162.099453149152,148.459807376701,9.63964577245099
85.8858858858859,162.475633977512,148.737665190099,9.737968787413
85.985985985986,162.851814805872,149.018161250307,9.83365355556501
86.0860860860861,163.227995634231,149.301132684483,9.926862949748
86.1861861861862,163.604176462591,149.586423851865,10.017752610726
86.2862862862863,163.980357290951,149.87388655548,10.106470735471
86.3863863863864,164.356538119311,150.163380109279,10.193158010032
86.4864864864865,164.732718947671,150.454771286981,10.27794766069
86.5865865865866,165.108899776031,150.74793435243,10.360965423601
86.6866866866867,165.485080604391,151.042750273692,10.442330330699
86.7867867867868,165.861261432751,151.339107728899,10.522153703852
86.8868868868869,166.237442261111,151.636901658329,10.600540602782
86.986986986987,166.613623089471,151.936033645051,10.67758944442
87.0870870870871,166.989803917831,152.236413728705,10.753390189126
87.1871871871872,167.365984746191,152.537955000702,10.828029745489
87.2872872872873,167.742165574551,152.840580269204,10.901585305347
87.3873873873874,168.118346402911,153.144214225365,10.974132177546
87.4874874874875,168.494527231271,153.448788624938,11.045738606333
87.5875875875876,168.870708059631,153.754239917071,11.11646814256
87.6876876876877,169.246888887991,154.060510504759,11.186378383232
87.7877877877878,169.623069716351,154.367543867065,11.255525849286
87.8878878878879,169.999250544711,154.675291834644,11.323958710067
87.987987987988,170.375431373071,154.983706474157,11.391724898914
88.0880880880881,170.751612201431,155.292745038253,11.458867163178
88.1881881881882,171.127793029791,155.602367692816,11.525425336975
88.2882882882883,171.50397385815,155.9125389084,11.59143494975
88.3883883883884,171.88015468651,156.223223197701,11.656931488809
88.4884884884885,172.25633551487,156.534391067525,11.721944447345
88.5885885885886,172.63251634323,156.846012704895,11.786503638335
88.6886886886887,173.00869717159,157.158061726109,11.850635445481
88.7887887887888,173.38487799995,157.470513782028,11.914364217922
88.8888888888889,173.76105882831,157.783346779977,11.977712048333
88.988988988989,174.13723965667,158.096538971014,12.040700685656
89.0890890890891,174.51342048503,158.410071870989,12.103348614041
89.1891891891892,174.88960131339,158.723927660572,12.165673652818
89.2892892892893,175.26578214175,159.038089697857,12.227692443893
89.3893893893894,175.64196297011,159.352543175959,12.289419794151
89.4894894894895,176.01814379847,159.667274138814,12.350869659656
89.5895895895896,176.39432462683,159.982269062606,12.412055564224
89.6896896896897,176.77050545519,160.297516925021,12.472988530169
89.7897897897898,177.14668628355,160.613006098865,12.533680184685
89.8898898898899,177.52286711191,160.928726373078,12.594140738832
89.98998998999,177.89904794027,161.244668294239,12.654379646031
90.0900900900901,178.27522876863,161.560822924831,12.714405843799
90.1901901901902,178.65140959699,161.877182555528,12.774227041462
90.2902902902903,179.02759042535,162.19373910163,12.83385132372
90.3903903903904,179.403771253709,162.510485753068,12.893285500641
90.4904904904905,179.779952082069,162.827415581773,12.952536500296
90.5905905905906,180.156132910429,163.144522687518,13.011610222911
90.6906906906907,180.532313738789,163.461801487218,13.070512251571
90.7907907907908,180.908494567149,163.779246551094,13.129248016055
90.8908908908909,181.284675395509,164.096852869679,13.18782252583
90.990990990991,181.660856223869,164.41461554916,13.246240674709
91.0910910910911,182.037037052229,164.732529972831,13.304507079398
91.1911911911912,182.413217880589,165.050592953846,13.362624926743
91.2912912912913,182.789398708949,165.368799529462,13.420599179487
91.3913913913914,183.165579537309,165.687146713119,13.47843282419
91.4914914914915,183.541760365669,166.00563097436,13.536129391309
91.5915915915916,183.917941194029,166.324248859356,13.593692334673
91.6916916916917,184.293998884403,166.642996955592,13.651001928811
91.7917917917918,184.665008666718,166.961847350982,13.703161315736
91.8918918918919,185.028907381776,167.280712764244,13.748194617532
91.991991991992,185.381173750164,167.599501830238,13.781671919926
92.0920920920921,185.729978296438,167.918127103027,13.811851193411
92.1921921921922,186.075338042602,168.23650562629,13.838832416312
92.2922922922923,186.405891734284,168.554558123941,13.851333610343
92.3923923923924,186.736445425967,168.872208078695,13.864237347272
92.4924924924925,187.054339813906,169.189382782579,13.864957031327
92.5925925925926,187.366642650996,169.506010827331,13.860631823665
92.6926926926927,187.675322535303,169.822023297598,13.853299237705
92.7927927927928,187.9693745178,170.137354061439,13.832020456361
92.8928928928929,188.263426500298,170.451936680929,13.811489819369
92.992992992993,188.547850390484,170.765707872638,13.782142517846
93.0930930930931,188.82405459157,171.07860475765,13.74544983392
93.1931931931932,189.0933924531,171.390563463408,13.702828989692
93.2932932932933,189.355505440061,171.701522520602,13.653982919459
93.3933933933934,189.608851534739,172.011419422435,13.597432112304
93.4934934934935,189.85533128986,172.320190021332,13.535141268528
93.5935935935936,190.094944705425,172.627771835727,13.467172869698
93.6936936936937,190.327691781434,172.934100963462,13.393590817972
93.7937937937938,190.553303059211,173.239112713798,13.314190345413
93.8938938938939,190.770058368368,173.542739679855,13.227318688513
93.993993993994,190.966753576208,173.844914332918,13.12183924329
94.0940940940941,191.1558631448,174.145560640346,13.010302504454
94.1941941941942,191.344972713393,174.444599128483,12.90037358491
94.2942942942943,191.534082281985,174.741954511493,12.792127770492
94.3943943943944,191.723191850578,175.03755305037,12.685638800208
94.4944944944945,191.91230141917,175.331321607753,12.580979811417
94.5945945945946,192.079276640381,175.623193591556,12.456083048825
94.6946946946947,192.222759072492,175.913082701817,12.309676370675
94.7947947947948,192.366241504604,176.200893493085,12.165348011519
94.8948948948949,192.509723936716,176.486528062348,12.023195874368
94.994994994995,192.653206368828,176.769894914005,11.883311454823
95.0950950950951,192.796688800939,177.050905478683,11.745783322256
95.1951951951952,192.928886942689,177.329472194826,11.599414747863
95.2952952952953,193.02674223832,177.605497378787,11.421244859533
95.3953953953954,193.124597533951,177.878857630413,11.245739903538
95.4954954954955,193.222452829582,178.149430732827,11.073022096755
95.5955955955956,193.320308125213,178.417099324813,10.9032088004
95.6956956956957,193.418163420844,178.681747843749,10.736415577095
95.7957957957958,193.515584483132,178.943272467908,10.572312015224
95.8958958958959,193.567812642282,179.201556278334,10.366256363948
95.995995995996,193.620040801433,179.456447628878,10.163593172555
96.0960960960961,193.672268960583,179.707792575641,9.964476384942
96.1961961961962,193.724497119734,179.955441994413,9.76905512532099
96.2962962962963,193.776725278884,180.199258188281,9.57746709060299
96.3963963963964,193.828953438035,180.439108191453,9.38984524658201
96.4964964964965,193.861051874782,180.674869326316,9.18618254846598
96.5965965965966,193.88145615265,180.906391391942,8.97506476070799
96.6966966966967,193.894046404245,181.133507459353,8.76053894489198
96.7967967967968,193.899787082593,181.356051795603,8.54373528699
96.8968968968969,193.900019205911,181.573874958467,8.32614424744401
96.996996996997,193.900019205913,181.787024864,8.11299434191301
97.0970970970971,193.900019205915,181.995634148576,7.904385057339
97.1971971971972,193.900019205917,182.199805937042,7.70021326887502
97.2972972972973,193.900019205919,182.399642781418,7.50037642450099
97.3973973973974,193.900019205921,182.595215665251,7.30480354067001
97.4974974974975,193.900019205923,182.786593961165,7.11342524475799
97.5975975975976,193.900019205925,182.973832004584,6.92618720134098
97.6976976976977,193.900019205927,183.15697742438,6.74304178154702
97.7977977977978,193.900019205929,183.336066429323,6.56395277660599
97.8978978978979,193.900019205931,183.511133438909,6.38888576702198
97.997997997998,193.900019205933,183.682208073283,6.21781113265001
98.0980980980981,193.900019205935,183.84931137452,6.050707831415
98.1981981981982,193.900019205937,184.012466893,5.887552312937
98.2982982982983,193.900019205938,184.171692898391,5.72832630754701
98.3983983983984,193.90001920594,184.327004573911,5.57301463202899
98.4984984984985,193.900019205942,184.478419581923,5.421599624019
98.5985985985986,193.900019205944,184.62595170813,5.274067497814
98.6986986986987,193.900019205946,184.769619057095,5.13040014885098
98.7987987987988,193.900019205948,184.909435287055,4.99058391889301
98.8988988988989,193.90001920595,185.045417295217,4.85460191073301
98.998998998999,193.900019205952,185.177583926442,4.72243527950999
99.0990990990991,193.900019205954,185.305954424235,4.594064781719
99.1991991991992,193.900019205956,185.430549662788,4.469469543168
99.2992992992993,193.900019205958,185.551392128671,4.34862707728698
99.3993993993994,193.90001920596,185.668507331887,4.23151187407299
99.4994994994995,193.900019205962,185.781921794872,4.11809741108999
99.5995995995996,193.900019205964,185.891665801427,4.00835340453699
99.6996996996997,193.900019205966,185.99776984098,3.90224936498601
99.7997997997998,193.900019205967,186.100268897648,3.79975030831901
99.8998998998999,193.900019205969,186.199199086872,3.70082011909699
100,193.900019205971,186.294601324809,3.605417881162


==> Tikz_data/IDM_velocity.csv <==
0,0
0.1001001001001,-0.178383918862175
0.2002002002002,-0.301447608113552
0.3003003003003,-0.39063788263184
0.4004004004004,-0.456378373161647
0.500500500500501,-0.504581135059307
0.600600600600601,-0.538995861124271
0.700700700700701,-0.562220876118295
0.800800800800801,-0.576183884227817
0.900900900900901,-0.582390428719925
1.001001001001,-0.582061536597097
1.1011011011011,-0.576214980556102
1.2012012012012,-0.565715597554458
1.3013013013013,-0.55130595957737
1.4014014014014,-0.533629852935739
1.5015015015015,-0.513252142606708
1.6016016016016,-0.490666952772347
1.7017017017017,-0.466311849752165
1.8018018018018,-0.440575906304978
1.9019019019019,-0.413804335012591
2.002002002002,-0.386306903424936
2.1021021021021,-0.358361371316824
2.2022022022022,-0.330217596531794
2.3023023023023,-0.302100973504188
2.4024024024024,-0.274214844631396
2.5025025025025,-0.246742028158618
2.6026026026026,-0.219847257724406
2.7027027027027,-0.193677146801549
2.8028028028028,-0.168361923535525
2.9029029029029,-0.144015524110925
3.003003003003,-0.120736573210638
3.1031031031031,-0.0986077373889339
3.2032032032032,-0.0776975179753291
3.3033033033033,-0.0580590966783764
3.4034034034034,-0.0397317983082239
3.5035035035035,-0.0227409150183427
3.6036036036036,-0.00709912603824328
3.7037037037037,0.00719384202136614
3.8038038038038,0.0202359178592859
3.9039039039039,0.032474332615832
4.004004004004,0.0443624296574232
4.1041041041041,0.0563310287616548
4.2042042042042,0.0689319327114109
4.3043043043043,0.0827849538324651
4.4044044044044,0.0978029827725341
4.5045045045045,0.113882245065557
4.6046046046046,0.131110362741684
4.7047047047047,0.150372341227201
4.8048048048048,0.171597973623644
4.9049049049049,0.194581546066863
5.00500500500501,0.219194697406463
5.10510510510511,0.246001690871441
5.20520520520521,0.275005850757448
5.30530530530531,0.305961142762662
5.40540540540541,0.338663944192547
5.50550550550551,0.373359654877942
5.60560560560561,0.410138791137326
5.70570570570571,0.448759166949255
5.80580580580581,0.48901772347004
5.90590590590591,0.530884518941272
6.00600600600601,0.574427034260842
6.10610610610611,0.619518168673954
6.20620620620621,0.666130085590203
6.30630630630631,0.714129747071048
6.40640640640641,0.763486133085043
6.50650650650651,0.814068199862349
6.60660660660661,0.865839391329375
6.70670670670671,0.918676040072135
6.80680680680681,0.972533359827353
6.90690690690691,1.02729797937578
7.00700700700701,1.08291561735678
7.10710710710711,1.13928286553027
7.20720720720721,1.19633457200123
7.30730730730731,1.25397710161605
7.40740740740741,1.31213486659235
7.50750750750751,1.3707209579799
7.60760760760761,1.42964240961016
7.70770770770771,1.48882287263872
7.80780780780781,1.5481748287092
7.90790790790791,1.60760952103103
8.00800800800801,1.66703661836988
8.10810810810811,1.72636441614183
8.20820820820821,1.78549975118981
8.30830830830831,1.84434873649198
8.40840840840841,1.90281644974801
8.50850850850851,1.96080635387702
8.60860860860861,2.0182239605615
8.70870870870871,2.07497382508096
8.80880880880881,2.13096179357739
8.90890890890891,2.18598719963646
9.00900900900901,2.23936499564986
9.10910910910911,2.29093499335072
9.20920920920921,2.34063802432659
9.30930930930931,2.38842640509038
9.40940940940941,2.43426596067216
9.50950950950951,2.47813433350866
9.60960960960961,2.52001764382838
9.70970970970971,2.5599193262704
9.80980980980981,2.59785097866683
9.90990990990991,2.63383427866005
10.01001001001,2.66790276514076
10.1101101101101,2.70009661434707
10.2102102102102,2.73046645182706
10.3103103103103,2.75906794460295
10.4104104104104,2.78596275900776
10.5105105105105,2.81121716124682
10.6106106106106,2.83490081696578
10.7107107107107,2.85708457827837
10.8108108108108,2.87784302507976
10.9109109109109,2.89725031201745
11.011011011011,2.91538027330826
11.1111111111111,2.93230596041983
11.2112112112112,2.94809911530623
11.3113113113113,2.96282975853776
11.4114114114114,2.97656581703244
11.5115115115115,2.98937107476117
11.6116116116116,3.00130980033906
11.7117117117117,3.01243995400108
11.8118118118118,3.02281907700531
11.9119119119119,3.03250022506346
12.012012012012,3.04153369892195
12.1121121121121,3.0499670577256
12.2122122122122,3.05784470379894
12.3123123123123,3.06520770959468
12.4124124124124,3.07209522387325
12.5125125125125,3.07854331918856
12.6126126126126,3.08458542232957
12.7127127127127,3.09025278742073
12.8128128128128,3.09557395827833
12.9129129129129,3.10057590362013
13.013013013013,3.10528293410306
13.1131131131131,3.10971815672892
13.2132132132132,3.11390251061402
13.3133133133133,3.117855378627
13.4134134134134,3.12159418291661
13.5135135135135,3.12513596482439
13.6136136136136,3.12849541763749
13.7137137137137,3.13168645290287
13.8138138138138,3.13472197941337
13.9139139139139,3.13761348213344
14.014014014014,3.14037190777508
14.1141141141141,3.14300722253889
14.2142142142142,3.14552831635438
14.3143143143143,3.14794353016895
14.4144144144144,3.15026061776483
14.5145145145145,3.15248658550938
14.6146146146146,3.15462789720088
14.7147147147147,3.15669022273691
14.8148148148148,3.15867937108538
14.9149149149149,3.16060000689333
15.015015015015,3.16245695227073
15.1151151151151,3.164254327574
15.2152152152152,3.16599596033059
15.3153153153153,3.16768540310847
15.4154154154154,3.16932595075014
15.5155155155155,3.17092065696259
15.6156156156156,3.17247230144555
15.7157157157157,3.17398326204366
15.8158158158158,3.17545610687264
15.9159159159159,3.17689286036106
16.016016016016,3.17829552187615
16.1161161161161,3.17966599642807
16.2162162162162,3.18100595761726
16.3163163163163,3.1822361256801
16.4164164164164,3.18265105303046
16.5165165165165,3.1821255053175
16.6166166166166,3.18069866284773
16.7167167167167,3.17841406152331
16.8168168168168,3.17532017304121
16.9169169169169,3.17143623937951
17.017017017017,3.16680438897323
17.1171171171171,3.16144547760434
17.2172172172172,3.15537796902905
17.3173173173173,3.14863533500505
17.4174174174174,3.14121411723728
17.5175175175175,3.13314471713607
17.6176176176176,3.12443529145271
17.7177177177177,3.11508729128555
17.8178178178178,3.10510356372548
17.9179179179179,3.09448511366651
18.018018018018,3.08323007822008
18.1181181181181,3.07133405122234
18.2182182182182,3.05879170772871
18.3183183183183,3.04559411012939
18.4184184184184,3.03172978383178
18.5185185185185,3.01718339827522
18.6186186186186,3.001872287937
18.7187187187187,2.98576496700462
18.8188188188188,2.96888709867177
18.9189189189189,2.95126645212384
19.019019019019,2.93292978958692
19.1191191191191,2.91390348487259
19.2192192192192,2.89405078041345
19.3193193193193,2.87320535508451
19.4194194194194,2.85140043419206
19.5195195195195,2.8286684543221
19.6196196196196,2.80504450226502
19.7197197197197,2.78056378381502
19.8198198198198,2.75511727132708
19.9199199199199,2.72841453799989
20.02002002002,2.7004889285858
20.1201201201201,2.6713911032218
20.2202202202202,2.6411727671005
20.3203203203203,2.60988643057343
20.4204204204204,2.57747621177101
20.5205205205205,2.54350660677968
20.6206206206206,2.5079972458317
20.7207207207207,2.47102995138881
20.8208208208208,2.43268930987233
20.9209209209209,2.39306502613638
21.021021021021,2.35221013161632
21.1211211211211,2.30982387642436
21.2212212212212,2.26579523173583
21.3213213213213,2.22010082268845
21.4214214214214,2.17270812982435
21.5215215215215,2.12517131527125
21.6216216216216,2.0790351245243
21.7217217217217,2.03408384192823
21.8218218218218,1.99013446885035
21.9219219219219,1.94703071148379
22.022022022022,1.90464095589409
22.1221221221221,1.86285377314193
22.2222222222222,1.82157593827874
22.3223223223223,1.78072870920009
22.4224224224224,1.74024759036998
22.5225225225225,1.70007936176434
22.6226226226226,1.66018150405264
22.7227227227227,1.62052064256283
22.8228228228228,1.5810714474906
22.9229229229229,1.54181594747122
23.023023023023,1.50274238540694
23.1231231231231,1.4638447469815
23.2232232232232,1.42512198003759
23.3233233233233,1.38657740401402
23.4234234234234,1.34821824154786
23.5235235235235,1.31005498704842
23.6236236236236,1.27210104182786
23.7237237237237,1.23437234703034
23.8238238238238,1.19688698617066
23.9239239239239,1.15966474556806
24.024024024024,1.1227267850087
24.1241241241241,1.08609566543283
24.2242242242242,1.04979458092287
24.3243243243243,1.01384753676634
24.4244244244244,0.978278914071152
24.5245245245245,0.943113324516516
24.6246246246246,0.908375587324505
24.7247247247247,0.874090110409733
24.8248248248248,0.840281234152071
24.9249249249249,0.806972922951429
25.025025025025,0.774188581134393
25.1251251251251,0.741950943316531
25.2252252252252,0.710281977870785
25.3253253253253,0.679203066803959
25.4254254254254,0.648734405746831
25.5255255255255,0.618895509736966
25.6256256256256,0.589704528197594
25.7257257257257,0.561178757417701
25.8258258258258,0.533334377627555
25.9259259259259,0.506186207496562
26.026026026026,0.479747832781394
26.1261261261261,0.454031615256107
26.2262262262262,0.429048625010421
26.3263263263263,0.404808399023227
26.4264264264264,0.381319126670803
26.5265265265265,0.35858756154269
26.6266266266266,0.336619308733673
26.7267267267267,0.315417997838693
26.8268268268268,0.294986010317419
26.9269269269269,0.275324441178215
27.027027027027,0.256432422260346
27.1271271271271,0.238308057074903
27.2272272272272,0.220947698213127
27.3273273273273,0.204346191967135
27.4274274274274,0.188497109282852
27.5275275275275,0.173392686789228
27.6276276276276,0.159023478305372
27.7277277277277,0.145378899618105
27.8278278278278,0.132447179397559
27.9279279279279,0.120215035876498
28.028028028028,0.108668234121121
28.1281281281281,0.0977914465033001
28.2282282282282,0.0875683830444756
28.3283283283283,0.0779816067109832
28.4284284284284,0.0690131706592565
28.5285285285285,0.0606438856774968
28.6286286286286,0.0528543792280469
28.7287287287287,0.0456244679690182
28.8288288288288,0.0389333583789265
28.9289289289289,0.0328959204517056
29.029029029029,0.0279833753315224
29.1291291291291,0.024549025782491
29.2292292292292,0.0229844312657447
29.3293293293293,0.0239623109762894
29.4294294294294,0.0273192648657705
29.5295295295295,0.032759890637296
29.6296296296296,0.0406946596439362
29.7297297297297,0.0516111215922353
29.8298298298298,0.0651389542311321
29.9299299299299,0.0811064705980231
30.03003003003,0.10008707482966
30.1301301301301,0.121858652540871
30.2302302302302,0.146092427594655
30.3303303303303,0.172944907328844
30.4304304304304,0.202517998295595
30.5305305305305,0.23448114175779
30.6306306306306,0.26862988395381
30.7307307307307,0.305063569032214
30.8308308308308,0.343647639734985
30.9309309309309,0.384300512905853
31.031031031031,0.426910994792902
31.1311311311311,0.471350397686094
31.2312312312312,0.517541074556924
31.3313313313313,0.565340801367126
31.4314314314314,0.614676442751239
31.5315315315315,0.665425500039696
31.6316316316316,0.717495352121432
31.7317317317317,0.770798883605149
31.8318318318318,0.825224271038888
31.9319319319319,0.880700873415333
32.032032032032,0.937116977955967
32.1321321321321,0.994397299400489
32.2322322322322,1.05245704904698
32.3323323323323,1.11121196406656
32.4324324324324,1.17057721096135
32.5325325325325,1.23046806465135
32.6326326326326,1.2908006489929
32.7327327327327,1.35148849726093
32.8328328328328,1.41244662099896
32.9329329329329,1.47358833843686
33.033033033033,1.53482580736551
33.1331331331331,1.59607697331207
33.2332332332332,1.6572390293845
33.3333333333333,1.71822211663752
33.4334334334334,1.77893350723733
33.5335335335335,1.83927185134481
33.6336336336336,1.89915190263889
33.7337337337337,1.95846335351322
33.8338338338338,2.0171217086336
33.9339339339339,2.0750238119533
34.034034034034,2.13200175714073
34.1341341341341,2.18743817279083
34.2342342342342,2.2411395733391
34.3343343343343,2.29303503136895
34.4344344344344,2.34306696266448
34.5345345345345,2.39118380015436
34.6346346346346,2.43735118041387
34.7347347347347,2.48154407957019
34.8348348348348,2.52374695028702
34.9349349349349,2.56396120577479
35.035035035035,2.60219630175587
35.1351351351351,2.63847407299405
35.2352352352352,2.67282275738807
35.3353353353353,2.70528539204942
35.4354354354354,2.73590944387998
35.5355355355355,2.76474967116175
35.6356356356356,2.79186710128038
35.7357357357357,2.81732758395078
35.8358358358358,2.84120058157569
35.9359359359359,2.86355805175669
36.036036036036,2.88447349060318
36.1361361361361,2.90402058433078
36.2362362362362,2.9222740377172
36.3363363363363,2.93930771676782
36.4364364364364,2.95519393045439
36.5365365365365,2.97000299219929
36.6366366366366,2.98380283459055
36.7367367367367,2.99666030790158
36.8368368368368,3.00863812451934
36.9369369369369,3.01979657294584
37.037037037037,3.03019250333611
37.1371371371371,3.0398806944267
37.2372372372372,3.04891215177749
37.3373373373373,3.05733512238043
37.4374374374374,3.06519391959654
37.5375375375375,3.07253185506947
37.6376376376376,3.07938727164139
37.7377377377377,3.08579756131959
37.8378378378378,3.09179668903148
37.9379379379379,3.09741642085499
38.038038038038,3.10268548601503
38.1381381381381,3.10763195190568
38.2382382382382,3.11228000328604
38.3383383383383,3.11665342721606
38.4384384384384,3.12077351905735
38.5385385385385,3.12465990314596
38.6386386386386,3.12833051572808
38.7387387387387,3.13180252366722
38.8388388388388,3.13509098794723
38.9389389389389,3.13820998776385
39.039039039039,3.1411726910669
39.1391391391391,3.1439907851985
39.2392392392392,3.14667539266689
39.3393393393393,3.14923665576273
39.4394394394394,3.15168359068061
39.5395395395395,3.15402469708138
39.6396396396396,3.15626783550421
39.7397397397397,3.15842012037489
39.8398398398398,3.16048810792534
39.9399399399399,3.16247755889545
40.04004004004,3.16439436104164
40.1401401401401,3.16624321933743
40.2402402402402,3.16802902697543
40.3403403403403,3.16975595786764
40.4404404404404,3.17142788669471
40.5405405405405,3.1730484071138
40.6406406406406,3.17462084934537
40.7407407407407,3.17614829711236
40.8408408408408,3.17763343538687
40.9409409409409,3.17907889357845
41.041041041041,3.18048699800184
41.1411411411411,3.18186000970179
41.2412412412412,3.18319982137656
41.3413413413413,3.18450829872834
41.4414414414414,3.18573493920107
41.5415415415415,3.18620663066608
41.6416416416416,3.18575560472097
41.7417417417417,3.18442082206798
41.8418418418418,3.18224260280595
41.9419419419419,3.17926993867981
42.042042042042,3.17552206095385
42.1421421421421,3.1710386320103
42.2422422422422,3.1658420931846
42.3423423423423,3.15994982273048
42.4424424424424,3.15339438102705
42.5425425425425,3.14617295461246
42.6426426426426,3.13831487880322
42.7427427427427,3.12982823914476
42.8428428428428,3.12071454500611
42.9429429429429,3.11097683169697
43.043043043043,3.10061648078074
43.1431431431431,3.08963098664413
43.2432432432432,3.07801644360493
43.3433433433433,3.0657671877427
43.4434434434434,3.05287565136424
43.5435435435435,3.03932894222287
43.6436436436436,3.02511187261493
43.7437437437437,3.01013968910512
43.8438438438438,2.99439174319491
43.9439439439439,2.97789330869771
44.044044044044,2.96066954241074
44.1441441441441,2.94274612987158
44.2442442442442,2.92414762615766
44.3443443443443,2.90470121241265
44.4444444444444,2.8842916021668
44.5445445445445,2.8629483975545
44.6446446446446,2.84070423560982
44.7447447447447,2.81758971194564
44.8448448448448,2.79363906567834
44.9449449449449,2.76867905123715
45.045045045045,2.74249026966474
45.1451451451451,2.71511601645148
45.2452452452452,2.68660249144529
45.3453453453453,2.65699765262822
45.4454454454454,2.62635100856313
45.5455455455455,2.59451262176738
45.6456456456456,2.56112350294475
45.7457457457457,2.52624278182268
45.8458458458458,2.4899464954313
45.9459459459459,2.45231325136003
46.046046046046,2.41342699716046
46.1461461461461,2.37327134499389
46.2462462462462,2.33153928705816
46.3463463463463,2.28817618084638
46.4464464464464,2.24315073552393
46.5465465465465,2.19643073440897
46.6466466466466,2.14931815157323
46.7467467467467,2.10357086164144
46.8468468468468,2.05898953461752
46.9469469469469,2.01539106514134
47.047047047047,1.97261968219342
47.1471471471471,1.93054376372832
47.2472472472472,1.88905169901689
47.3473473473473,1.84804981262211
47.4474474474474,1.80745890158236
47.5475475475475,1.76721380308952
47.6476476476476,1.72726101630055
47.7477477477477,1.6875571104882
47.8478478478478,1.6480682623091
47.9479479479479,1.60876846658358
48.048048048048,1.56963911742483
48.1481481481481,1.53066800770278
48.2482482482482,1.49184860873551
48.3483483483483,1.4531794436854
48.4484484484484,1.41466339317005
48.5485485485485,1.376307390921
48.6486486486486,1.33812174610513
48.7487487487487,1.30011967739547
48.8488488488488,1.26231712233739
48.9489489489489,1.22473205465379
49.049049049049,1.18738438326605
49.1491491491491,1.1502954803241
49.2492492492492,1.11348817472015
49.3493493493493,1.07698589891589
49.4494494494494,1.04081307646067
49.5495495495495,1.00499458122821
49.6496496496496,0.969555523760046
49.7497497497497,0.934521082632882
49.8498498498498,0.899916679808497
49.9499499499499,0.865767076687707
50.0500500500501,0.832096960255879
50.1501501501502,0.798930525133657
50.2502502502503,0.766291336066541
50.3503503503504,0.734202226087445
50.4504504504505,0.702685247978978
50.5505505505506,0.67176188676024
50.6506506506507,0.641452089949909
50.7507507507508,0.611775420602062
50.8508508508509,0.582749988394063
50.950950950951,0.554392832002104
51.0510510510511,0.526719892770045
51.1511511511512,0.499745865237094
51.2512512512513,0.473484153981696
51.3513513513514,0.447946836382323
51.4514514514515,0.423144626493803
51.5515515515516,0.399086844097239
51.6516516516517,0.375781469660557
51.7517517517518,0.353235127442921
51.8518518518519,0.331452589131416
51.951951951952,0.310437514888455
52.0520520520521,0.290192055564472
52.1521521521522,0.270716542131805
52.2522522522523,0.252010299404396
52.3523523523524,0.234070685414152
52.4524524524525,0.216893745856489
52.5525525525526,0.20047439493816
52.6526526526527,0.184805544754239
52.7527527527528,0.169879009173134
52.8528528528529,0.15568521321372
52.952952952953,0.142213231605939
53.0530530530531,0.12945083193767
53.1531531531532,0.117384879613589
53.2532532532533,0.106000470371734
53.3533533533534,0.0952823651305078
53.4534534534535,0.0852137364931189
53.5535535535536,0.0757770929996911
53.6536536536537,0.0669542581396823
53.7537537537538,0.0587259477609133
53.8538538538539,0.0510725945408519
53.953953953954,0.0439738338353303
54.0540540540541,0.0375273195127041
54.1541541541542,0.0321920161947989
54.2542542542543,0.028390156507146
54.3543543543544,0.0266669144873867
54.4544544544545,0.0268697660060082
54.5545545545546,0.029373776359186
54.6546546546547,0.034397809300659
54.7547547547548,0.0418522697431489
54.8548548548549,0.0521537865491998
54.954954954955,0.0650415502371432
55.0550550550551,0.080804343430985
55.1551551551552,0.099303799332359
55.2552552552553,0.120434887921106
55.3553553553554,0.144276949134412
55.4554554554555,0.1707703406897
55.5555555555556,0.19984052068411
55.6556556556557,0.231401635935177
55.7557557557558,0.265356082894057
55.8558558558559,0.301598968796487
55.955955955956,0.340021406363187
56.0560560560561,0.380515454112519
56.1561561561562,0.422994255248679
56.2562562562563,0.467546827613407
56.3563563563564,0.513985711596501
56.4564564564565,0.562075634118448
56.5565565565566,0.611615253197741
56.6566566566567,0.662436290038606
56.7567567567568,0.714429488424966
56.8568568568569,0.767753485296909
56.956956956957,0.822295239303638
57.0570570570571,0.877895374932754
57.1571571571572,0.934404147873929
57.2572572572573,0.991702822422174
57.3573573573574,1.04969613162676
57.4574574574575,1.10845417043789
57.5575575575576,1.16787320399638
57.6576576576577,1.22782490675023
57.7577577577578,1.28819659973669
57.8578578578579,1.34887890584421
57.957957957958,1.40978946975144
58.0580580580581,1.47092919372703
58.1581581581582,1.53219464476434
58.2582582582583,1.59347251092399
58.3583583583584,1.65465257450142
58.4584584584585,1.71562880677794
58.5585585585586,1.77630613417861
58.6586586586587,1.83661843897186
58.7587587587588,1.89647595813682
58.8588588588589,1.95577517609043
58.958958958959,2.01442815511114
59.0590590590591,2.07233146708015
59.1591591591592,2.12934254839423
59.2592592592593,2.18484794160808
59.3593593593594,2.23862171019002
59.4594594594595,2.2905940443282
59.5595595595596,2.34070166619738
59.6596596596597,2.38889965338234
59.7597597597598,2.4351483065023
59.8598598598599,2.4794222497434
59.95995995996,2.52170898266214
60.0600600600601,2.56200565715453
60.1601601601602,2.60032362583305
60.2602602602603,2.63668078663439
60.3603603603604,2.67111138180575
60.4604604604605,2.70365168695757
60.5605605605606,2.73435186978414
60.6606606606607,2.76326629561779
60.7607607607608,2.79045563833532
60.8608608608609,2.81598549791189
60.960960960961,2.83992512997342
61.0610610610611,2.86234582042924
61.1611611611612,2.8833209744356
61.2612612612613,2.90292555388887
61.3613613613614,2.92123377318908
61.4614614614615,2.93831918066425
61.5615615615616,2.95425413436194
61.6616616616617,2.96910933807392
61.7617617617618,2.98295334280661
61.8618618618619,2.99585098965952
61.961961961962,3.00786737033895
62.0620620620621,3.01906120868026
62.1621621621622,3.02949106113033
62.2622622622623,3.03921082762719
62.3623623623624,3.04827164602809
62.4624624624625,3.05672188545523
62.5625625625626,3.06460715193368
62.6626626626627,3.07196853870676
62.7627627627628,3.07884678754137
62.8628628628629,3.08527824732107
62.962962962963,3.09129699767902
63.0630630630631,3.09693491556386
63.1631631631632,3.10222174864445
63.2632632632633,3.10718386772465
63.3633633633634,3.1118472840047
63.4634634634635,3.11623496072217
63.5635635635636,3.12036828479431
63.6636636636637,3.12426714072301
63.7637637637638,3.12794978882816
63.8638638638639,3.13143265915979
63.963963963964,3.13473146321199
64.0640640640641,3.13786034181786
64.1641641641642,3.14083226436473
64.2642642642643,3.14365924659493
64.3643643643644,3.14635226231838
64.4644644644645,3.14892121921396
64.5645645645646,3.15137560162002
64.6646646646647,3.15372387387543
64.7647647647648,3.1559737422196
64.8648648648649,3.1581323520851
64.964964964965,3.16020631638128
65.0650650650651,3.16220175879749
65.1651651651652,3.16412396606728
65.2652652652653,3.16597831235655
65.3653653653654,3.16776910223048
65.4654654654655,3.16950085115052
65.5655655655656,3.17117744784263
65.6656656656657,3.17280249113928
65.7657657657658,3.17437931640027
65.8658658658659,3.17591083704853
65.965965965966,3.1773999760231
66.0660660660661,3.178849320971
66.1661661661662,3.18026116746885
66.2662662662663,3.18163771018723
66.3663663663664,3.18298101808438
66.4664664664665,3.18429290999887
66.5665665665666,3.18554398041902
66.6666666666667,3.18608896548356
66.7667667667668,3.18570621445018
66.8668668668669,3.18443524668251
66.966966966967,3.18232310941648
67.0670670670671,3.17940624394986
67.1671671671672,3.17571669006188
67.2672672672673,3.17128746203025
67.3673673673674,3.16613921182456
67.4674674674675,3.16030280338831
67.5675675675676,3.15378674792715
67.6676676676677,3.14662121065671
67.7677677677678,3.13881205385392
67.8678678678679,3.13036690712736
67.967967967968,3.12129285649886
68.0680680680681,3.11159490857205
68.1681681681682,3.10127322446512
68.2682682682683,3.09032720656322
68.3683683683684,3.0787527198019
68.4684684684685,3.06654366042936
68.5685685685686,3.05365434259385
68.6686686686687,3.04005120497465
68.7687687687688,3.02575875076079
68.8688688688689,3.0108026866156
68.968968968969,2.99520799811609
69.0690690690691,2.97894990420504
69.1691691691692,2.96186914138088
69.2692692692693,2.9439751334031
69.3693693693694,2.92529364501566
69.4694694694695,2.90585299970503
69.5695695695696,2.88566818124489
69.6696696696697,2.8645403569571
69.7697697697698,2.84241348735056
69.8698698698699,2.81932062277456
69.96996996997,2.79529676634735
70.0700700700701,2.7703777352537
70.1701701701702,2.74442153700356
70.2702702702703,2.71722322438125
70.3703703703704,2.68882734689488
70.4704704704705,2.65928384893852
70.5705705705706,2.62864388669199
70.6706706706707,2.59689637915125
70.7707707707708,2.56379355986978
70.8708708708709,2.52936422317931
70.970970970971,2.49351469344236
71.0710710710711,2.45619601513783
71.1711711711712,2.4174412028652
71.2712712712713,2.37709350723477
71.3713713713714,2.3352253898848
71.4714714714715,2.29173285235539
71.5715715715716,2.24657330656392
71.6716716716717,2.19984198425009
71.7717717717718,2.15253712063552
71.8718718718719,2.10659406236834
71.971971971972,2.0618427697329
72.0720720720721,2.01809714941266
72.1721721721722,1.97519836792951
72.2722722722723,1.93301144152874
72.3723723723724,1.89142301874293
72.4724724724725,1.85033692279216
72.5725725725726,1.80967279327826
72.6726726726727,1.76936382436824
72.7727727727728,1.72935502281467
72.8728728728729,1.68960208886305
72.972972972973,1.65007006943714
73.0730730730731,1.6107321090137
73.1731731731732,1.57156884525325
73.2732732732733,1.53256734855451
73.3733733733734,1.49372053394858
73.4734734734735,1.45502636566729
73.5735735735736,1.41648725989757
73.6736736736737,1.37810973812472
73.7737737737738,1.33990375041059
73.8738738738739,1.30188219844749
73.973973973974,1.26406070796849
74.0740740740741,1.22645703470686
74.1741741741742,1.18909088020941
74.2742742742743,1.15198343945914
74.3743743743744,1.11515731505354
74.4744744744745,1.0786358664379
74.5745745745746,1.04244341062071
74.6746746746747,1.00660473431867
74.7747747747748,0.971144878218682
74.8748748748749,0.93608894274416
74.974974974975,0.901462237947918
75.0750750750751,0.867289544927627
75.1751751751752,0.833595556418834
75.2752752752753,0.800404459422728
75.3753753753754,0.7677398198636
75.4754754754755,0.73562447869432
75.5755755755756,0.704080462982413
75.6756756756757,0.673129180601532
75.7757757757758,0.642790809189691
75.8758758758759,0.613084846989671
75.975975975976,0.584029347603507
76.0760760760761,0.555641493539967
76.1761761761762,0.527937270071473
76.2762762762763,0.500931417739858
76.3763763763764,0.474637390907299
76.4764764764765,0.449067318445146
76.5765765765766,0.424231969022802
76.6766766766767,0.400140718580577
76.7767767767768,0.376801522256298
76.8768768768769,0.354221018434398
76.976976976977,0.332404381019249
77.0770770770771,0.311354952124587
77.1771771771772,0.291075152440323
77.2772772772773,0.271565346796218
77.3773773773774,0.252824869705077
77.4774774774775,0.234851066551491
77.5775775775776,0.217640482473597
77.6776776776777,0.201187485169659
77.7777777777778,0.185485357333317
77.8778778778779,0.170525976430487
77.977977977978,0.1562998289795
78.0780780780781,0.142796048966223
78.1781781781782,0.130002461860019
78.2782782782783,0.117905696339835
78.3783783783784,0.106491486299408
78.4784784784785,0.0957440624520302
78.5785785785786,0.0856469354504812
78.6786786786787,0.0761826568630894
78.7787787787788,0.0673328185923067
78.8788788788789,0.0590786299672069
78.978978978979,0.0514001435393415
79.0790790790791,0.0442772006754336
79.1791791791792,0.0377809975031218
79.2792792792793,0.0323716667835718
79.3793793793794,0.0285032355169213
79.4794794794795,0.0264011874455163
79.5795795795796,0.0263316996092729
79.6796796796797,0.0285499473710425
79.7797797797798,0.0332425615767724
79.8798798798799,0.0408558780231086
79.97997997998,0.0521367908954955
80.0800800800801,0.0666096975650332
80.1801801801802,0.0838611097948708
80.2802802802803,0.103559095181807
80.3803803803804,0.125433553361958
80.4804804804805,0.149260979078903
80.5805805805806,0.175465377420503
80.6806806806807,0.204825861937253
80.7807807807808,0.236941446335341
80.8808808808809,0.271464395707275
80.980980980981,0.308109550445044
81.0810810810811,0.346637760196527
81.1811811811812,0.386847033617588
81.2812812812813,0.428929437727262
81.3813813813814,0.473178131935875
81.4814814814815,0.519315813796187
81.5815815815816,0.567109808150334
81.6816816816817,0.616356719049999
81.7817817817818,0.66688738650818
81.8818818818819,0.71855266817437
81.981981981982,0.771439446903936
82.0820820820821,0.825630663413183
82.1821821821822,0.880953678653361
82.2822822822823,0.937250106729394
82.3823823823824,0.994380805719226
82.4824824824825,1.05222420451108
82.5825825825826,1.11066928642796
82.6826826826827,1.16970080081529
82.7827827827828,1.22928680035181
82.8828828828829,1.28931711916953
82.982982982983,1.34973643003497
83.0830830830831,1.41043622575453
83.1831831831832,1.47133806387982
83.2832832832833,1.53235780281622
83.3833833833834,1.59339100114199
83.4834834834835,1.65436347976968
83.5835835835836,1.71517033171783
83.6836836836837,1.77571415300465
83.7837837837838,1.83590754405104
83.8838838838839,1.89565417594179
83.983983983984,1.95485764151738
84.0840840840841,2.01342008290243
84.1841841841842,2.07124663844199
84.2842842842843,2.12820934883394
84.3843843843844,2.18370395240665
84.4844844844845,2.23746879713593
84.5845845845846,2.28943150836221
84.6846846846847,2.3395332932066
84.7847847847848,2.38772322594348
84.8848848848849,2.43396541582663
84.984984984985,2.47823425813839
85.0850850850851,2.52051527551731
85.1851851851852,2.56080797699675
85.2852852852853,2.59912143651575
85.3853853853854,2.63547757923309
85.4854854854855,2.66990445943544
85.5855855855856,2.70244469677286
85.6856856856857,2.73314498155758
85.7857857857858,2.76205988342565
85.8858858858859,2.78925024585422
85.985985985986,2.81478179401981
86.0860860860861,2.83872387967198
86.1861861861862,2.8611483854478
86.2862862862863,2.88212875299386
86.3863863863864,2.90173913549788
86.4864864864865,2.92005367346319
86.5865865865866,2.93714576540753
86.6866866866867,2.95308796234839
86.7867867867868,2.96795067433444
86.8868868868869,2.98180264269289
86.986986986987,2.99471019608637
87.0870870870871,3.00673553932442
87.1871871871872,3.01794020435654
87.2872872872873,3.0283800248382
87.3873873873874,3.03811039573915
87.4874874874875,3.04718238355627
87.5875875875876,3.0556442074225
87.6876876876877,3.06354021738832
87.7877877877878,3.07091412138695
87.8878878878879,3.07780389950249
87.987987987988,3.08424726397689
88.0880880880881,3.09027823191784
88.1881881881882,3.09592862137843
88.2882882882883,3.1012271360277
88.3883883883884,3.1062020676607
88.4884884884885,3.11087752430553
88.5885885885886,3.11527739839863
88.6886886886887,3.11942303468986
88.7887887887888,3.12333412106158
88.8888888888889,3.12702859227925
88.988988988989,3.13052371945088
89.0890890890891,3.13383450667468
89.1891891891892,3.13697517310149
89.2892892892893,3.13995887571989
89.3893893893894,3.14279741269946
89.4894894894895,3.14550176288008
89.5895895895896,3.14808228812464
89.6896896896897,3.1505478128049
89.7897897897898,3.15290708853843
89.8898898898899,3.15516788824716
89.98998998999,3.15733734077147
90.0900900900901,3.15942205373505
90.1901901901902,3.16142786538859
90.2902902902903,3.16336048556492
90.3903903903904,3.16522488685109
90.4904904904905,3.16702584183992
90.5905905905906,3.16876753829021
90.6906906906907,3.17045385539769
90.7907907907908,3.17208842657163
90.8908908908909,3.17367456788996
90.990990990991,3.17521538416169
91.0910910910911,3.17671373113022
91.1911911911912,3.17817193002947
91.2912912912913,3.17959264093277
91.3913913913914,3.18097787249291
91.4914914914915,3.18232966132236
91.5915915915916,3.18364991073853
91.6916916916917,3.18492496482805
91.7917917917918,3.18554595889765
91.8918918918919,3.18523307615163
91.991991991992,3.18402731811428
92.0920920920921,3.18196729722205
92.1921921921922,3.17910363726429
92.2922922922923,3.17545885946153
92.3923923923924,3.17106719493049
92.4924924924925,3.16596204187551
92.5925925925926,3.1601513285688
92.6926926926927,3.15367182308905
92.7927927927928,3.14652555625487
92.8928928928929,3.13873066007979
92.992992992993,3.13030998859418
93.0930930930931,3.12125921959275
93.1931931931932,3.11158093460781
93.2932932932933,3.10127703070583
93.3933933933934,3.09034737874928
93.4934934934935,3.07878818709606
93.5935935935936,3.0665934905317
93.6936936936937,3.05375441288826
93.7937937937938,3.04025973463763
93.8938938938939,3.02609702506271
93.993993993994,3.01122451477032
94.0940940940941,2.99555686889012
94.1941941941942,2.97911364298032
94.2942942942943,2.96192108595351
94.3943943943944,2.94400484631351
94.4944944944945,2.92538994320288
94.5945945945946,2.90606087884006
94.6946946946947,2.88577449469969
94.7947947947948,2.86451567649012
94.8948948948949,2.84231555530051
94.994994994995,2.81920731457594
95.0950950950951,2.79522466727523
95.1951951951952,2.77038643088765
95.2952952952953,2.74439278466037
95.3953953953954,2.7171496957084
95.4954954954955,2.68870489486516
95.5955955955956,2.65910777006953
95.6956956956957,2.62840852348972
95.7957957957958,2.59666178647219
95.8958958958959,2.56358037366411
95.995995995996,2.52890516165563
96.0960960960961,2.49271538741238
96.1961961961962,2.45509243453464
96.2962962962963,2.4161225892262
96.3963963963964,2.37589461502484
96.4964964964965,2.33434546295586
96.5965965965966,2.29117368637612
96.6966966966967,2.24633630169942
96.7967967967968,2.19980582226431
96.8968968968969,2.15248730949908
96.996996996997,2.1064845334152
97.0970970970971,2.06168015111196
97.1971971971972,2.01788812564126
97.2972972972973,1.97494710410467
97.3973973973974,1.93272335234985
97.4974974974975,1.89110186216188
97.5975975975976,1.84998634532997
97.6976976976977,1.80929586583498
97.7977977977978,1.76896351346575
97.8978978978979,1.72893396254235
97.997997997998,1.6891625321843
98.0980980980981,1.64961417355712
98.1981981981982,1.61026180802398
98.2982982982983,1.57108588576081
98.3983983983984,1.5320734315767
98.4984984984985,1.49321711259629
98.5985985985986,1.4545148615006
98.6986986986987,1.41596896357032
98.7987987987988,1.37758588311791
98.8988988988989,1.33937547767425
98.998998998999,1.30135059567745
99.0990990990991,1.2635267454849
99.1991991991992,1.22592167309908
99.2992992992993,1.18855502934586
99.3993993993994,1.15144796260805
99.4994994994995,1.11462296986201
99.5995995995996,1.07810342739949
99.6996996996997,1.04191364708522
99.7997997997998,1.00607828489879
99.8998998998999,0.97062244347756
100,0.935571091175072

